A Low-Rank Subspace Analysis of LLM Interventions

Interventions designed to modify a particular behavior in LLMs, such as refusal or sycophancy, often produce unintended changes in other behaviors. This lack of targeted control makes it difficult to design and implement reliable safety controls. To understand these side-effects, we introduce a diagnostic framework for analyzing interacting behaviors in LLMs. We model behaviors as low-rank subspaces in activation space, and study how interventions influence across behaviors. Across multiple instruction-tuned models (7B-70B) and across refusal, jailbreak, and sycophancy settings, we find that different behaviors share internal representations, and intervening on one behavior alters others in asymmetric ways. Some behaviors act as upstream control points whose interventions propagate broadly across other behaviors, while others remain more isolated. We relate these effects to two geometric quantities: (i) the overlap between behavior subspaces, measured as the average squared cosine of principal angles, and (ii) the angle between each behavior subspace and the decision subspace (capturing the model's final decision e.g., refuse vs. comply). Empirically, intervention effects on other behaviors tend to be larger for behavior pairs with higher subspace overlap, and for source behaviors whose subspaces lie closer (smaller angle) to the decision subspace. These findings highlight a challenge for targeted behavior control: behaviors are difficult to modify independently, as interventions can propagate through shared representations and asymmetric interactions.

==> jailbreak_runs/gemma2_overlap/overlap_summary.json <==
{
  "model": "google/gemma-2-9b-it",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "Disinformation and deception",
    "Hate, harassment and discrimination",
    "Illegal goods and services",
    "Non-violent crimes",
    "Sexual content",
    "Violence",
    "cybercrime_intrusion",
    "illegal"
  ],
  "split_counts": {
    "Disinformation and deception": {
      "train": 26,
      "val": 11,
      "test": 13
    },
    "Hate, harassment and discrimination": {
      "train": 32,
      "val": 9,
      "test": 9
    },
    "Illegal goods and services": {
      "train": 36,
      "val": 7,
      "test": 7
    },
    "Non-violent crimes": {
      "train": 36,
      "val": 10,
      "test": 13
    },
    "Sexual content": {
      "train": 31,
      "val": 9,
      "test": 10
    },
    "Violence": {
      "train": 34,
      "val": 7,
      "test": 13
    },
    "cybercrime_intrusion": {
      "train": 20,
      "val": 10,
      "test": 10
    },
    "illegal": {
      "train": 32,
      "val": 19,
      "test": 7
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.8610258102417,
        11.929332733154297,
        9.018075942993164,
        6.571613311767578,
        5.012375831604004,
        3.968520164489746,
        3.6353237628936768,
        3.3381848335266113
      ],
      "decision_pc_order_1based": [
        2,
        6,
        8,
        7,
        1,
        3,
        5,
        4
      ],
      "decision_pc_correlations": [
        0.03653724864125252,
        -0.12262355536222458,
        0.013614724390208721,
        -0.003085052128881216,
        -0.0049796337261796,
        0.1126067191362381,
        -0.05148552730679512,
        0.1108250617980957
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9999918937683105,
          0.006714100483804941,
          0.06218067184090614,
          0.007958672009408474,
          0.011584695428609848,
          0.18796636164188385,
          0.030327649787068367,
          0.04021085798740387
        ],
        [
          0.006714100018143654,
          0.9995841383934021,
          0.1589893102645874,
          0.5701395869255066,
          0.020319795235991478,
          0.011300034821033478,
          0.006714419927448034,
          0.16214394569396973
        ],
        [
          0.06218067556619644,
          0.1589892953634262,
          1.00014328956604,
          0.005824116058647633,
          0.06643354892730713,
          0.11659210920333862,
          0.049038346856832504,
          0.6822474598884583
        ],
        [
          0.007958672009408474,
          0.5701395869255066,
          0.005824116058647633,
          0.9997025728225708,
          0.0749490037560463,
          0.009941223077476025,
          0.007675728760659695,
          0.0027726716361939907
        ],
        [
          0.011584695428609848,
          0.020319795235991478,
          0.06643354892730713,
          0.0749490037560463,
          0.9986015558242798,
          0.20362019538879395,
          0.02069309540092945,
          0.028075914829969406
        ],
        [
          0.18796636164188385,
          0.011300034821033478,
          0.11659211665391922,
          0.009941223077476025,
          0.20362019538879395,
          1.0001609325408936,
          0.02189137600362301,
          0.056046389043331146
        ],
        [
          0.030327647924423218,
          0.006714419461786747,
          0.049038343131542206,
          0.007675728760659695,
          0.02069309540092945,
          0.02189137600362301,
          1.0001347064971924,
          0.023491982370615005
        ],
        [
          0.04021085798740387,
          0.16214393079280853,
          0.6822474598884583,
          0.0027726716361939907,
          0.028075914829969406,
          0.056046389043331146,
          0.023491982370615005,
          0.9998969435691833
        ]
      ],
      "overlap_residualized": [
        [
          0.9997259378433228,
          0.002227203454822302,
          0.13596247136592865,
          0.0025474983267486095,
          0.02859637327492237,
          0.018867220729589462,
          0.02546251192688942,
          0.062228940427303314
        ],
        [
          0.002227203454822302,
          0.9993768930435181,
          0.42935454845428467,
          0.8788062334060669,
          0.05106673762202263,
          0.018209878355264664,
          0.010731530375778675,
          0.4238065183162689
        ],
        [
          0.13596247136592865,
          0.4293545186519623,
          1.0002844333648682,
          0.38734689354896545,
          0.200149804353714,
          0.07593322545289993,
          0.09645269811153412,
          0.6515226364135742
        ],
        [
          0.0025474983267486095,
          0.8788062334060669,
          0.38734692335128784,
          0.9997072219848633,
          0.0352858230471611,
          0.02266113832592964,
          0.009757835417985916,
          0.38178551197052
        ],
        [
          0.02859637327492237,
          0.05106673762202263,
          0.200149804353714,
          0.0352858230471611,
          1.000948429107666,
          0.1782797873020172,
          0.018588438630104065,
          0.14568477869033813
        ],
        [
          0.018867218866944313,
          0.018209878355264664,
          0.07593322545289993,
          0.02266113832592964,
          0.1782797873020172,
          0.9995110034942627,
          0.020739885047078133,
          0.03626980632543564
        ],
        [
          0.02546251192688942,
          0.010731530375778675,
          0.09645269811153412,
          0.009757835417985916,
          0.018588438630104065,
          0.020739885047078133,
          0.9991083145141602,
          0.04665094614028931
        ],
        [
          0.062228940427303314,
          0.4238065481185913,
          0.6515226364135742,
          0.38178551197052,
          0.14568477869033813,
          0.03626980260014534,
          0.04665094614028931,
          1.0003397464752197
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          58.3088493347168,
          83.94536590576172
        ],
        "Hate, harassment and discrimination": [
          69.30870819091797,
          89.65933990478516
        ],
        "Illegal goods and services": [
          42.20194625854492,
          85.28450012207031
        ],
        "Non-violent crimes": [
          53.15049743652344,
          87.23204040527344
        ],
        "Sexual content": [
          61.914161682128906,
          62.71194076538086
        ],
        "Violence": [
          50.9858512878418,
          85.30056762695312
        ],
        "cybercrime_intrusion": [
          64.67820739746094,
          88.91993713378906
        ],
        "illegal": [
          42.66361999511719,
          84.67096710205078
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.4447361139150766,
          "Hate, harassment and discrimination": -0.7140038808186849,
          "Illegal goods and services": -0.3973426818847656,
          "Non-violent crimes": -0.4894447326660156,
          "Sexual content": -0.6703336715698243,
          "Violence": -0.5304563962496244,
          "illegal": -0.604945319039481,
          "cybercrime_intrusion": -0.4638941764831543
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -1.3898503230168269,
          "Hate, harassment and discrimination": -1.5449590682983398,
          "Illegal goods and services": -1.5578833988734655,
          "Non-violent crimes": -1.3431923939631536,
          "Sexual content": -1.7170185089111327,
          "Violence": -1.4829756663395808,
          "illegal": -1.4685701642717635,
          "cybercrime_intrusion": -1.0412363052368163
        },
        "Illegal goods and services": {
          "Disinformation and deception": -0.07515716552734375,
          "Hate, harassment and discrimination": 0.4826025433010525,
          "Illegal goods and services": 0.47988905225481304,
          "Non-violent crimes": -0.03430102421687199,
          "Sexual content": -0.09377937316894532,
          "Violence": 0.09611929379976712,
          "illegal": -0.03574589320591518,
          "cybercrime_intrusion": 0.04880056381225586
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.0794627116276667,
          "Hate, harassment and discrimination": -1.237338489956326,
          "Illegal goods and services": -1.4325605119977678,
          "Non-violent crimes": -1.176231677715595,
          "Sexual content": -1.6152170181274415,
          "Violence": -1.4015345940223107,
          "illegal": -1.2294312885829382,
          "cybercrime_intrusion": -0.7238030433654785
        },
        "Sexual content": {
          "Disinformation and deception": -5.069118866553674,
          "Hate, harassment and discrimination": -5.160973760816786,
          "Illegal goods and services": -5.372115543910435,
          "Non-violent crimes": -5.697667708763709,
          "Sexual content": -5.90039472579956,
          "Violence": -5.831129000737117,
          "illegal": -5.945829119001116,
          "cybercrime_intrusion": -5.363470458984375
        },
        "Violence": {
          "Disinformation and deception": -1.6067088200495794,
          "Hate, harassment and discrimination": -1.6688835355970595,
          "Illegal goods and services": -1.7355241775512695,
          "Non-violent crimes": -1.5360328967754657,
          "Sexual content": -1.7148791313171388,
          "Violence": -1.5673509744497447,
          "illegal": -1.803607395717076,
          "cybercrime_intrusion": -1.7101948738098145
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": 1.6291583134577825,
          "Hate, harassment and discrimination": 1.831552505493164,
          "Illegal goods and services": 1.747727939060756,
          "Non-violent crimes": 1.8295709903423603,
          "Sexual content": 1.551518440246582,
          "Violence": 1.8587270149817834,
          "illegal": 1.7544148308890206,
          "cybercrime_intrusion": 1.878878116607666
        },
        "illegal": {
          "Disinformation and deception": -1.95234988285945,
          "Hate, harassment and discrimination": -1.6710582309299045,
          "Illegal goods and services": -1.6680074419294084,
          "Non-violent crimes": -1.9545279282789965,
          "Sexual content": -1.9523843765258788,
          "Violence": -1.8990861452542818,
          "illegal": -1.969869886125837,
          "cybercrime_intrusion": -1.9120948791503907
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.574540138244629,
        12.206270217895508,
        9.550286293029785,
        6.631049633026123,
        4.953023433685303,
        3.8356454372406006,
        3.5203657150268555,
        3.1121256351470947
      ],
      "decision_pc_order_1based": [
        7,
        2,
        8,
        1,
        3,
        6,
        4,
        5
      ],
      "decision_pc_correlations": [
        -0.03879351541399956,
        -0.12180660665035248,
        -0.023992622271180153,
        -0.006379114463925362,
        0.002229169709607959,
        0.022613871842622757,
        -0.14778566360473633,
        0.07658940553665161
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9997279644012451,
          0.006663258653134108,
          0.04125745967030525,
          0.009384935721755028,
          0.00868039671331644,
          0.12427741289138794,
          0.018338240683078766,
          0.03589555248618126
        ],
        [
          0.006663259118795395,
          0.999396562576294,
          0.13503623008728027,
          0.5034703612327576,
          0.014601852744817734,
          0.012017102912068367,
          0.007322737015783787,
          0.1371646672487259
        ],
        [
          0.04125746339559555,
          0.13503623008728027,
          1.0002195835113525,
          0.002145668026059866,
          0.06960742175579071,
          0.11286536604166031,
          0.0560542494058609,
          0.6814092397689819
        ],
        [
          0.009384935721755028,
          0.5034703612327576,
          0.002145668026059866,
          0.9996814727783203,
          0.06539232283830643,
          0.008589089848101139,
          0.010322026908397675,
          0.0033162825275212526
        ],
        [
          0.00868039671331644,
          0.014601852744817734,
          0.06960742175579071,
          0.06539231538772583,
          0.998150110244751,
          0.1855144202709198,
          0.030607685446739197,
          0.034690916538238525
        ],
        [
          0.12427741289138794,
          0.012017102912068367,
          0.11286535859107971,
          0.008589089848101139,
          0.1855144202709198,
          1.0001215934753418,
          0.02263166382908821,
          0.059535495936870575
        ],
        [
          0.018338242545723915,
          0.007322737015783787,
          0.0560542494058609,
          0.010322026908397675,
          0.030607687309384346,
          0.02263166382908821,
          1.0000075101852417,
          0.0329863466322422
        ],
        [
          0.03589555248618126,
          0.1371646672487259,
          0.6814092397689819,
          0.003316282294690609,
          0.034690916538238525,
          0.059535495936870575,
          0.0329863466322422,
          0.999916672706604
        ]
      ],
      "overlap_residualized": [
        [
          1.0000836849212646,
          0.0008959257393144071,
          0.10718709975481033,
          0.020010247826576233,
          0.021287327632308006,
          0.020089412108063698,
          0.017393259331583977,
          0.04989617317914963
        ],
        [
          0.0008959256811067462,
          1.0002304315567017,
          0.493340402841568,
          0.35748574137687683,
          0.005111837759613991,
          0.007005082443356514,
          0.002574440324679017,
          0.4942105710506439
        ],
        [
          0.10718709975481033,
          0.493340402841568,
          1.000196933746338,
          0.04891713708639145,
          0.09042498469352722,
          0.08566971123218536,
          0.08618488907814026,
          0.678758978843689
        ],
        [
          0.020010249689221382,
          0.35748574137687683,
          0.04891713708639145,
          1.000265121459961,
          0.06557194888591766,
          0.025538522750139236,
          0.006226818077266216,
          0.03887210413813591
        ],
        [
          0.021287327632308006,
          0.005111837759613991,
          0.09042499214410782,
          0.06557194888591766,
          1.000360131263733,
          0.15508903563022614,
          0.011340830475091934,
          0.059362322092056274
        ],
        [
          0.020089412108063698,
          0.007005082909017801,
          0.08566971123218536,
          0.025538522750139236,
          0.15508903563022614,
          0.9991437196731567,
          0.02148084156215191,
          0.03606496751308441
        ],
        [
          0.017393257468938828,
          0.002574440324679017,
          0.08618488907814026,
          0.006226818077266216,
          0.011340830475091934,
          0.02148084156215191,
          0.9997636675834656,
          0.04633599892258644
        ],
        [
          0.04989617317914963,
          0.4942105710506439,
          0.678758978843689,
          0.03887210413813591,
          0.059362322092056274,
          0.03606496751308441,
          0.04633600264787674,
          1.0003416538238525
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          58.3248176574707,
          82.20120239257812
        ],
        "Hate, harassment and discrimination": [
          55.79954528808594,
          85.53054809570312
        ],
        "Illegal goods and services": [
          75.82637786865234,
          89.1376953125
        ],
        "Non-violent crimes": [
          21.223709106445312,
          86.65042114257812
        ],
        "Sexual content": [
          51.65597152709961,
          65.77725219726562
        ],
        "Violence": [
          55.011409759521484,
          89.95587921142578
        ],
        "cybercrime_intrusion": [
          62.682491302490234,
          83.5469741821289
        ],
        "illegal": [
          75.24750518798828,
          85.57819366455078
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.9721240263718826,
          "Hate, harassment and discrimination": -1.1588548024495442,
          "Illegal goods and services": -0.9531181880405971,
          "Non-violent crimes": -1.017103415269118,
          "Sexual content": -1.1234339714050292,
          "Violence": -1.0821040226862981,
          "illegal": -1.205918448311942,
          "cybercrime_intrusion": -1.0371109962463378
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -1.426605224609375,
          "Hate, harassment and discrimination": -1.5687802632649739,
          "Illegal goods and services": -1.5551752362932478,
          "Non-violent crimes": -1.369420418372521,
          "Sexual content": -1.6665801048278808,
          "Violence": -1.5280902569110577,
          "illegal": -1.6019983291625977,
          "cybercrime_intrusion": -1.3211639404296875
        },
        "Illegal goods and services": {
          "Disinformation and deception": -0.25417408576378453,
          "Hate, harassment and discrimination": 0.21009710099962023,
          "Illegal goods and services": 0.25227287837437223,
          "Non-violent crimes": -0.20789791987492487,
          "Sexual content": -0.2780900001525879,
          "Violence": -0.20008563995361328,
          "illegal": -0.2745342254638672,
          "cybercrime_intrusion": -0.3327939033508301
        },
        "Non-violent crimes": {
          "Disinformation and deception": -0.09824085235595703,
          "Hate, harassment and discrimination": -0.39146624671088326,
          "Illegal goods and services": -0.5370191846575055,
          "Non-violent crimes": -0.2076257558969351,
          "Sexual content": -0.6944191932678223,
          "Violence": -0.4165867291964017,
          "illegal": -0.2935642514910017,
          "cybercrime_intrusion": 0.14069070816040039
        },
        "Sexual content": {
          "Disinformation and deception": -4.666893518888033,
          "Hate, harassment and discrimination": -4.617961141798231,
          "Illegal goods and services": -4.631641251700265,
          "Non-violent crimes": -5.1111076061542215,
          "Sexual content": -5.360900020599365,
          "Violence": -5.133899835439829,
          "illegal": -5.272286142621722,
          "cybercrime_intrusion": -5.009247207641602
        },
        "Violence": {
          "Disinformation and deception": -3.143262716440054,
          "Hate, harassment and discrimination": -3.1735063129001193,
          "Illegal goods and services": -3.295515877859933,
          "Non-violent crimes": -3.1623175694392276,
          "Sexual content": -3.2708396911621094,
          "Violence": -3.0640553694504957,
          "illegal": -3.4297684260777066,
          "cybercrime_intrusion": -3.4507307052612304
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -0.014436941880446214,
          "Hate, harassment and discrimination": 0.1180313958062066,
          "Illegal goods and services": -0.14734704153878347,
          "Non-violent crimes": 0.14408991887019232,
          "Sexual content": -0.05469598770141602,
          "Violence": 0.18568523113544172,
          "illegal": -0.08484867640904017,
          "cybercrime_intrusion": 0.14452629089355468
        },
        "illegal": {
          "Disinformation and deception": -1.694864639869103,
          "Hate, harassment and discrimination": -1.491284688313802,
          "Illegal goods and services": -1.4843322208949499,
          "Non-violent crimes": -1.736132915203388,
          "Sexual content": -1.8140162467956542,
          "Violence": -1.8214781100933368,
          "illegal": -1.8537688936505998,
          "cybercrime_intrusion": -1.8695025444030762
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.144389152526855,
        11.630814552307129,
        10.20514965057373,
        6.230664253234863,
        4.878637313842773,
        3.860954761505127,
        3.4488914012908936,
        3.085317373275757
      ],
      "decision_pc_order_1based": [
        7,
        2,
        1,
        3,
        8,
        5,
        6,
        4
      ],
      "decision_pc_correlations": [
        -0.07017528265714645,
        -0.10760308057069778,
        -0.03734903410077095,
        -0.0002941876882687211,
        -0.014085632748901844,
        -0.009919241070747375,
        0.1515941619873047,
        -0.022687526419758797
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0001041889190674,
          0.004540782421827316,
          0.06342301517724991,
          0.003983247559517622,
          0.008595865219831467,
          0.042101889848709106,
          0.0034508039243519306,
          0.03932282328605652
        ],
        [
          0.004540782421827316,
          0.9995192289352417,
          0.1478252410888672,
          0.5403740406036377,
          0.01905900239944458,
          0.0074294256046414375,
          0.0049029989168047905,
          0.14767199754714966
        ],
        [
          0.06342301517724991,
          0.1478252410888672,
          1.000024676322937,
          0.0010156044736504555,
          0.06134998798370361,
          0.10673856735229492,
          0.04862751439213753,
          0.6655870079994202
        ],
        [
          0.003983247559517622,
          0.5403740406036377,
          0.0010156044736504555,
          1.0000600814819336,
          0.05348959565162659,
          0.0041966512799263,
          0.00555647537112236,
          0.00018457905389368534
        ],
        [
          0.008595865219831467,
          0.01905900239944458,
          0.06134998798370361,
          0.05348959565162659,
          0.9988617897033691,
          0.18050451576709747,
          0.030584871768951416,
          0.024949200451374054
        ],
        [
          0.042101889848709106,
          0.007429426070302725,
          0.10673856735229492,
          0.0041966512799263,
          0.18050451576709747,
          0.999994695186615,
          0.010492640547454357,
          0.031467560678720474
        ],
        [
          0.0034508041571825743,
          0.004902999382466078,
          0.04862751066684723,
          0.005556474905461073,
          0.030584869906306267,
          0.010492640547454357,
          1.0000065565109253,
          0.02576333098113537
        ],
        [
          0.03932282328605652,
          0.14767199754714966,
          0.6655870079994202,
          0.00018457905389368534,
          0.024949200451374054,
          0.031467560678720474,
          0.02576333098113537,
          1.0001060962677002
        ]
      ],
      "overlap_residualized": [
        [
          1.0003163814544678,
          0.0016916338354349136,
          0.09466614574193954,
          0.021212033927440643,
          0.021272853016853333,
          0.019909562543034554,
          0.014883649535477161,
          0.03902208432555199
        ],
        [
          0.0016916339518502355,
          1.0,
          0.47507721185684204,
          0.3630785048007965,
          0.011730318889021873,
          0.0014703689375892282,
          4.448104664334096e-05,
          0.475585013628006
        ],
        [
          0.09466614574193954,
          0.47507718205451965,
          0.9999749660491943,
          0.029481688514351845,
          0.09199829399585724,
          0.09659861773252487,
          0.08143879473209381,
          0.6529989242553711
        ],
        [
          0.021212033927440643,
          0.3630785048007965,
          0.029481690376996994,
          1.000291347503662,
          0.039909325540065765,
          0.02100658044219017,
          0.0026649143546819687,
          0.013642163947224617
        ],
        [
          0.021272854879498482,
          0.011730318889021873,
          0.09199830144643784,
          0.039909325540065765,
          0.9994022250175476,
          0.11961881071329117,
          0.007601005490869284,
          0.05848128721117973
        ],
        [
          0.019909564405679703,
          0.00147036905400455,
          0.09659861028194427,
          0.02100658044219017,
          0.11961881071329117,
          0.9998296499252319,
          0.0079417172819376,
          0.024456147104501724
        ],
        [
          0.014883649535477161,
          4.448104300536215e-05,
          0.08143879473209381,
          0.0026649143546819687,
          0.007601005490869284,
          0.0079417172819376,
          1.0000207424163818,
          0.042926911264657974
        ],
        [
          0.03902208432555199,
          0.475585013628006,
          0.6529989242553711,
          0.013642163015902042,
          0.05848129093647003,
          0.024456147104501724,
          0.042926911264657974,
          1.0000033378601074
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          69.2937240600586,
          83.45989990234375
        ],
        "Hate, harassment and discrimination": [
          43.74526596069336,
          86.50281524658203
        ],
        "Illegal goods and services": [
          84.90567016601562,
          89.40531921386719
        ],
        "Non-violent crimes": [
          12.557005882263184,
          86.6007308959961
        ],
        "Sexual content": [
          55.8764533996582,
          65.38917541503906
        ],
        "Violence": [
          62.36395263671875,
          86.87885284423828
        ],
        "cybercrime_intrusion": [
          65.05282592773438,
          83.964111328125
        ],
        "illegal": [
          80.65951538085938,
          87.89432525634766
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -1.0109490614670973,
          "Hate, harassment and discrimination": -1.1584021250406902,
          "Illegal goods and services": -0.945296015058245,
          "Non-violent crimes": -1.0506527974055364,
          "Sexual content": -1.1390453338623048,
          "Violence": -1.1149157010591948,
          "illegal": -1.1484200613839286,
          "cybercrime_intrusion": -1.0913949012756348
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -0.23669895758995643,
          "Hate, harassment and discrimination": -0.31533654530843097,
          "Illegal goods and services": -0.3140944072178432,
          "Non-violent crimes": -0.2436073009784405,
          "Sexual content": -0.5525600433349609,
          "Violence": -0.412106807415302,
          "illegal": -0.4590860094342913,
          "cybercrime_intrusion": -0.0985743522644043
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.3239618448110727,
          "Hate, harassment and discrimination": 0.6840788523356119,
          "Illegal goods and services": 0.5826283863612584,
          "Non-violent crimes": 0.23321122389573318,
          "Sexual content": 0.2563046455383301,
          "Violence": 0.33839247776911807,
          "illegal": 0.2768092836652483,
          "cybercrime_intrusion": 0.15315303802490235
        },
        "Non-violent crimes": {
          "Disinformation and deception": 0.12139173654409555,
          "Hate, harassment and discrimination": -0.011564466688368056,
          "Illegal goods and services": -0.12214306422642299,
          "Non-violent crimes": 0.11178830953744742,
          "Sexual content": -0.2728771209716797,
          "Violence": -0.04319022252009465,
          "illegal": 0.03635774339948382,
          "cybercrime_intrusion": 0.39352102279663087
        },
        "Sexual content": {
          "Disinformation and deception": -3.18452211526724,
          "Hate, harassment and discrimination": -3.237890879313151,
          "Illegal goods and services": -3.033516066414969,
          "Non-violent crimes": -3.396068866436298,
          "Sexual content": -3.7617541313171388,
          "Violence": -3.4531499422513523,
          "illegal": -3.6016086850847517,
          "cybercrime_intrusion": -3.3992566108703612
        },
        "Violence": {
          "Disinformation and deception": -1.6973750041081355,
          "Hate, harassment and discrimination": -1.6901964611477323,
          "Illegal goods and services": -1.8695002964564733,
          "Non-violent crimes": -1.8145378552950346,
          "Sexual content": -1.7853913307189941,
          "Violence": -1.7214761880727916,
          "illegal": -1.74639892578125,
          "cybercrime_intrusion": -1.9763976097106934
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": 0.29682379502516526,
          "Hate, harassment and discrimination": 0.359322018093533,
          "Illegal goods and services": 0.1874528612409319,
          "Non-violent crimes": 0.46645274529090297,
          "Sexual content": 0.23276586532592775,
          "Violence": 0.49934687981238735,
          "illegal": 0.3057511193411691,
          "cybercrime_intrusion": 0.48980274200439455
        },
        "illegal": {
          "Disinformation and deception": -0.5726400522085336,
          "Hate, harassment and discrimination": -0.3809969160291884,
          "Illegal goods and services": -0.36601379939488005,
          "Non-violent crimes": -0.5972786683302659,
          "Sexual content": -0.5780550003051758,
          "Violence": -0.555816283592811,
          "illegal": -0.7577558244977679,
          "cybercrime_intrusion": -0.7347060203552246
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.78199577331543,
        11.423441886901855,
        9.962041854858398,
        6.244691848754883,
        4.799500465393066,
        3.9458298683166504,
        3.6315362453460693,
        3.150653839111328
      ],
      "decision_pc_order_1based": [
        7,
        2,
        1,
        8,
        6,
        3,
        4,
        5
      ],
      "decision_pc_correlations": [
        0.07983247190713882,
        -0.10418331623077393,
        -0.01372108981013298,
        0.006414299830794334,
        -0.004455829504877329,
        -0.03795195743441582,
        0.14450889825820923,
        -0.05207967385649681
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9999290108680725,
          0.0036169104278087616,
          0.08719030022621155,
          0.006248065270483494,
          0.01590849831700325,
          0.009107393212616444,
          0.04417630285024643,
          0.01518169417977333
        ],
        [
          0.003616910194978118,
          0.999774158000946,
          0.09228189289569855,
          0.5397804975509644,
          0.017859511077404022,
          0.006531837861984968,
          0.0064786141738295555,
          0.0885031521320343
        ],
        [
          0.08719030767679214,
          0.09228189289569855,
          0.9999415278434753,
          0.0014813177986070514,
          0.051650941371917725,
          0.08165676146745682,
          0.04831944406032562,
          0.6710165143013
        ],
        [
          0.006248065736144781,
          0.5397805571556091,
          0.0014813177986070514,
          1.000111699104309,
          0.0584561713039875,
          0.002835024381056428,
          0.009695805609226227,
          0.0004062957304995507
        ],
        [
          0.01590849831700325,
          0.017859511077404022,
          0.051650941371917725,
          0.0584561750292778,
          0.998093843460083,
          0.15922336280345917,
          0.031843338161706924,
          0.02513258531689644
        ],
        [
          0.009107393212616444,
          0.006531837861984968,
          0.08165675401687622,
          0.0028350246138870716,
          0.15922334790229797,
          1.00002920627594,
          0.030577300116419792,
          0.045902274549007416
        ],
        [
          0.04417630285024643,
          0.0064786141738295555,
          0.04831944406032562,
          0.009695805609226227,
          0.031843338161706924,
          0.030577298253774643,
          1.0003430843353271,
          0.025202099233865738
        ],
        [
          0.015181695111095905,
          0.0885031446814537,
          0.6710165143013,
          0.00040629575960338116,
          0.02513258531689644,
          0.045902274549007416,
          0.025202099233865738,
          0.9998035430908203
        ]
      ],
      "overlap_residualized": [
        [
          0.9997460842132568,
          0.002480583731085062,
          0.1058797612786293,
          0.04535858333110809,
          0.01102458592504263,
          0.01697501912713051,
          0.016017848625779152,
          0.03980622813105583
        ],
        [
          0.002480583731085062,
          0.9997951984405518,
          0.4014419913291931,
          0.44646674394607544,
          0.018417593091726303,
          0.0036845821887254715,
          0.00020724536443594843,
          0.40108242630958557
        ],
        [
          0.1058797612786293,
          0.4014419913291931,
          1.0001075267791748,
          0.25802233815193176,
          0.06372291594743729,
          0.09367470443248749,
          0.06446999311447144,
          0.6695594191551208
        ],
        [
          0.04535858333110809,
          0.44646671414375305,
          0.25802233815193176,
          0.9999601244926453,
          0.038494788110256195,
          0.05242418870329857,
          0.022991284728050232,
          0.1636296808719635
        ],
        [
          0.01102458592504263,
          0.018417591229081154,
          0.06372291594743729,
          0.038494788110256195,
          0.9997988939285278,
          0.12996020913124084,
          0.006495621055364609,
          0.04702113941311836
        ],
        [
          0.016975020989775658,
          0.0036845821887254715,
          0.09367470443248749,
          0.05242418497800827,
          0.12996020913124084,
          0.999817430973053,
          0.007692122831940651,
          0.030568648129701614
        ],
        [
          0.016017848625779152,
          0.00020724536443594843,
          0.06446999311447144,
          0.022991284728050232,
          0.006495621055364609,
          0.007692122831940651,
          0.9999874234199524,
          0.03618018701672554
        ],
        [
          0.03980622440576553,
          0.4010823965072632,
          0.6695594191551208,
          0.1636296808719635,
          0.04702113941311836,
          0.030568648129701614,
          0.03618018701672554,
          1.0000245571136475
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          68.94837951660156,
          84.60240173339844
        ],
        "Hate, harassment and discrimination": [
          51.714298248291016,
          84.5863037109375
        ],
        "Illegal goods and services": [
          81.99513244628906,
          87.05870819091797
        ],
        "Non-violent crimes": [
          14.57589054107666,
          87.33853912353516
        ],
        "Sexual content": [
          61.52540969848633,
          69.08917236328125
        ],
        "Violence": [
          58.649925231933594,
          88.29505157470703
        ],
        "cybercrime_intrusion": [
          62.306884765625,
          80.68758392333984
        ],
        "illegal": [
          82.35335540771484,
          84.2739486694336
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 0.03693881401648888,
          "Hate, harassment and discrimination": 0.021933555603027344,
          "Illegal goods and services": 0.006927898951939174,
          "Non-violent crimes": 0.025814276475172777,
          "Sexual content": -0.015403175354003906,
          "Violence": -0.06886518918550931,
          "illegal": -0.016549791608537947,
          "cybercrime_intrusion": 0.09764614105224609
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -0.6163872205294095,
          "Hate, harassment and discrimination": -0.7133658727010092,
          "Illegal goods and services": -0.7029472078595843,
          "Non-violent crimes": -0.6623822725736178,
          "Sexual content": -0.8467308044433594,
          "Violence": -0.7942622258112981,
          "illegal": -0.8747877393450055,
          "cybercrime_intrusion": -0.5834202766418457
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.7007829959575946,
          "Hate, harassment and discrimination": 0.9479831059773763,
          "Illegal goods and services": 0.9554112298148019,
          "Non-violent crimes": 0.713404655456543,
          "Sexual content": 0.6750680923461914,
          "Violence": 0.6827534162081205,
          "illegal": 0.7545051574707031,
          "cybercrime_intrusion": 0.6207507133483887
        },
        "Non-violent crimes": {
          "Disinformation and deception": -0.573607298044058,
          "Hate, harassment and discrimination": -0.688902325100369,
          "Illegal goods and services": -0.767542839050293,
          "Non-violent crimes": -0.5295934677124023,
          "Sexual content": -0.8809593200683594,
          "Violence": -0.6558989011324369,
          "illegal": -0.7340800421578544,
          "cybercrime_intrusion": -0.3005319595336914
        },
        "Sexual content": {
          "Disinformation and deception": -3.984801145700308,
          "Hate, harassment and discrimination": -4.081460422939724,
          "Illegal goods and services": -3.9574869700840543,
          "Non-violent crimes": -4.124425374544584,
          "Sexual content": -4.623329830169678,
          "Violence": -4.240809000455416,
          "illegal": -4.419566290719168,
          "cybercrime_intrusion": -4.065927410125733
        },
        "Violence": {
          "Disinformation and deception": -2.653956119830792,
          "Hate, harassment and discrimination": -2.728017383151584,
          "Illegal goods and services": -2.7852528435843333,
          "Non-violent crimes": -2.803077037517841,
          "Sexual content": -2.7163689613342283,
          "Violence": -2.650654646066519,
          "illegal": -2.825930050441197,
          "cybercrime_intrusion": -3.1094082832336425
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.695349619938777,
          "Hate, harassment and discrimination": -1.5573279062906902,
          "Illegal goods and services": -1.9196841376168388,
          "Non-violent crimes": -1.5649513831505408,
          "Sexual content": -1.7781545639038085,
          "Violence": -1.5186674411480243,
          "illegal": -1.7031665529523576,
          "cybercrime_intrusion": -1.4922211647033692
        },
        "illegal": {
          "Disinformation and deception": 0.332978762113131,
          "Hate, harassment and discrimination": 0.6149376763237847,
          "Illegal goods and services": 0.6855885641915458,
          "Non-violent crimes": 0.45353126525878906,
          "Sexual content": 0.40348243713378906,
          "Violence": 0.5009614504300631,
          "illegal": 0.40429810115269255,
          "cybercrime_intrusion": 0.4120331764221191
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.508895874023438,
        11.479466438293457,
        9.900717735290527,
        6.301989555358887,
        4.604491233825684,
        4.133424282073975,
        3.9597349166870117,
        3.2803869247436523
      ],
      "decision_pc_order_1based": [
        8,
        2,
        1,
        6,
        7,
        5,
        4,
        3
      ],
      "decision_pc_correlations": [
        -0.0717368870973587,
        -0.10976770520210266,
        -0.00568949431180954,
        0.0231429822742939,
        -0.05964834243059158,
        -0.06872870028018951,
        0.06865459680557251,
        -0.11234938353300095
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0000145435333252,
          0.0029790326952934265,
          0.08537795394659042,
          0.003264260245487094,
          0.009769074618816376,
          0.011250698007643223,
          0.008599638938903809,
          0.04427093267440796
        ],
        [
          0.00297903292812407,
          0.9997416138648987,
          0.10302208364009857,
          0.534960150718689,
          0.014029264450073242,
          0.003433011472225189,
          0.010606139898300171,
          0.10141473263502121
        ],
        [
          0.08537795394659042,
          0.10302209109067917,
          1.000079870223999,
          0.0009184969821944833,
          0.04261615872383118,
          0.05622141808271408,
          0.04824250191450119,
          0.6922487616539001
        ],
        [
          0.003264260245487094,
          0.534960150718689,
          0.0009184969821944833,
          1.0003129243850708,
          0.05636351555585861,
          0.0017838090425357223,
          0.013612375594675541,
          0.0017266912618651986
        ],
        [
          0.00976907555013895,
          0.014029264450073242,
          0.04261615872383118,
          0.05636351928114891,
          0.9996388554573059,
          0.12271250784397125,
          0.0346728190779686,
          0.02908751368522644
        ],
        [
          0.011250698007643223,
          0.003433011705055833,
          0.05622141808271408,
          0.0017838090425357223,
          0.12271250784397125,
          0.9996694922447205,
          0.04594496265053749,
          0.03534386307001114
        ],
        [
          0.008599638938903809,
          0.010606139898300171,
          0.04824250191450119,
          0.013612376525998116,
          0.0346728190779686,
          0.04594496265053749,
          1.000700831413269,
          0.03591209650039673
        ],
        [
          0.04427093267440796,
          0.10141473263502121,
          0.6922487020492554,
          0.0017266911454498768,
          0.02908751182258129,
          0.03534386307001114,
          0.03591209650039673,
          1.0000264644622803
        ]
      ],
      "overlap_residualized": [
        [
          0.9999399781227112,
          0.0021521139424294233,
          0.09669417142868042,
          0.0007394065614789724,
          0.018839804455637932,
          0.013149084523320198,
          0.017867350950837135,
          0.03962760791182518
        ],
        [
          0.0021521139424294233,
          1.0000522136688232,
          0.3524114191532135,
          0.48718857765197754,
          0.018366321921348572,
          0.005663619842380285,
          0.0005157095729373395,
          0.3513631224632263
        ],
        [
          0.09669417142868042,
          0.3524113893508911,
          0.9999657869338989,
          0.011150348000228405,
          0.09912653267383575,
          0.10625264048576355,
          0.07507553696632385,
          0.6776885986328125
        ],
        [
          0.0007394065614789724,
          0.48718857765197754,
          0.011150348000228405,
          1.0001744031906128,
          0.05996851623058319,
          0.05729638785123825,
          0.02801472879946232,
          0.013045324943959713
        ],
        [
          0.018839802592992783,
          0.018366321921348572,
          0.09912653267383575,
          0.05996851623058319,
          1.0007643699645996,
          0.08649443089962006,
          0.006759781390428543,
          0.0736173763871193
        ],
        [
          0.013149084523320198,
          0.005663620308041573,
          0.10625264048576355,
          0.05729638785123825,
          0.08649443089962006,
          1.0000934600830078,
          0.03363563120365143,
          0.061581388115882874
        ],
        [
          0.017867350950837135,
          0.0005157095729373395,
          0.07507553696632385,
          0.02801472693681717,
          0.006759781390428543,
          0.03363563120365143,
          1.0002409219741821,
          0.047455620020627975
        ],
        [
          0.03962760791182518,
          0.3513631224632263,
          0.6776885986328125,
          0.013045324943959713,
          0.0736173763871193,
          0.06158139184117317,
          0.047455620020627975,
          0.9997948408126831
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          80.9637222290039,
          87.22843933105469
        ],
        "Hate, harassment and discrimination": [
          53.663787841796875,
          83.99798583984375
        ],
        "Illegal goods and services": [
          80.59173583984375,
          89.45050811767578
        ],
        "Non-violent crimes": [
          10.131217956542969,
          87.7360610961914
        ],
        "Sexual content": [
          44.23215866088867,
          77.52985382080078
        ],
        "Violence": [
          68.2494888305664,
          88.72775268554688
        ],
        "cybercrime_intrusion": [
          70.49189758300781,
          83.53254699707031
        ],
        "illegal": [
          80.95990753173828,
          89.59551239013672
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 0.5552971913264348,
          "Hate, harassment and discrimination": 0.5850834316677518,
          "Illegal goods and services": 0.7723364148821149,
          "Non-violent crimes": 0.6436317884005033,
          "Sexual content": 0.5750093460083008,
          "Violence": 0.4909948935875526,
          "illegal": 0.504469735281808,
          "cybercrime_intrusion": 0.6085980415344239
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": 0.7653661141028771,
          "Hate, harassment and discrimination": 0.6947463353474935,
          "Illegal goods and services": 0.7592669895717076,
          "Non-violent crimes": 0.7708086600670447,
          "Sexual content": 0.5409100532531739,
          "Violence": 0.603114494910607,
          "illegal": 0.6030242102486747,
          "cybercrime_intrusion": 0.8456018447875977
        },
        "Illegal goods and services": {
          "Disinformation and deception": -0.264435181250939,
          "Hate, harassment and discrimination": 0.03471300337049696,
          "Illegal goods and services": 0.07365880693708148,
          "Non-violent crimes": -0.17398709517258865,
          "Sexual content": -0.22343797683715821,
          "Violence": -0.19171634087195763,
          "illegal": -0.1406386239188058,
          "cybercrime_intrusion": -0.2906332969665527
        },
        "Non-violent crimes": {
          "Disinformation and deception": 0.694423088660607,
          "Hate, harassment and discrimination": 0.5489291085137261,
          "Illegal goods and services": 0.5918339320591518,
          "Non-violent crimes": 0.7406631616445688,
          "Sexual content": 0.3299661636352539,
          "Violence": 0.5947063886202298,
          "illegal": 0.5516354697091239,
          "cybercrime_intrusion": 0.9775893211364746
        },
        "Sexual content": {
          "Disinformation and deception": -3.7434586745042067,
          "Hate, harassment and discrimination": -3.868136829800076,
          "Illegal goods and services": -3.7411321912493025,
          "Non-violent crimes": -3.7829896486722507,
          "Sexual content": -4.226626014709472,
          "Violence": -3.888893861037034,
          "illegal": -4.008999415806362,
          "cybercrime_intrusion": -3.757087993621826
        },
        "Violence": {
          "Disinformation and deception": -2.529343164884127,
          "Hate, harassment and discrimination": -2.628714667426215,
          "Illegal goods and services": -2.6845412935529436,
          "Non-violent crimes": -2.704075519855206,
          "Sexual content": -2.645547103881836,
          "Violence": -2.4927150286160984,
          "illegal": -2.7355600084577287,
          "cybercrime_intrusion": -2.9166376113891603
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.4856289350069487,
          "Hate, harassment and discrimination": -1.2604601118299696,
          "Illegal goods and services": -1.6004905700683594,
          "Non-violent crimes": -1.3261921955988958,
          "Sexual content": -1.5625374794006348,
          "Violence": -1.2434349060058594,
          "illegal": -1.5134443555559431,
          "cybercrime_intrusion": -1.3305115699768066
        },
        "illegal": {
          "Disinformation and deception": 0.5218268174391526,
          "Hate, harassment and discrimination": 0.8838690651787652,
          "Illegal goods and services": 0.9443847111293248,
          "Non-violent crimes": 0.7071065169114333,
          "Sexual content": 0.5173855781555176,
          "Violence": 0.701520039485051,
          "illegal": 0.6943543297903878,
          "cybercrime_intrusion": 0.5759331703186035
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        11.984644889831543,
        10.903925895690918,
        9.773494720458984,
        6.288652420043945,
        4.618910312652588,
        4.180785655975342,
        3.953983783721924,
        3.347261428833008
      ],
      "decision_pc_order_1based": [
        2,
        8,
        7,
        5,
        1,
        3,
        6,
        4
      ],
      "decision_pc_correlations": [
        -0.06297428905963898,
        -0.12355027347803116,
        0.01913723722100258,
        0.0069060553796589375,
        -0.0844067856669426,
        -0.015468539670109749,
        0.08942246437072754,
        -0.106388621032238
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.999995231628418,
          0.0023688976652920246,
          0.07137913256883621,
          0.0028094190638512373,
          0.009649243205785751,
          0.011890550144016743,
          0.0172239001840353,
          0.032958704978227615
        ],
        [
          0.0023688976652920246,
          0.99994957447052,
          0.056606046855449677,
          0.5348494648933411,
          0.01002112589776516,
          0.00619919877499342,
          0.009318063966929913,
          0.05354473367333412
        ],
        [
          0.07137913256883621,
          0.056606046855449677,
          0.9999856352806091,
          0.0009716066415421665,
          0.02802152931690216,
          0.06087581440806389,
          0.038090601563453674,
          0.7165050506591797
        ],
        [
          0.0028094188310205936,
          0.5348494648933411,
          0.0009716065833345056,
          0.9997897148132324,
          0.046832695603370667,
          0.0026830395217984915,
          0.007039177231490612,
          0.0017787911929190159
        ],
        [
          0.009649243205785751,
          0.01002112589776516,
          0.02802152931690216,
          0.046832699328660965,
          0.9987785816192627,
          0.11287638545036316,
          0.02775871381163597,
          0.018314288929104805
        ],
        [
          0.011890550144016743,
          0.006199198309332132,
          0.06087581440806389,
          0.002683039754629135,
          0.11287638545036316,
          1.0004043579101562,
          0.0427427738904953,
          0.02032993920147419
        ],
        [
          0.0172239001840353,
          0.009318063966929913,
          0.038090601563453674,
          0.007039177231490612,
          0.02775871567428112,
          0.042742770165205,
          1.0001113414764404,
          0.024471944198012352
        ],
        [
          0.032958704978227615,
          0.05354473367333412,
          0.7165050506591797,
          0.0017787911929190159,
          0.018314290791749954,
          0.02032994106411934,
          0.0244719460606575,
          0.9998730421066284
        ]
      ],
      "overlap_residualized": [
        [
          0.999954104423523,
          0.0016063490184023976,
          0.07623592019081116,
          0.0002771223953459412,
          0.007563743740320206,
          0.010120227932929993,
          0.01771223358809948,
          0.032981351017951965
        ],
        [
          0.0016063490184023976,
          0.9997075200080872,
          0.2223142832517624,
          0.5039376020431519,
          0.016949055716395378,
          0.008776572532951832,
          0.0023409926798194647,
          0.21922169625759125
        ],
        [
          0.07623592019081116,
          0.2223142683506012,
          0.9999878406524658,
          0.011609883978962898,
          0.018882105126976967,
          0.08503363281488419,
          0.061363328248262405,
          0.7069878578186035
        ],
        [
          0.0002771223953459412,
          0.5039376616477966,
          0.011609883978962898,
          0.9998553395271301,
          0.015298295766115189,
          0.04868726059794426,
          0.021073374897241592,
          0.013340696692466736
        ],
        [
          0.007563743740320206,
          0.016949055716395378,
          0.018882106989622116,
          0.015298295766115189,
          1.0002187490463257,
          0.13727520406246185,
          0.0307588092982769,
          0.021116944029927254
        ],
        [
          0.010120227932929993,
          0.008776572532951832,
          0.08503363281488419,
          0.04868726059794426,
          0.13727520406246185,
          0.9998655319213867,
          0.03605514392256737,
          0.04629436135292053
        ],
        [
          0.01771223358809948,
          0.0023409926798194647,
          0.061363328248262405,
          0.021073374897241592,
          0.0307588092982769,
          0.03605514392256737,
          0.9998812675476074,
          0.03620486333966255
        ],
        [
          0.032981351017951965,
          0.21922169625759125,
          0.7069878578186035,
          0.013340696692466736,
          0.021116945892572403,
          0.046294357627630234,
          0.03620486333966255,
          0.9999157190322876
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          81.55738830566406,
          88.90473937988281
        ],
        "Hate, harassment and discrimination": [
          58.88352584838867,
          82.84602355957031
        ],
        "Illegal goods and services": [
          81.87466430664062,
          86.7450942993164
        ],
        "Non-violent crimes": [
          8.145193099975586,
          89.69930267333984
        ],
        "Sexual content": [
          40.0018424987793,
          89.76915740966797
        ],
        "Violence": [
          67.36740112304688,
          88.81465148925781
        ],
        "cybercrime_intrusion": [
          71.50643920898438,
          86.1927719116211
        ],
        "illegal": [
          83.46940612792969,
          87.13597106933594
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 1.4044753588162935,
          "Hate, harassment and discrimination": 1.3975980546739366,
          "Illegal goods and services": 1.471005575997489,
          "Non-violent crimes": 1.4209975462693434,
          "Sexual content": 1.3859655380249023,
          "Violence": 1.368416272676908,
          "illegal": 1.375023024422782,
          "cybercrime_intrusion": 1.3757930755615235
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": 1.2717825082632213,
          "Hate, harassment and discrimination": 1.1147161059909396,
          "Illegal goods and services": 1.355062620980399,
          "Non-violent crimes": 1.2934083938598633,
          "Sexual content": 1.0720070838928222,
          "Violence": 1.1750332758976862,
          "illegal": 1.1653332029070174,
          "cybercrime_intrusion": 1.330598735809326
        },
        "Illegal goods and services": {
          "Disinformation and deception": -0.08176686213566707,
          "Hate, harassment and discrimination": 0.13537682427300346,
          "Illegal goods and services": 0.20756489889962332,
          "Non-violent crimes": 0.04262682107778696,
          "Sexual content": -0.018777942657470702,
          "Violence": 0.0865020018357497,
          "illegal": 0.026747703552246094,
          "cybercrime_intrusion": 0.03200187683105469
        },
        "Non-violent crimes": {
          "Disinformation and deception": 1.0163627771230845,
          "Hate, harassment and discrimination": 0.8820853763156467,
          "Illegal goods and services": 1.0514871052333288,
          "Non-violent crimes": 1.0417479001558745,
          "Sexual content": 0.7516891479492187,
          "Violence": 0.9478792043832632,
          "illegal": 0.9622016634259906,
          "cybercrime_intrusion": 1.2102834701538085
        },
        "Sexual content": {
          "Disinformation and deception": -1.3961260868952825,
          "Hate, harassment and discrimination": -1.4740571975708008,
          "Illegal goods and services": -1.2835596629551478,
          "Non-violent crimes": -1.2122493157019982,
          "Sexual content": -1.7891451835632324,
          "Violence": -1.4057441858144908,
          "illegal": -1.4375874655587333,
          "cybercrime_intrusion": -1.2539789199829101
        },
        "Violence": {
          "Disinformation and deception": -2.2776580223670373,
          "Hate, harassment and discrimination": -2.211878776550293,
          "Illegal goods and services": -2.3401427950177873,
          "Non-violent crimes": -2.339626899132362,
          "Sexual content": -2.303062629699707,
          "Violence": -2.146481513977051,
          "illegal": -2.176962579999651,
          "cybercrime_intrusion": -2.5852123260498048
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -0.8402061462402344,
          "Hate, harassment and discrimination": -0.41499169667561847,
          "Illegal goods and services": -0.904071399143764,
          "Non-violent crimes": -0.6016357862032377,
          "Sexual content": -0.831301212310791,
          "Violence": -0.4790266477144681,
          "illegal": -0.6741659981863839,
          "cybercrime_intrusion": -0.5664551734924317
        },
        "illegal": {
          "Disinformation and deception": 1.0210995307335486,
          "Hate, harassment and discrimination": 1.3472826215955946,
          "Illegal goods and services": 1.4665858404976981,
          "Non-violent crimes": 1.2080077391404371,
          "Sexual content": 1.0985095024108886,
          "Violence": 1.2266269830557017,
          "illegal": 1.1250393731253487,
          "cybercrime_intrusion": 1.2242844581604004
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        11.537798881530762,
        10.787629127502441,
        9.324755668640137,
        6.192566394805908,
        4.9647603034973145,
        4.13722562789917,
        4.05607795715332,
        3.1743931770324707
      ],
      "decision_pc_order_1based": [
        2,
        8,
        5,
        7,
        6,
        3,
        4,
        1
      ],
      "decision_pc_correlations": [
        0.005444302689284086,
        -0.13503031432628632,
        -0.037242863327264786,
        -0.010965235531330109,
        0.083472341299057,
        0.04604720696806908,
        -0.0815691277384758,
        -0.1093246266245842
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0000053644180298,
          0.0018566851504147053,
          0.04513674974441528,
          0.0019556928891688585,
          0.015081023797392845,
          0.02014743909239769,
          0.05002642422914505,
          0.009850284084677696
        ],
        [
          0.0018566850339993834,
          0.9999063611030579,
          0.06710785627365112,
          0.5349206924438477,
          0.011261165142059326,
          0.003367634490132332,
          0.009341469965875149,
          0.06489542871713638
        ],
        [
          0.04513674974441528,
          0.06710784882307053,
          1.0000884532928467,
          0.003243311308324337,
          0.018625563010573387,
          0.04359735548496246,
          0.02720518223941326,
          0.7032901644706726
        ],
        [
          0.001955692656338215,
          0.5349206924438477,
          0.003243311308324337,
          1.0000282526016235,
          0.050608400255441666,
          0.0017809164710342884,
          0.00840361975133419,
          0.004288405179977417
        ],
        [
          0.01508102472871542,
          0.0112611660733819,
          0.018625563010573387,
          0.05060839653015137,
          0.998816967010498,
          0.09789474308490753,
          0.02686070278286934,
          0.014998784288764
        ],
        [
          0.02014743909239769,
          0.003367634490132332,
          0.04359735921025276,
          0.0017809164710342884,
          0.09789474308490753,
          1.0001401901245117,
          0.03941309452056885,
          0.025257013738155365
        ],
        [
          0.05002642050385475,
          0.009341469965875149,
          0.027205180376768112,
          0.008403618820011616,
          0.02686070278286934,
          0.03941309079527855,
          0.9997131824493408,
          0.019488979130983353
        ],
        [
          0.009850283153355122,
          0.06489542871713638,
          0.7032901644706726,
          0.00428840471431613,
          0.014998783357441425,
          0.025257013738155365,
          0.019488979130983353,
          0.9999265074729919
        ]
      ],
      "overlap_residualized": [
        [
          1.000090479850769,
          0.004587047733366489,
          0.06406553834676743,
          0.0004984283586964011,
          0.023807374760508537,
          0.012219804339110851,
          0.03320307657122612,
          0.018473172560334206
        ],
        [
          0.004587048199027777,
          0.9999327659606934,
          0.09282682090997696,
          0.4607957601547241,
          0.02546808123588562,
          0.0160235483199358,
          0.011142976582050323,
          0.09315530955791473
        ],
        [
          0.06406553834676743,
          0.09282682090997696,
          0.999939501285553,
          0.0838063582777977,
          0.028030434623360634,
          0.06350358575582504,
          0.04456735774874687,
          0.6973198652267456
        ],
        [
          0.0004984283586964011,
          0.4607957899570465,
          0.0838063508272171,
          0.9997338056564331,
          0.04269639030098915,
          0.038589805364608765,
          0.015660805627703667,
          0.09406227618455887
        ],
        [
          0.023807374760508537,
          0.02546808123588562,
          0.028030434623360634,
          0.04269639030098915,
          0.9996504187583923,
          0.14434534311294556,
          0.04375167191028595,
          0.030702533200383186
        ],
        [
          0.012219804339110851,
          0.0160235483199358,
          0.06350358575582504,
          0.038589805364608765,
          0.14434534311294556,
          0.9998294115066528,
          0.02867824025452137,
          0.030497480183839798
        ],
        [
          0.03320307657122612,
          0.011142977513372898,
          0.04456735774874687,
          0.015660805627703667,
          0.04375167191028595,
          0.02867824025452137,
          0.9994667768478394,
          0.028816059231758118
        ],
        [
          0.018473172560334206,
          0.09315530210733414,
          0.6973198652267456,
          0.09406226873397827,
          0.030702533200383186,
          0.030497480183839798,
          0.028816059231758118,
          1.0000569820404053
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          78.69507598876953,
          87.60882568359375
        ],
        "Hate, harassment and discrimination": [
          60.4195671081543,
          89.3902359008789
        ],
        "Illegal goods and services": [
          62.29415512084961,
          84.74748229980469
        ],
        "Non-violent crimes": [
          28.999534606933594,
          87.31868743896484
        ],
        "Sexual content": [
          40.474124908447266,
          86.48218536376953
        ],
        "Violence": [
          72.04679107666016,
          83.75515747070312
        ],
        "cybercrime_intrusion": [
          71.90422058105469,
          89.03748321533203
        ],
        "illegal": [
          62.369041442871094,
          87.85016632080078
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 3.434663405785194,
          "Hate, harassment and discrimination": 3.4949481752183704,
          "Illegal goods and services": 3.4800639833722795,
          "Non-violent crimes": 3.4202478115375223,
          "Sexual content": 3.398591423034668,
          "Violence": 3.387774100670448,
          "illegal": 3.486743245806013,
          "cybercrime_intrusion": 3.4149574279785155
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": 0.5434465408325195,
          "Hate, harassment and discrimination": 0.5800191031561958,
          "Illegal goods and services": 0.6899032592773438,
          "Non-violent crimes": 0.6533993207491361,
          "Sexual content": 0.4923455238342285,
          "Violence": 0.5758867997389573,
          "illegal": 0.6318750381469727,
          "cybercrime_intrusion": 0.6946835517883301
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.9103983365572416,
          "Hate, harassment and discrimination": 1.1301452848646376,
          "Illegal goods and services": 1.167365619114467,
          "Non-violent crimes": 0.9946729219876803,
          "Sexual content": 1.0140143394470216,
          "Violence": 0.9861153822678786,
          "illegal": 0.9820835930960519,
          "cybercrime_intrusion": 0.8913556098937988
        },
        "Non-violent crimes": {
          "Disinformation and deception": -0.33856201171875,
          "Hate, harassment and discrimination": -0.3419304953681098,
          "Illegal goods and services": -0.38383892604282926,
          "Non-violent crimes": -0.3821382522583008,
          "Sexual content": -0.41086339950561523,
          "Violence": -0.4229767872737004,
          "illegal": -0.5847163881574359,
          "cybercrime_intrusion": -0.41867218017578123
        },
        "Sexual content": {
          "Disinformation and deception": -0.6569435413067157,
          "Hate, harassment and discrimination": -0.5955848693847656,
          "Illegal goods and services": -0.6540953772408622,
          "Non-violent crimes": -0.5872482153085562,
          "Sexual content": -0.7172697067260743,
          "Violence": -0.6172833809485803,
          "illegal": -0.763479369027274,
          "cybercrime_intrusion": -0.7977293014526368
        },
        "Violence": {
          "Disinformation and deception": -1.484899374154898,
          "Hate, harassment and discrimination": -1.4084977043999567,
          "Illegal goods and services": -1.3415748051234655,
          "Non-violent crimes": -1.500159923846905,
          "Sexual content": -1.3020150184631347,
          "Violence": -1.1812657576340895,
          "illegal": -1.2857848576136999,
          "cybercrime_intrusion": -1.7207636833190918
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": 1.2517460309542143,
          "Hate, harassment and discrimination": 1.5711215337117512,
          "Illegal goods and services": 1.212003299168178,
          "Non-violent crimes": 1.3779348960289588,
          "Sexual content": 1.2858890533447265,
          "Violence": 1.5065534298236554,
          "illegal": 1.2767304011753626,
          "cybercrime_intrusion": 1.2304222106933593
        },
        "illegal": {
          "Disinformation and deception": 1.4585219896756685,
          "Hate, harassment and discrimination": 1.7048428853352864,
          "Illegal goods and services": 1.7299033573695592,
          "Non-violent crimes": 1.5680458362285907,
          "Sexual content": 1.5984277725219727,
          "Violence": 1.5017866721520057,
          "illegal": 1.4642630985804967,
          "cybercrime_intrusion": 1.4171692848205566
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        11.124059677124023,
        10.857325553894043,
        9.382952690124512,
        5.879425048828125,
        5.248671054840088,
        4.193202972412109,
        4.003692150115967,
        3.0413219928741455
      ],
      "decision_pc_order_1based": [
        2,
        5,
        6,
        7,
        3,
        8,
        1,
        4
      ],
      "decision_pc_correlations": [
        0.018976513296365738,
        -0.1266491413116455,
        -0.053110044449567795,
        -0.013600149191915989,
        -0.08206729590892792,
        0.07613541185855865,
        -0.0738878846168518,
        -0.03516479581594467
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0001262426376343,
          0.002421304350718856,
          0.04020280763506889,
          0.0024781886022537947,
          0.018567461520433426,
          0.02476068213582039,
          0.0632338896393776,
          0.00789315439760685
        ],
        [
          0.002421304117888212,
          0.9999842643737793,
          0.049190640449523926,
          0.5606957674026489,
          0.012822076678276062,
          0.0020774530712515116,
          0.012522571720182896,
          0.047614991664886475
        ],
        [
          0.040202803909778595,
          0.049190644174814224,
          0.9998628497123718,
          0.0035132451448589563,
          0.01422644779086113,
          0.033854734152555466,
          0.017213018611073494,
          0.6923080682754517
        ],
        [
          0.0024781886022537947,
          0.5606957674026489,
          0.0035132451448589563,
          1.0000371932983398,
          0.045698538422584534,
          0.0018301325617358088,
          0.007580993231385946,
          0.00533759780228138
        ],
        [
          0.018567461520433426,
          0.012822076678276062,
          0.01422644779086113,
          0.045698538422584534,
          1.0020796060562134,
          0.08885249495506287,
          0.024861259385943413,
          0.01110874954611063
        ],
        [
          0.02476068213582039,
          0.0020774533040821552,
          0.033854734152555466,
          0.0018301326781511307,
          0.08885249495506287,
          1.0000911951065063,
          0.04181057959794998,
          0.02130899205803871
        ],
        [
          0.0632338896393776,
          0.012522571720182896,
          0.017213018611073494,
          0.007580992765724659,
          0.024861259385943413,
          0.04181058332324028,
          1.0001251697540283,
          0.009938936680555344
        ],
        [
          0.00789315439760685,
          0.047614987939596176,
          0.6923080682754517,
          0.00533759780228138,
          0.01110874954611063,
          0.02130899205803871,
          0.009938937611877918,
          1.000054121017456
        ]
      ],
      "overlap_residualized": [
        [
          1.000042200088501,
          0.0021891032811254263,
          0.04786849394440651,
          0.029338764026761055,
          0.013842563144862652,
          0.01778680458664894,
          0.03261929377913475,
          0.017858540639281273
        ],
        [
          0.0021891032811254263,
          0.9999259114265442,
          0.02283199317753315,
          0.4962802529335022,
          0.023262901231646538,
          0.004358071833848953,
          0.0130993677303195,
          0.021364279091358185
        ],
        [
          0.04786849766969681,
          0.02283199317753315,
          1.0002858638763428,
          0.3681446313858032,
          0.033452555537223816,
          0.06629619002342224,
          0.01585683971643448,
          0.6934228539466858
        ],
        [
          0.029338764026761055,
          0.4962802529335022,
          0.36814460158348083,
          1.0003530979156494,
          0.027923353016376495,
          0.04930458590388298,
          0.010263746604323387,
          0.2779563069343567
        ],
        [
          0.013842563144862652,
          0.023262901231646538,
          0.033452555537223816,
          0.027923353016376495,
          1.0009980201721191,
          0.11392792314291,
          0.020482420921325684,
          0.031084051355719566
        ],
        [
          0.01778680458664894,
          0.004358071833848953,
          0.06629619002342224,
          0.04930458590388298,
          0.11392792314291,
          1.000196099281311,
          0.021274706348776817,
          0.037949420511722565
        ],
        [
          0.03261929377913475,
          0.013099368661642075,
          0.01585683971643448,
          0.010263746604323387,
          0.020482420921325684,
          0.021274704486131668,
          0.9999294281005859,
          0.012563250958919525
        ],
        [
          0.017858540639281273,
          0.021364279091358185,
          0.693422794342041,
          0.2779563069343567,
          0.031084049493074417,
          0.037949420511722565,
          0.012563250958919525,
          0.999658465385437
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          75.88091278076172,
          87.05470275878906
        ],
        "Hate, harassment and discrimination": [
          55.3387451171875,
          89.15874481201172
        ],
        "Illegal goods and services": [
          61.298805236816406,
          81.35645294189453
        ],
        "Non-violent crimes": [
          28.24941062927246,
          87.65043640136719
        ],
        "Sexual content": [
          74.82782745361328,
          83.99889373779297
        ],
        "Violence": [
          66.98316192626953,
          86.55614471435547
        ],
        "cybercrime_intrusion": [
          72.8753433227539,
          88.40547180175781
        ],
        "illegal": [
          61.221153259277344,
          89.6403579711914
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 2.7640206263615537,
          "Hate, harassment and discrimination": 2.8595730463663735,
          "Illegal goods and services": 2.881884847368513,
          "Non-violent crimes": 2.8457581446721005,
          "Sexual content": 2.804859161376953,
          "Violence": 2.87819766998291,
          "illegal": 2.933206558227539,
          "cybercrime_intrusion": 2.9149852752685548
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": 0.12378589923565204,
          "Hate, harassment and discrimination": 0.14759720696343315,
          "Illegal goods and services": 0.1529355730329241,
          "Non-violent crimes": 0.17189862177922174,
          "Sexual content": 0.15862045288085938,
          "Violence": 0.1325359344482422,
          "illegal": 0.12392125810895648,
          "cybercrime_intrusion": 0.1152644157409668
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.2523491932795598,
          "Hate, harassment and discrimination": 0.40966563754611546,
          "Illegal goods and services": 0.35709966932024273,
          "Non-violent crimes": 0.3124355903038612,
          "Sexual content": 0.33432731628417967,
          "Violence": 0.34369189922626203,
          "illegal": 0.2968222754342215,
          "cybercrime_intrusion": 0.22807950973510743
        },
        "Non-violent crimes": {
          "Disinformation and deception": 0.06341992891751803,
          "Hate, harassment and discrimination": 0.019985304938422307,
          "Illegal goods and services": 0.035742487226213725,
          "Non-violent crimes": 0.015041938194861779,
          "Sexual content": 0.09768190383911132,
          "Violence": -0.007480841416579027,
          "illegal": -0.08590194157191686,
          "cybercrime_intrusion": -0.06911344528198242
        },
        "Sexual content": {
          "Disinformation and deception": 1.227665974543645,
          "Hate, harassment and discrimination": 1.4599658118353949,
          "Illegal goods and services": 1.3503657749720983,
          "Non-violent crimes": 1.4187549444345326,
          "Sexual content": 1.2764755249023438,
          "Violence": 1.392327382014348,
          "illegal": 1.3793728692190987,
          "cybercrime_intrusion": 1.436641788482666
        },
        "Violence": {
          "Disinformation and deception": -2.1113495459923377,
          "Hate, harassment and discrimination": -1.9774947696261935,
          "Illegal goods and services": -1.9576334272112166,
          "Non-violent crimes": -2.1782536139855018,
          "Sexual content": -1.9695788383483888,
          "Violence": -1.914273188664363,
          "illegal": -1.9933556147984095,
          "cybercrime_intrusion": -2.2807141304016114
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": 0.30045575361985427,
          "Hate, harassment and discrimination": 0.5346943537394205,
          "Illegal goods and services": 0.39729745047433035,
          "Non-violent crimes": 0.3911936099712665,
          "Sexual content": 0.4499760627746582,
          "Violence": 0.427856812110314,
          "illegal": 0.29014056069510324,
          "cybercrime_intrusion": 0.2968428611755371
        },
        "illegal": {
          "Disinformation and deception": 0.8557030604435847,
          "Hate, harassment and discrimination": 1.0606943766276042,
          "Illegal goods and services": 0.9865572793143136,
          "Non-violent crimes": 0.9091815948486328,
          "Sexual content": 0.9733800888061523,
          "Violence": 0.9170000369732196,
          "illegal": 0.9128819874354771,
          "cybercrime_intrusion": 0.8749447822570801
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        11.143487930297852,
        10.77611255645752,
        9.218283653259277,
        6.048463344573975,
        5.551491737365723,
        4.1539459228515625,
        3.602210760116577,
        3.170544385910034
      ],
      "decision_pc_order_1based": [
        7,
        1,
        3,
        4,
        2,
        6,
        8,
        5
      ],
      "decision_pc_correlations": [
        0.09642504900693893,
        0.060728952288627625,
        -0.07641343027353287,
        0.06594612449407578,
        0.004560824017971754,
        -0.022341037169098854,
        0.11006966233253479,
        0.017469173297286034
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.000025987625122,
          0.001653512823395431,
          0.040214747190475464,
          0.0022755414247512817,
          0.011910432018339634,
          0.01893601380288601,
          0.07000049948692322,
          0.010896013118326664
        ],
        [
          0.001653512823395431,
          1.0000367164611816,
          0.05159662291407585,
          0.5544641613960266,
          0.012531890533864498,
          0.0020463578402996063,
          0.019193537533283234,
          0.05073877051472664
        ],
        [
          0.040214743465185165,
          0.05159662291407585,
          1.0001399517059326,
          0.004953648429363966,
          0.008801181800663471,
          0.028505709022283554,
          0.014099735766649246,
          0.6743775606155396
        ],
        [
          0.0022755414247512817,
          0.5544641613960266,
          0.004953648895025253,
          1.0000542402267456,
          0.04150113835930824,
          0.003082510782405734,
          0.009553037583827972,
          0.0068014636635780334
        ],
        [
          0.011910432949662209,
          0.012531889602541924,
          0.008801180869340897,
          0.041501134634017944,
          0.9987762570381165,
          0.04388812556862831,
          0.01538960449397564,
          0.006357164587825537
        ],
        [
          0.01893601380288601,
          0.0020463578402996063,
          0.028505709022283554,
          0.003082510782405734,
          0.04388812556862831,
          0.9998513460159302,
          0.03499537706375122,
          0.018022622913122177
        ],
        [
          0.07000049948692322,
          0.019193537533283234,
          0.014099734835326672,
          0.009553036652505398,
          0.01538960449397564,
          0.03499538078904152,
          0.999774694442749,
          0.006061341147869825
        ],
        [
          0.010896014049649239,
          0.05073877051472664,
          0.6743775606155396,
          0.0068014636635780334,
          0.006357164122164249,
          0.018022622913122177,
          0.006061341147869825,
          0.9998825788497925
        ]
      ],
      "overlap_residualized": [
        [
          0.9997587203979492,
          0.005249020643532276,
          0.0594404973089695,
          0.0015223040245473385,
          0.0012511898530647159,
          0.006287288852035999,
          0.013648680411279202,
          0.03171054273843765
        ],
        [
          0.005249020643532276,
          0.999952495098114,
          0.021440889686346054,
          0.47145965695381165,
          0.025046734139323235,
          0.012453075498342514,
          0.02094275876879692,
          0.025004466995596886
        ],
        [
          0.0594404973089695,
          0.021440889686346054,
          0.9998819828033447,
          0.022920768707990646,
          0.010607273317873478,
          0.05486055091023445,
          0.033254243433475494,
          0.6441493034362793
        ],
        [
          0.0015223040245473385,
          0.47145965695381165,
          0.022920768707990646,
          1.000166416168213,
          0.03236345946788788,
          0.021225115284323692,
          0.015823673456907272,
          0.050754889845848083
        ],
        [
          0.0012511898530647159,
          0.025046734139323235,
          0.010607273317873478,
          0.03236345946788788,
          1.0000993013381958,
          0.05715247988700867,
          0.030387787148356438,
          0.015729451552033424
        ],
        [
          0.006287288852035999,
          0.012453075498342514,
          0.05486055463552475,
          0.02122511714696884,
          0.05715247988700867,
          1.0002822875976562,
          0.010748296976089478,
          0.03654127195477486
        ],
        [
          0.013648680411279202,
          0.02094275876879692,
          0.033254243433475494,
          0.015823673456907272,
          0.030387789011001587,
          0.010748296976089478,
          0.9999163746833801,
          0.010261340998113155
        ],
        [
          0.03171054646372795,
          0.025004468858242035,
          0.6441493034362793,
          0.050754889845848083,
          0.015729453414678574,
          0.036541275680065155,
          0.010261340998113155,
          0.9998915195465088
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          65.99889373779297,
          88.32846069335938
        ],
        "Hate, harassment and discrimination": [
          41.21680450439453,
          78.68309020996094
        ],
        "Illegal goods and services": [
          52.42799758911133,
          82.92462158203125
        ],
        "Non-violent crimes": [
          33.939964294433594,
          88.76232147216797
        ],
        "Sexual content": [
          46.86320877075195,
          82.48290252685547
        ],
        "Violence": [
          66.2662124633789,
          81.54092407226562
        ],
        "cybercrime_intrusion": [
          63.76976776123047,
          85.8185806274414
        ],
        "illegal": [
          52.420230865478516,
          80.18465423583984
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 1.7086930641761193,
          "Hate, harassment and discrimination": 1.8143866856892903,
          "Illegal goods and services": 1.7880877086094447,
          "Non-violent crimes": 1.7074984036959135,
          "Sexual content": 1.701701831817627,
          "Violence": 1.7411407323983998,
          "illegal": 1.763516562325614,
          "cybercrime_intrusion": 1.7305770874023438
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": 0.8359386737530048,
          "Hate, harassment and discrimination": 0.8802043067084419,
          "Illegal goods and services": 0.9017975670950753,
          "Non-violent crimes": 0.9324626922607422,
          "Sexual content": 0.8562578201293946,
          "Violence": 0.8647863681499774,
          "illegal": 0.912947518484933,
          "cybercrime_intrusion": 0.87265625
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.18564767103928786,
          "Hate, harassment and discrimination": 0.3489040798611111,
          "Illegal goods and services": 0.23433739798409597,
          "Non-violent crimes": 0.1852262937105619,
          "Sexual content": 0.24214458465576172,
          "Violence": 0.2349238028893104,
          "illegal": 0.1896845953805106,
          "cybercrime_intrusion": 0.1663675308227539
        },
        "Non-violent crimes": {
          "Disinformation and deception": 0.9080778268667368,
          "Hate, harassment and discrimination": 0.9149580001831055,
          "Illegal goods and services": 0.9464654922485352,
          "Non-violent crimes": 0.9877044237576998,
          "Sexual content": 0.9734681129455567,
          "Violence": 0.9098862868088943,
          "illegal": 0.9174371446881976,
          "cybercrime_intrusion": 0.9101841926574707
        },
        "Sexual content": {
          "Disinformation and deception": 3.258917441734901,
          "Hate, harassment and discrimination": 3.45302242702908,
          "Illegal goods and services": 3.2476881572178433,
          "Non-violent crimes": 3.269717583289513,
          "Sexual content": 3.385851287841797,
          "Violence": 3.4860779688908505,
          "illegal": 3.415088381086077,
          "cybercrime_intrusion": 3.3866427421569822
        },
        "Violence": {
          "Disinformation and deception": -2.332984997675969,
          "Hate, harassment and discrimination": -2.1250516043768988,
          "Illegal goods and services": -2.241114071437291,
          "Non-violent crimes": -2.37746209364671,
          "Sexual content": -2.2578539848327637,
          "Violence": -2.194162735572228,
          "illegal": -2.0000475474766324,
          "cybercrime_intrusion": -2.344573211669922
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -0.025887709397536058,
          "Hate, harassment and discrimination": 0.1388400395711263,
          "Illegal goods and services": -0.04691600799560547,
          "Non-violent crimes": -0.059552632845365085,
          "Sexual content": -0.04535627365112305,
          "Violence": -0.005456997798039363,
          "illegal": -0.15630149841308594,
          "cybercrime_intrusion": -0.1883246421813965
        },
        "illegal": {
          "Disinformation and deception": 0.7439400599553034,
          "Hate, harassment and discrimination": 0.8923088709513346,
          "Illegal goods and services": 0.8124630791800362,
          "Non-violent crimes": 0.7541530315692608,
          "Sexual content": 0.8077712059020996,
          "Violence": 0.7493487871610202,
          "illegal": 0.7142384392874581,
          "cybercrime_intrusion": 0.8234000205993652
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        11.51707935333252,
        11.166688919067383,
        9.169123649597168,
        6.300082683563232,
        5.458406925201416,
        4.245046138763428,
        3.250279188156128,
        3.0386760234832764
      ],
      "decision_pc_order_1based": [
        2,
        7,
        4,
        3,
        1,
        8,
        6,
        5
      ],
      "decision_pc_correlations": [
        0.050998754799366,
        -0.10650646686553955,
        -0.0664849579334259,
        0.06755414605140686,
        0.004578801803290844,
        -0.007786962669342756,
        -0.07334832102060318,
        -0.026122191920876503
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9999286532402039,
          0.0007889327825978398,
          0.04549623280763626,
          0.0008848740835674107,
          0.004676328040659428,
          0.013826217502355576,
          0.022726716473698616,
          0.021282875910401344
        ],
        [
          0.0007889328408055007,
          1.0000195503234863,
          0.06472161412239075,
          0.5844534635543823,
          0.02187510021030903,
          0.003961555194109678,
          0.02489631436765194,
          0.06378603726625443
        ],
        [
          0.04549623280763626,
          0.06472162157297134,
          0.9997341632843018,
          0.009704247117042542,
          0.007601763121783733,
          0.05585240572690964,
          0.009506326168775558,
          0.6609559059143066
        ],
        [
          0.0008848740253597498,
          0.5844534635543823,
          0.009704247117042542,
          1.000082015991211,
          0.04949132353067398,
          0.0012548165395855904,
          0.01335439458489418,
          0.008636929094791412
        ],
        [
          0.004676328506320715,
          0.02187510021030903,
          0.007601763587445021,
          0.04949132353067398,
          0.9986428022384644,
          0.05617384612560272,
          0.01620628871023655,
          0.005004646256566048
        ],
        [
          0.013826217502355576,
          0.003961555194109678,
          0.055852409452199936,
          0.0012548165395855904,
          0.05617384612560272,
          0.9999250769615173,
          0.01735427789390087,
          0.03525128215551376
        ],
        [
          0.022726718336343765,
          0.02489631436765194,
          0.009506326168775558,
          0.01335439458489418,
          0.0162062905728817,
          0.01735427975654602,
          1.0004448890686035,
          0.003246021457016468
        ],
        [
          0.021282875910401344,
          0.06378602981567383,
          0.6609559059143066,
          0.008636929094791412,
          0.00500464579090476,
          0.03525128215551376,
          0.0032460216898471117,
          1.0002052783966064
        ]
      ],
      "overlap_residualized": [
        [
          1.0000158548355103,
          0.0024672984145581722,
          0.0541965514421463,
          0.0010380945168435574,
          0.0070379795506596565,
          0.008259741589426994,
          0.009395619854331017,
          0.02654842473566532
        ],
        [
          0.0024672984145581722,
          0.9994997978210449,
          0.015409760177135468,
          0.4927327632904053,
          0.034030746668577194,
          0.006023653317242861,
          0.029304664582014084,
          0.01602017506957054
        ],
        [
          0.0541965514421463,
          0.015409760177135468,
          0.9996641874313354,
          0.034382693469524384,
          0.014940080232918262,
          0.05643593892455101,
          0.024115828797221184,
          0.6490986347198486
        ],
        [
          0.0010380945168435574,
          0.4927327334880829,
          0.034382693469524384,
          0.9998773336410522,
          0.15503355860710144,
          0.02231520041823387,
          0.019941162317991257,
          0.0539119616150856
        ],
        [
          0.0070379795506596565,
          0.034030746668577194,
          0.014940079301595688,
          0.15503355860710144,
          0.99946129322052,
          0.05686269700527191,
          0.03915020823478699,
          0.013537941500544548
        ],
        [
          0.008259741589426994,
          0.006023653782904148,
          0.05643593892455101,
          0.02231520041823387,
          0.05686270073056221,
          1.0000367164611816,
          0.012352175079286098,
          0.03219345211982727
        ],
        [
          0.009395619854331017,
          0.029304664582014084,
          0.024115828797221184,
          0.019941162317991257,
          0.03915020823478699,
          0.012352174147963524,
          0.9995443224906921,
          0.005023974925279617
        ],
        [
          0.02654842473566532,
          0.01602017506957054,
          0.6490986347198486,
          0.0539119616150856,
          0.013537941500544548,
          0.03219345584511757,
          0.005023974925279617,
          0.9999373555183411
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          74.89070892333984,
          89.9443588256836
        ],
        "Hate, harassment and discrimination": [
          44.30221176147461,
          82.87284851074219
        ],
        "Illegal goods and services": [
          55.540401458740234,
          79.93515014648438
        ],
        "Non-violent crimes": [
          31.80710792541504,
          87.37556457519531
        ],
        "Sexual content": [
          42.4469108581543,
          82.12628936767578
        ],
        "Violence": [
          74.51338958740234,
          82.7857894897461
        ],
        "cybercrime_intrusion": [
          70.3615951538086,
          88.4517593383789
        ],
        "illegal": [
          55.49006652832031,
          79.67988586425781
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -1.1513906625600963,
          "Hate, harassment and discrimination": -1.13709470960829,
          "Illegal goods and services": -1.1852261679513114,
          "Non-violent crimes": -1.2084448154156024,
          "Sexual content": -1.2218330383300782,
          "Violence": -1.135167488685021,
          "illegal": -1.156205449785505,
          "cybercrime_intrusion": -1.2171494483947753
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": 1.612333664527306,
          "Hate, harassment and discrimination": 1.7273771497938368,
          "Illegal goods and services": 1.6405918938773019,
          "Non-violent crimes": 1.6907490216768706,
          "Sexual content": 1.6608973503112794,
          "Violence": 1.7205049808208759,
          "illegal": 1.7990666798182897,
          "cybercrime_intrusion": 1.7101207733154298
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.37554630866417515,
          "Hate, harassment and discrimination": 0.4096638361612956,
          "Illegal goods and services": 0.350405148097447,
          "Non-violent crimes": 0.33961347433236927,
          "Sexual content": 0.34214010238647463,
          "Violence": 0.3623242745032677,
          "illegal": 0.3749497277396066,
          "cybercrime_intrusion": 0.32886466979980467
        },
        "Non-violent crimes": {
          "Disinformation and deception": 1.8154643132136419,
          "Hate, harassment and discrimination": 1.8801611794365778,
          "Illegal goods and services": 1.9084539413452148,
          "Non-violent crimes": 1.9362481924203725,
          "Sexual content": 1.8734020233154296,
          "Violence": 1.906809219947228,
          "illegal": 2.0580011095319475,
          "cybercrime_intrusion": 1.8929407119750976
        },
        "Sexual content": {
          "Disinformation and deception": 2.2685401623065653,
          "Hate, harassment and discrimination": 2.477336141798231,
          "Illegal goods and services": 2.127159799848284,
          "Non-violent crimes": 2.1639572290273814,
          "Sexual content": 2.226483154296875,
          "Violence": 2.397144024188702,
          "illegal": 2.2990236282348633,
          "cybercrime_intrusion": 2.167898941040039
        },
        "Violence": {
          "Disinformation and deception": -2.7548450323251576,
          "Hate, harassment and discrimination": -2.725735558403863,
          "Illegal goods and services": -2.8594045639038086,
          "Non-violent crimes": -2.916096027080829,
          "Sexual content": -2.8531569480895995,
          "Violence": -2.8816489439744215,
          "illegal": -2.8795033863612582,
          "cybercrime_intrusion": -2.889090061187744
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": 0.4993690344003531,
          "Hate, harassment and discrimination": 0.5850343704223633,
          "Illegal goods and services": 0.4307806832449777,
          "Non-violent crimes": 0.42003228114201474,
          "Sexual content": 0.37653446197509766,
          "Violence": 0.5678760088407077,
          "illegal": 0.3928185871669224,
          "cybercrime_intrusion": 0.2601312637329102
        },
        "illegal": {
          "Disinformation and deception": 0.5029661472027118,
          "Hate, harassment and discrimination": 0.5676662656995985,
          "Illegal goods and services": 0.58479186466762,
          "Non-violent crimes": 0.516785034766564,
          "Sexual content": 0.5327805519104004,
          "Violence": 0.49335010235126203,
          "illegal": 0.5513012749808175,
          "cybercrime_intrusion": 0.5530977249145508
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.478768348693848,
        10.791036605834961,
        9.160628318786621,
        6.120520114898682,
        5.962498188018799,
        4.454925060272217,
        3.3375163078308105,
        2.839754104614258
      ],
      "decision_pc_order_1based": [
        1,
        2,
        3,
        8,
        4,
        7,
        6,
        5
      ],
      "decision_pc_correlations": [
        -0.09094451367855072,
        -0.07582879066467285,
        0.0707775205373764,
        -0.06277279555797577,
        -0.029382841661572456,
        0.03562764450907707,
        -0.05708499252796173,
        0.06885603815317154
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.000105857849121,
          0.0020635875407606363,
          0.057142578065395355,
          0.003134737955406308,
          0.021615028381347656,
          0.029707949608564377,
          0.008699651807546616,
          0.03151285648345947
        ],
        [
          0.0020635875407606363,
          1.000498652458191,
          0.05863802507519722,
          0.7173075675964355,
          0.07309011369943619,
          0.0034524239599704742,
          0.03852979838848114,
          0.056768376380205154
        ],
        [
          0.057142578065395355,
          0.05863802507519722,
          1.0003304481506348,
          0.012431154027581215,
          0.029047464951872826,
          0.09370368719100952,
          0.006142208352684975,
          0.6439608931541443
        ],
        [
          0.003134738188236952,
          0.7173075675964355,
          0.012431154027581215,
          1.0000078678131104,
          0.07773949205875397,
          0.0033049280755221844,
          0.01743515394628048,
          0.010676857084035873
        ],
        [
          0.021615028381347656,
          0.07309011369943619,
          0.029047464951872826,
          0.07773949205875397,
          0.9994790554046631,
          0.09046261757612228,
          0.04070187360048294,
          0.021370965987443924
        ],
        [
          0.029707951471209526,
          0.0034524239599704742,
          0.09370368719100952,
          0.0033049280755221844,
          0.09046262502670288,
          0.9998747706413269,
          0.011435181833803654,
          0.061560481786727905
        ],
        [
          0.008699651807546616,
          0.03852979838848114,
          0.006142207887023687,
          0.01743515580892563,
          0.04070187360048294,
          0.011435181833803654,
          0.9999587535858154,
          0.00636195857077837
        ],
        [
          0.031512852758169174,
          0.05676838010549545,
          0.6439608931541443,
          0.010676857084035873,
          0.021370965987443924,
          0.061560481786727905,
          0.006361958105117083,
          0.9996531009674072
        ]
      ],
      "overlap_residualized": [
        [
          1.0000362396240234,
          0.0003182036743965,
          0.048394575715065,
          0.012067311443388462,
          0.012567581608891487,
          0.020497631281614304,
          0.010077157989144325,
          0.02491725981235504
        ],
        [
          0.00031820364529266953,
          1.0001795291900635,
          0.158333420753479,
          0.4618060290813446,
          0.007180496118962765,
          0.008419506251811981,
          0.018295591697096825,
          0.44325876235961914
        ],
        [
          0.048394571989774704,
          0.158333420753479,
          0.9998324513435364,
          0.4597729742527008,
          0.030921392142772675,
          0.07243301719427109,
          0.01265299879014492,
          0.35663604736328125
        ],
        [
          0.012067311443388462,
          0.4618060290813446,
          0.4597729444503784,
          0.9999244213104248,
          0.012794852256774902,
          0.04085981100797653,
          0.007577579468488693,
          0.3939666748046875
        ],
        [
          0.012567581608891487,
          0.007180496118962765,
          0.030921392142772675,
          0.012794852256774902,
          0.9988634586334229,
          0.07610653340816498,
          0.01595361903309822,
          0.039269279688596725
        ],
        [
          0.020497629418969154,
          0.008419506251811981,
          0.07243300974369049,
          0.04085981100797653,
          0.07610653340816498,
          0.9999769330024719,
          0.0068229129537940025,
          0.03711651638150215
        ],
        [
          0.010077157989144325,
          0.018295589834451675,
          0.01265299879014492,
          0.007577579468488693,
          0.01595362089574337,
          0.0068229129537940025,
          0.9997478723526001,
          0.004042366519570351
        ],
        [
          0.02491725981235504,
          0.44325876235961914,
          0.35663604736328125,
          0.3939666450023651,
          0.03926927596330643,
          0.03711651265621185,
          0.004042366519570351,
          1.000199317932129
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          82.08946990966797,
          89.49776458740234
        ],
        "Hate, harassment and discrimination": [
          30.759084701538086,
          39.407257080078125
        ],
        "Illegal goods and services": [
          39.57048797607422,
          84.206298828125
        ],
        "Non-violent crimes": [
          12.914113998413086,
          44.85707092285156
        ],
        "Sexual content": [
          56.558780670166016,
          89.68502044677734
        ],
        "Violence": [
          77.4286117553711,
          85.61833190917969
        ],
        "cybercrime_intrusion": [
          75.60457611083984,
          84.66809844970703
        ],
        "illegal": [
          39.79048538208008,
          86.96380615234375
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -2.036645302405724,
          "Hate, harassment and discrimination": -1.9409509234958224,
          "Illegal goods and services": -2.1316897528512135,
          "Non-violent crimes": -2.1017010028545675,
          "Sexual content": -2.0234256744384767,
          "Violence": -1.9729400781484752,
          "illegal": -1.9798974990844727,
          "cybercrime_intrusion": -2.099209117889404
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": 2.6868343353271484,
          "Hate, harassment and discrimination": 2.800277180141873,
          "Illegal goods and services": 2.6182539803641185,
          "Non-violent crimes": 2.6303289853609524,
          "Sexual content": 2.7233805656433105,
          "Violence": 2.7793810184185324,
          "illegal": 2.736544745309012,
          "cybercrime_intrusion": 2.6694828987121584
        },
        "Illegal goods and services": {
          "Disinformation and deception": -1.5030498504638672,
          "Hate, harassment and discrimination": -1.494842741224501,
          "Illegal goods and services": -1.4777119500296456,
          "Non-violent crimes": -1.5181060204139123,
          "Sexual content": -1.4578492164611816,
          "Violence": -1.4345400883601263,
          "illegal": -1.4687935965401786,
          "cybercrime_intrusion": -1.5195645332336425
        },
        "Non-violent crimes": {
          "Disinformation and deception": 3.4031892923208384,
          "Hate, harassment and discrimination": 3.4391762415568032,
          "Illegal goods and services": 3.3995140620640347,
          "Non-violent crimes": 3.41519649212177,
          "Sexual content": 3.373389148712158,
          "Violence": 3.4164100060096154,
          "illegal": 3.450840813773019,
          "cybercrime_intrusion": 3.3913660049438477
        },
        "Sexual content": {
          "Disinformation and deception": 3.8574819564819336,
          "Hate, harassment and discrimination": 4.230807728237576,
          "Illegal goods and services": 3.8146580287388394,
          "Non-violent crimes": 3.6976100481473484,
          "Sexual content": 3.8639828681945803,
          "Violence": 4.019739517798791,
          "illegal": 3.9284864153180803,
          "cybercrime_intrusion": 3.8303988456726072
        },
        "Violence": {
          "Disinformation and deception": -1.2332019805908203,
          "Hate, harassment and discrimination": -1.1128840976291232,
          "Illegal goods and services": -1.4085074833461217,
          "Non-violent crimes": -1.3188439149122972,
          "Sexual content": -1.2625263214111329,
          "Violence": -1.2452237055851862,
          "illegal": -1.198693139212472,
          "cybercrime_intrusion": -1.2359607696533204
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": 1.5306430963369517,
          "Hate, harassment and discrimination": 1.6371403800116644,
          "Illegal goods and services": 1.3638341086251395,
          "Non-violent crimes": 1.3948325377244215,
          "Sexual content": 1.5015563011169433,
          "Violence": 1.5727131916926458,
          "illegal": 1.3749847412109375,
          "cybercrime_intrusion": 1.3210906028747558
        },
        "illegal": {
          "Disinformation and deception": 0.07150620680588943,
          "Hate, harassment and discrimination": 0.11457114749484593,
          "Illegal goods and services": 0.13169084276471818,
          "Non-violent crimes": 0.10208327953632061,
          "Sexual content": 0.12186727523803711,
          "Violence": 0.08953241201547477,
          "illegal": 0.11605562482561384,
          "cybercrime_intrusion": 0.13046226501464844
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        17.42991828918457,
        11.6737060546875,
        8.031460762023926,
        6.4938459396362305,
        5.726367950439453,
        3.6343977451324463,
        3.1326162815093994,
        2.8887228965759277
      ],
      "decision_pc_order_1based": [
        1,
        5,
        2,
        7,
        8,
        6,
        3,
        4
      ],
      "decision_pc_correlations": [
        -0.10666482895612717,
        -0.06703541427850723,
        0.018623964861035347,
        0.004781763069331646,
        -0.06762009859085083,
        -0.02788720652461052,
        -0.05958357825875282,
        0.04858081042766571
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.000013828277588,
          0.023327678442001343,
          0.0749446377158165,
          0.034739669412374496,
          0.02530382201075554,
          0.4332106411457062,
          0.4232569932937622,
          0.16759426891803741
        ],
        [
          0.023327678442001343,
          0.9998983144760132,
          0.005105986259877682,
          0.49511462450027466,
          0.03434750810265541,
          0.02696789614856243,
          0.021501513198018074,
          0.01173243299126625
        ],
        [
          0.0749446302652359,
          0.005105986259877682,
          0.9999639987945557,
          0.4875217080116272,
          0.4701911509037018,
          0.07893308252096176,
          0.075636126101017,
          0.4927528500556946
        ],
        [
          0.034739669412374496,
          0.49511462450027466,
          0.4875217080116272,
          0.9999802708625793,
          0.512233316898346,
          0.03734244033694267,
          0.03754047676920891,
          0.02065897360444069
        ],
        [
          0.02530382201075554,
          0.03434750810265541,
          0.47019118070602417,
          0.512233316898346,
          1.0004117488861084,
          0.024806473404169083,
          0.024981005117297173,
          0.017135387286543846
        ],
        [
          0.4332106411457062,
          0.02696789614856243,
          0.07893308252096176,
          0.03734244033694267,
          0.024806471541523933,
          0.9996444582939148,
          0.4100811779499054,
          0.181331068277359
        ],
        [
          0.4232569634914398,
          0.021501513198018074,
          0.0756361186504364,
          0.03754047304391861,
          0.024981005117297173,
          0.4100811779499054,
          0.9999791979789734,
          0.19021612405776978
        ],
        [
          0.16759426891803741,
          0.01173243299126625,
          0.49275287985801697,
          0.02065897360444069,
          0.017135387286543846,
          0.181331068277359,
          0.19021612405776978,
          1.0000284910202026
        ]
      ],
      "overlap_residualized": [
        [
          1.0003916025161743,
          0.05596591904759407,
          0.17175115644931793,
          0.16689381003379822,
          0.03159772977232933,
          0.42607709765434265,
          0.4155755639076233,
          0.34131869673728943
        ],
        [
          0.05596591532230377,
          0.9997748136520386,
          0.011090526357293129,
          0.45013368129730225,
          0.0026767977979034185,
          0.06118977442383766,
          0.057984545826911926,
          0.022039351984858513
        ],
        [
          0.17175115644931793,
          0.011090526357293129,
          1.0000393390655518,
          0.5067342519760132,
          0.47097355127334595,
          0.19488075375556946,
          0.17392855882644653,
          0.3048263490200043
        ],
        [
          0.16689381003379822,
          0.45013368129730225,
          0.5067342519760132,
          1.0002737045288086,
          0.4780767858028412,
          0.17768636345863342,
          0.16626159846782684,
          0.05485585704445839
        ],
        [
          0.03159772977232933,
          0.002676798030734062,
          0.47097355127334595,
          0.4780768156051636,
          0.9999644160270691,
          0.03092164546251297,
          0.03027600422501564,
          0.018878666684031487
        ],
        [
          0.42607709765434265,
          0.06118977442383766,
          0.19488075375556946,
          0.17768636345863342,
          0.03092164546251297,
          0.9996640682220459,
          0.40393102169036865,
          0.3614536225795746
        ],
        [
          0.4155755639076233,
          0.057984545826911926,
          0.17392855882644653,
          0.16626159846782684,
          0.03027600422501564,
          0.40393102169036865,
          1.000187635421753,
          0.36323755979537964
        ],
        [
          0.34131866693496704,
          0.022039350122213364,
          0.3048263490200043,
          0.05485585331916809,
          0.018878666684031487,
          0.3614536225795746,
          0.36323752999305725,
          1.0001718997955322
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          74.14189910888672,
          88.67845153808594
        ],
        "Hate, harassment and discrimination": [
          5.241833686828613,
          68.86376190185547
        ],
        "Illegal goods and services": [
          48.93919372558594,
          88.01278686523438
        ],
        "Non-violent crimes": [
          4.603428363800049,
          89.2589340209961
        ],
        "Sexual content": [
          69.5169448852539,
          89.08468627929688
        ],
        "Violence": [
          72.37158203125,
          84.23431396484375
        ],
        "cybercrime_intrusion": [
          74.4131851196289,
          87.05205535888672
        ],
        "illegal": [
          45.30458068847656,
          87.04029846191406
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 5.285580928509052,
          "Hate, harassment and discrimination": 5.137270609537761,
          "Illegal goods and services": 5.390766552516392,
          "Non-violent crimes": 5.292789165790264,
          "Sexual content": 5.189185714721679,
          "Violence": 5.096874897296612,
          "illegal": 5.330494471958706,
          "cybercrime_intrusion": 5.183685684204102
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": 0.7331663278432993,
          "Hate, harassment and discrimination": 0.6944327884250217,
          "Illegal goods and services": 0.7321423121861049,
          "Non-violent crimes": 0.7357930403489333,
          "Sexual content": 0.7249926567077637,
          "Violence": 0.7205451085017278,
          "illegal": 0.7120489392961774,
          "cybercrime_intrusion": 0.7132794380187988
        },
        "Illegal goods and services": {
          "Disinformation and deception": -0.9331351793729342,
          "Hate, harassment and discrimination": -0.9057675467597114,
          "Illegal goods and services": -0.8883721487862724,
          "Non-violent crimes": -0.9005632400512695,
          "Sexual content": -0.8822846412658691,
          "Violence": -0.8991663272564228,
          "illegal": -0.8720513752528599,
          "cybercrime_intrusion": -0.8227444648742676
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.046868764437162,
          "Hate, harassment and discrimination": -1.0270077387491863,
          "Illegal goods and services": -1.0507241657802038,
          "Non-violent crimes": -1.0502928220308745,
          "Sexual content": -1.0263906478881837,
          "Violence": -1.0238802249615009,
          "illegal": -1.001654897417341,
          "cybercrime_intrusion": -0.9777955055236817
        },
        "Sexual content": {
          "Disinformation and deception": -1.0086175478421724,
          "Hate, harassment and discrimination": -0.9803474214341905,
          "Illegal goods and services": -0.9950169154575893,
          "Non-violent crimes": -0.9954809042123648,
          "Sexual content": -0.9998497009277344,
          "Violence": -0.9776601791381836,
          "illegal": -1.0003433227539062,
          "cybercrime_intrusion": -0.9196076393127441
        },
        "Violence": {
          "Disinformation and deception": 2.333722481360802,
          "Hate, harassment and discrimination": 2.2415214114718967,
          "Illegal goods and services": 2.3952969142368863,
          "Non-violent crimes": 2.3787786043607273,
          "Sexual content": 2.2798662185668945,
          "Violence": 2.1762830294095554,
          "illegal": 2.455561774117606,
          "cybercrime_intrusion": 2.2931239128112795
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": 0.16044389284574068,
          "Hate, harassment and discrimination": -0.0052267710367838545,
          "Illegal goods and services": 0.15403120858328684,
          "Non-violent crimes": 0.12076495243952824,
          "Sexual content": 0.1140523910522461,
          "Violence": 0.017417247478778545,
          "illegal": 0.14285360063825334,
          "cybercrime_intrusion": 0.02421226501464844
        },
        "illegal": {
          "Disinformation and deception": 3.6532943432147684,
          "Hate, harassment and discrimination": 3.520877096388075,
          "Illegal goods and services": 3.6540700367518832,
          "Non-violent crimes": 3.6854492334219127,
          "Sexual content": 3.5828555107116697,
          "Violence": 3.5823847697331357,
          "illegal": 3.6875476837158203,
          "cybercrime_intrusion": 3.6867634773254396
        }
      }
    }
  ]
}

==> jailbreak_runs/llama3_overlap/overlap_summary.json <==
{
  "model": "meta-llama/Meta-Llama-3-8B-Instruct",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "Disinformation and deception",
    "Hate, harassment and discrimination",
    "Illegal goods and services",
    "Non-violent crimes",
    "Sexual content",
    "Violence",
    "cybercrime_intrusion",
    "illegal"
  ],
  "split_counts": {
    "Disinformation and deception": {
      "train": 26,
      "val": 11,
      "test": 13
    },
    "Hate, harassment and discrimination": {
      "train": 32,
      "val": 9,
      "test": 9
    },
    "Illegal goods and services": {
      "train": 36,
      "val": 7,
      "test": 7
    },
    "Non-violent crimes": {
      "train": 36,
      "val": 10,
      "test": 13
    },
    "Sexual content": {
      "train": 31,
      "val": 9,
      "test": 10
    },
    "Violence": {
      "train": 34,
      "val": 7,
      "test": 13
    },
    "cybercrime_intrusion": {
      "train": 20,
      "val": 10,
      "test": 10
    },
    "illegal": {
      "train": 32,
      "val": 19,
      "test": 7
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        39.7993049621582,
        11.070992469787598,
        5.541214942932129,
        4.959169864654541,
        3.8390464782714844,
        2.953745126724243,
        2.378850221633911,
        1.8088703155517578
      ],
      "decision_pc_order_1based": [
        1,
        7,
        4,
        3,
        2,
        5,
        6,
        8
      ],
      "decision_pc_correlations": [
        0.6287002563476562,
        0.0742969810962677,
        -0.0773802176117897,
        0.16006432473659515,
        -0.04706907272338867,
        0.04689134657382965,
        0.21681848168373108,
        -0.024142879992723465
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9999316334724426,
          0.6460998058319092,
          0.7091586589813232,
          0.5486503839492798,
          0.4292667508125305,
          0.5839523673057556,
          0.5457305908203125,
          0.5599493980407715
        ],
        [
          0.6460998058319092,
          1.00058114528656,
          0.7626368999481201,
          0.4397680163383484,
          0.5058232545852661,
          0.6471127271652222,
          0.43597033619880676,
          0.6384893655776978
        ],
        [
          0.7091586589813232,
          0.7626368999481201,
          0.9998136758804321,
          0.5600039958953857,
          0.5822494029998779,
          0.7375848889350891,
          0.6416563987731934,
          0.7685896158218384
        ],
        [
          0.5486503839492798,
          0.4397680163383484,
          0.5600039958953857,
          0.9996939897537231,
          0.5577407479286194,
          0.6952918171882629,
          0.7053611278533936,
          0.6008450388908386
        ],
        [
          0.4292667806148529,
          0.5058232545852661,
          0.5822494029998779,
          0.5577406883239746,
          1.0004196166992188,
          0.619065523147583,
          0.5075500011444092,
          0.6675888299942017
        ],
        [
          0.5839523673057556,
          0.6471127271652222,
          0.7375848889350891,
          0.6952918171882629,
          0.619065523147583,
          1.0003132820129395,
          0.6417491436004639,
          0.7420296669006348
        ],
        [
          0.5457305908203125,
          0.43597033619880676,
          0.6416563987731934,
          0.7053611278533936,
          0.5075500011444092,
          0.6417491436004639,
          1.0003453493118286,
          0.7251121997833252
        ],
        [
          0.5599493980407715,
          0.6384893655776978,
          0.7685896158218384,
          0.6008450388908386,
          0.6675888299942017,
          0.7420296669006348,
          0.7251121997833252,
          1.0003312826156616
        ]
      ],
      "overlap_residualized": [
        [
          1.000101089477539,
          0.3727993369102478,
          0.45991724729537964,
          0.327756404876709,
          0.276883602142334,
          0.3100990653038025,
          0.3323303163051605,
          0.25921860337257385
        ],
        [
          0.3727993369102478,
          0.9997707009315491,
          0.4070059657096863,
          0.26916980743408203,
          0.26382407546043396,
          0.4004630446434021,
          0.24177201092243195,
          0.24517767131328583
        ],
        [
          0.45991721749305725,
          0.40700599551200867,
          0.9997619986534119,
          0.3757852017879486,
          0.5349205136299133,
          0.5718480944633484,
          0.3382017910480499,
          0.5224472284317017
        ],
        [
          0.327756404876709,
          0.26916980743408203,
          0.3757852017879486,
          1.0000178813934326,
          0.4149995446205139,
          0.5326287746429443,
          0.382841020822525,
          0.2925472855567932
        ],
        [
          0.276883602142334,
          0.26382407546043396,
          0.5349205136299133,
          0.4149995446205139,
          1.000091314315796,
          0.49647605419158936,
          0.3078157901763916,
          0.4198896288871765
        ],
        [
          0.3100990653038025,
          0.4004630446434021,
          0.5718480944633484,
          0.5326287746429443,
          0.49647605419158936,
          0.9994760751724243,
          0.37936148047447205,
          0.36903834342956543
        ],
        [
          0.3323303163051605,
          0.24177201092243195,
          0.3382018208503723,
          0.382841020822525,
          0.3078157603740692,
          0.37936148047447205,
          1.000015377998352,
          0.45266473293304443
        ],
        [
          0.25921863317489624,
          0.24517767131328583,
          0.5224472284317017,
          0.2925472557544708,
          0.4198895990848541,
          0.3690383732318878,
          0.45266470313072205,
          0.9999027252197266
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          14.095727920532227,
          87.6965560913086
        ],
        "Hate, harassment and discrimination": [
          23.27806282043457,
          87.9813003540039
        ],
        "Illegal goods and services": [
          10.094770431518555,
          88.49810791015625
        ],
        "Non-violent crimes": [
          17.49536895751953,
          75.60130310058594
        ],
        "Sexual content": [
          25.00969123840332,
          88.09639739990234
        ],
        "Violence": [
          18.810680389404297,
          80.98632049560547
        ],
        "cybercrime_intrusion": [
          27.917394638061523,
          88.75849914550781
        ],
        "illegal": [
          11.242146492004395,
          89.19985961914062
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -3.0914206138023963,
          "Hate, harassment and discrimination": -3.350844701131185,
          "Illegal goods and services": -3.23221070425851,
          "Non-violent crimes": -3.6779771951528697,
          "Sexual content": -4.004792308807373,
          "Violence": -3.2861535732562723,
          "illegal": -4.169722829546247,
          "cybercrime_intrusion": -3.268802547454834
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -4.548022563640888,
          "Hate, harassment and discrimination": -4.829834514194065,
          "Illegal goods and services": -4.580307415553501,
          "Non-violent crimes": -5.096119954035832,
          "Sexual content": -5.473408126831055,
          "Violence": -4.574506026047927,
          "illegal": -5.624969209943499,
          "cybercrime_intrusion": -4.643712997436523
        },
        "Illegal goods and services": {
          "Disinformation and deception": -4.023963267986591,
          "Hate, harassment and discrimination": -4.239512867397732,
          "Illegal goods and services": -4.178503036499023,
          "Non-violent crimes": -4.591266778799204,
          "Sexual content": -4.904578495025635,
          "Violence": -4.069650870103103,
          "illegal": -5.151705060686384,
          "cybercrime_intrusion": -4.162411308288574
        },
        "Non-violent crimes": {
          "Disinformation and deception": -3.2835223858173075,
          "Hate, harassment and discrimination": -3.6005209816826715,
          "Illegal goods and services": -3.27667304447719,
          "Non-violent crimes": -3.8123799837552586,
          "Sexual content": -4.285799980163574,
          "Violence": -3.4446051670954776,
          "illegal": -4.232029642377581,
          "cybercrime_intrusion": -3.212372303009033
        },
        "Sexual content": {
          "Disinformation and deception": -3.346224858210637,
          "Hate, harassment and discrimination": -3.6980077955457897,
          "Illegal goods and services": -3.366138458251953,
          "Non-violent crimes": -3.774102357717661,
          "Sexual content": -4.460983753204346,
          "Violence": -3.3534397712120643,
          "illegal": -4.294719423566546,
          "cybercrime_intrusion": -3.281311798095703
        },
        "Violence": {
          "Disinformation and deception": -4.83631970332219,
          "Hate, harassment and discrimination": -5.128233803643121,
          "Illegal goods and services": -4.812262398856027,
          "Non-violent crimes": -5.360397999103252,
          "Sexual content": -5.8794660568237305,
          "Violence": -4.877237906822791,
          "illegal": -5.937319619315011,
          "cybercrime_intrusion": -4.824786567687989
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -2.254635664132925,
          "Hate, harassment and discrimination": -2.3990729649861655,
          "Illegal goods and services": -2.3525105885096957,
          "Non-violent crimes": -2.6103800993699293,
          "Sexual content": -2.6638155937194825,
          "Violence": -2.2281970977783203,
          "illegal": -2.9730426243373325,
          "cybercrime_intrusion": -2.296703052520752
        },
        "illegal": {
          "Disinformation and deception": -4.100874900817871,
          "Hate, harassment and discrimination": -4.3991965187920465,
          "Illegal goods and services": -4.169565745762417,
          "Non-violent crimes": -4.624910574692946,
          "Sexual content": -5.054574394226075,
          "Violence": -4.141759799076961,
          "illegal": -5.178501946585519,
          "cybercrime_intrusion": -4.168675231933594
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        38.84909439086914,
        10.43841552734375,
        5.413032531738281,
        5.119627475738525,
        3.8970742225646973,
        3.004870653152466,
        2.355036735534668,
        1.771730661392212
      ],
      "decision_pc_order_1based": [
        1,
        7,
        4,
        2,
        5,
        8,
        3,
        6
      ],
      "decision_pc_correlations": [
        0.6292985677719116,
        0.10633580386638641,
        -0.024288717657327652,
        0.1838930994272232,
        -0.07365512102842331,
        0.013404623605310917,
        0.20588822662830353,
        -0.06648866087198257
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9996732473373413,
          0.6427223682403564,
          0.6957830190658569,
          0.5414375066757202,
          0.4042910635471344,
          0.5854393839836121,
          0.5379345417022705,
          0.5614013671875
        ],
        [
          0.6427223086357117,
          0.9998599886894226,
          0.7685085535049438,
          0.429546594619751,
          0.4576576054096222,
          0.6326950788497925,
          0.4097304344177246,
          0.6264309883117676
        ],
        [
          0.6957830190658569,
          0.7685085535049438,
          1.0004847049713135,
          0.5268233418464661,
          0.532473623752594,
          0.7123774886131287,
          0.5900830626487732,
          0.749435544013977
        ],
        [
          0.541437566280365,
          0.429546594619751,
          0.5268233418464661,
          1.0002541542053223,
          0.5089330077171326,
          0.681198239326477,
          0.6955435276031494,
          0.5786281824111938
        ],
        [
          0.4042910933494568,
          0.4576575756072998,
          0.532473623752594,
          0.5089329481124878,
          1.0004231929779053,
          0.5643047094345093,
          0.4109024107456207,
          0.5968738794326782
        ],
        [
          0.5854393839836121,
          0.6326950788497925,
          0.7123774886131287,
          0.681198239326477,
          0.5643046498298645,
          1.0000147819519043,
          0.6078919172286987,
          0.7172250747680664
        ],
        [
          0.5379346013069153,
          0.4097304344177246,
          0.590083122253418,
          0.6955435276031494,
          0.41090238094329834,
          0.6078919172286987,
          0.9998915195465088,
          0.6948280334472656
        ],
        [
          0.5614013671875,
          0.6264310479164124,
          0.749435544013977,
          0.5786281824111938,
          0.5968738794326782,
          0.7172250747680664,
          0.6948280334472656,
          1.00029456615448
        ]
      ],
      "overlap_residualized": [
        [
          1.000035047531128,
          0.3518476188182831,
          0.4356662631034851,
          0.29495906829833984,
          0.24599933624267578,
          0.2540666460990906,
          0.34994325041770935,
          0.2422380894422531
        ],
        [
          0.35184764862060547,
          1.0001866817474365,
          0.46905139088630676,
          0.22726699709892273,
          0.2392345517873764,
          0.4357600212097168,
          0.22257733345031738,
          0.22465112805366516
        ],
        [
          0.4356662631034851,
          0.46905139088630676,
          0.9998314380645752,
          0.35305365920066833,
          0.45344677567481995,
          0.525240421295166,
          0.301745742559433,
          0.4190126657485962
        ],
        [
          0.29495906829833984,
          0.22726699709892273,
          0.35305365920066833,
          0.9997732639312744,
          0.37579983472824097,
          0.510252833366394,
          0.37371012568473816,
          0.2972577214241028
        ],
        [
          0.24599935114383698,
          0.2392345517873764,
          0.45344677567481995,
          0.37579983472824097,
          1.0000770092010498,
          0.4349263310432434,
          0.251681923866272,
          0.3458924889564514
        ],
        [
          0.2540666460990906,
          0.4357599914073944,
          0.525240421295166,
          0.510252833366394,
          0.4349263310432434,
          0.9999449849128723,
          0.3516445755958557,
          0.33528751134872437
        ],
        [
          0.34994325041770935,
          0.22257733345031738,
          0.301745742559433,
          0.37371015548706055,
          0.251681923866272,
          0.3516445755958557,
          0.9998615384101868,
          0.46025651693344116
        ],
        [
          0.2422380894422531,
          0.22465112805366516,
          0.4190126657485962,
          0.2972577214241028,
          0.3458924889564514,
          0.33528751134872437,
          0.46025651693344116,
          1.000636339187622
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          14.31209659576416,
          87.15068817138672
        ],
        "Hate, harassment and discrimination": [
          23.460092544555664,
          87.28578186035156
        ],
        "Illegal goods and services": [
          10.257028579711914,
          87.71269226074219
        ],
        "Non-violent crimes": [
          18.166263580322266,
          75.57036590576172
        ],
        "Sexual content": [
          23.958106994628906,
          89.3293228149414
        ],
        "Violence": [
          19.070640563964844,
          81.32608795166016
        ],
        "cybercrime_intrusion": [
          28.335182189941406,
          87.28125762939453
        ],
        "illegal": [
          11.40722370147705,
          88.23235321044922
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -1.8412965627817006,
          "Hate, harassment and discrimination": -2.0658964580959744,
          "Illegal goods and services": -2.044597489493234,
          "Non-violent crimes": -2.4085893630981445,
          "Sexual content": -2.670221710205078,
          "Violence": -1.992754496060885,
          "illegal": -2.866018840244838,
          "cybercrime_intrusion": -2.006182384490967
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -3.2689602191631613,
          "Hate, harassment and discrimination": -3.524001121520996,
          "Illegal goods and services": -3.4640463420322964,
          "Non-violent crimes": -3.8459025162916918,
          "Sexual content": -4.210608863830567,
          "Violence": -3.314697632422814,
          "illegal": -4.347972869873047,
          "cybercrime_intrusion": -3.468511390686035
        },
        "Illegal goods and services": {
          "Disinformation and deception": -2.521402799166166,
          "Hate, harassment and discrimination": -2.732355753580729,
          "Illegal goods and services": -2.7944590704781667,
          "Non-violent crimes": -3.095918655395508,
          "Sexual content": -3.357531261444092,
          "Violence": -2.5887600825383115,
          "illegal": -3.544414520263672,
          "cybercrime_intrusion": -2.718549346923828
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.961127574627216,
          "Hate, harassment and discrimination": -2.245883517795139,
          "Illegal goods and services": -2.0085573196411133,
          "Non-violent crimes": -2.465907170222356,
          "Sexual content": -2.913559341430664,
          "Violence": -2.146257840670072,
          "illegal": -2.8120787484305247,
          "cybercrime_intrusion": -1.9308963775634767
        },
        "Sexual content": {
          "Disinformation and deception": -2.27653378706712,
          "Hate, harassment and discrimination": -2.632075309753418,
          "Illegal goods and services": -2.464396204267229,
          "Non-violent crimes": -2.7380700478186975,
          "Sexual content": -3.3172544479370116,
          "Violence": -2.3125961010272684,
          "illegal": -3.1876001358032227,
          "cybercrime_intrusion": -2.2563347816467285
        },
        "Violence": {
          "Disinformation and deception": -3.3551757519061747,
          "Hate, harassment and discrimination": -3.586040178934733,
          "Illegal goods and services": -3.4995216642107283,
          "Non-violent crimes": -3.8407823122464695,
          "Sexual content": -4.278983402252197,
          "Violence": -3.3384841772226186,
          "illegal": -4.329802376883371,
          "cybercrime_intrusion": -3.3744789123535157
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.3625541100135217,
          "Hate, harassment and discrimination": -1.5028546651204426,
          "Illegal goods and services": -1.4817487171718053,
          "Non-violent crimes": -1.7110479061420147,
          "Sexual content": -1.747868537902832,
          "Violence": -1.398634250347431,
          "illegal": -2.008474213736398,
          "cybercrime_intrusion": -1.408951473236084
        },
        "illegal": {
          "Disinformation and deception": -2.8387410824115458,
          "Hate, harassment and discrimination": -3.1559386783175998,
          "Illegal goods and services": -3.0712503705705916,
          "Non-violent crimes": -3.427641281714806,
          "Sexual content": -3.7262927055358888,
          "Violence": -2.9397222078763523,
          "illegal": -3.919451986040388,
          "cybercrime_intrusion": -3.0123163223266602
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        39.484615325927734,
        9.83654499053955,
        5.762664318084717,
        5.275939464569092,
        3.689579963684082,
        2.8697447776794434,
        2.3187973499298096,
        2.0038135051727295
      ],
      "decision_pc_order_1based": [
        1,
        7,
        2,
        5,
        3,
        4,
        8,
        6
      ],
      "decision_pc_correlations": [
        0.6294563412666321,
        0.14484131336212158,
        0.11175668239593506,
        0.09718144685029984,
        -0.12462533265352249,
        -0.005357095040380955,
        0.20102471113204956,
        -0.07231015712022781
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9997678399085999,
          0.6427637338638306,
          0.6955920457839966,
          0.5495514869689941,
          0.41585850715637207,
          0.6045794486999512,
          0.5368545651435852,
          0.5589733719825745
        ],
        [
          0.6427637338638306,
          1.0002079010009766,
          0.7688376903533936,
          0.4275939464569092,
          0.4501633644104004,
          0.6400595307350159,
          0.40476492047309875,
          0.6177750825881958
        ],
        [
          0.6955919861793518,
          0.7688376903533936,
          0.999946117401123,
          0.515947163105011,
          0.5223691463470459,
          0.716063380241394,
          0.5884041786193848,
          0.7375533580780029
        ],
        [
          0.5495514869689941,
          0.4275939464569092,
          0.515947163105011,
          1.0001552104949951,
          0.49260032176971436,
          0.6716762781143188,
          0.6823073625564575,
          0.5556584596633911
        ],
        [
          0.41585850715637207,
          0.4501633644104004,
          0.5223691463470459,
          0.49260032176971436,
          0.9994997382164001,
          0.5096012949943542,
          0.3879967927932739,
          0.5806850790977478
        ],
        [
          0.6045794486999512,
          0.6400595307350159,
          0.716063380241394,
          0.6716762781143188,
          0.5096012949943542,
          0.9996885061264038,
          0.6099843978881836,
          0.689850926399231
        ],
        [
          0.5368545651435852,
          0.40476492047309875,
          0.5884041786193848,
          0.6823074221611023,
          0.38799676299095154,
          0.6099843978881836,
          0.9999256730079651,
          0.6723722815513611
        ],
        [
          0.5589733719825745,
          0.6177750825881958,
          0.7375533580780029,
          0.5556584000587463,
          0.580685019493103,
          0.689850926399231,
          0.6723722815513611,
          0.9999762177467346
        ]
      ],
      "overlap_residualized": [
        [
          1.000464677810669,
          0.4149300456047058,
          0.4009179174900055,
          0.35189032554626465,
          0.3694324791431427,
          0.36301085352897644,
          0.3486269414424896,
          0.3230120539665222
        ],
        [
          0.4149300456047058,
          0.9998184442520142,
          0.561870276927948,
          0.3037707805633545,
          0.25072231888771057,
          0.5083140730857849,
          0.21549686789512634,
          0.23189759254455566
        ],
        [
          0.4009178876876831,
          0.561870276927948,
          1.0004630088806152,
          0.3670891523361206,
          0.40425580739974976,
          0.5428887009620667,
          0.28115594387054443,
          0.3923906087875366
        ],
        [
          0.35189032554626465,
          0.3037707805633545,
          0.3670891523361206,
          1.0001074075698853,
          0.34708738327026367,
          0.5492433309555054,
          0.35412299633026123,
          0.34957820177078247
        ],
        [
          0.3694324791431427,
          0.25072231888771057,
          0.40425580739974976,
          0.34708738327026367,
          1.0000786781311035,
          0.41486576199531555,
          0.23527055978775024,
          0.3422783613204956
        ],
        [
          0.36301088333129883,
          0.5083140730857849,
          0.5428887009620667,
          0.5492433309555054,
          0.41486576199531555,
          0.9995877742767334,
          0.3458942472934723,
          0.3359660506248474
        ],
        [
          0.3486269414424896,
          0.21549685299396515,
          0.2811559736728668,
          0.35412299633026123,
          0.23527055978775024,
          0.3458942174911499,
          1.0001084804534912,
          0.46563419699668884
        ],
        [
          0.3230120539665222,
          0.23189760744571686,
          0.3923906087875366,
          0.34957820177078247,
          0.3422783613204956,
          0.3359660506248474,
          0.46563419699668884,
          1.0002048015594482
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          13.846590995788574,
          88.06829071044922
        ],
        "Hate, harassment and discrimination": [
          24.07620620727539,
          88.32623291015625
        ],
        "Illegal goods and services": [
          10.09691333770752,
          86.6287612915039
        ],
        "Non-violent crimes": [
          17.79469871520996,
          76.38119506835938
        ],
        "Sexual content": [
          22.32234764099121,
          87.69672393798828
        ],
        "Violence": [
          19.174068450927734,
          82.28398132324219
        ],
        "cybercrime_intrusion": [
          28.474679946899414,
          87.69528198242188
        ],
        "illegal": [
          11.011954307556152,
          88.68769073486328
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.9230806644146259,
          "Hate, harassment and discrimination": -1.1562767028808594,
          "Illegal goods and services": -1.241096360342843,
          "Non-violent crimes": -1.5384740095872145,
          "Sexual content": -1.5765767097473145,
          "Violence": -1.1009704883282,
          "illegal": -1.9151962825230189,
          "cybercrime_intrusion": -1.1343873023986817
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -2.136863488417405,
          "Hate, harassment and discrimination": -2.298442628648546,
          "Illegal goods and services": -2.5623566763741628,
          "Non-violent crimes": -2.745061287513146,
          "Sexual content": -2.7701455116271974,
          "Violence": -2.064792486337515,
          "illegal": -3.0981108801705495,
          "cybercrime_intrusion": -2.474861812591553
        },
        "Illegal goods and services": {
          "Disinformation and deception": -1.0287072108342097,
          "Hate, harassment and discrimination": -1.2220003339979384,
          "Illegal goods and services": -1.4731009347098214,
          "Non-violent crimes": -1.6585005980271559,
          "Sexual content": -1.5732412338256836,
          "Violence": -1.1393095896794245,
          "illegal": -1.9686298370361328,
          "cybercrime_intrusion": -1.3780065536499024
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.3936675145075872,
          "Hate, harassment and discrimination": -1.6831485960218642,
          "Illegal goods and services": -1.5173375265938895,
          "Non-violent crimes": -1.9224148530226488,
          "Sexual content": -2.269551467895508,
          "Violence": -1.6605171790489783,
          "illegal": -2.249430383954729,
          "cybercrime_intrusion": -1.3932307243347168
        },
        "Sexual content": {
          "Disinformation and deception": -1.2020719234759991,
          "Hate, harassment and discrimination": -1.4620198143853083,
          "Illegal goods and services": -1.4197985785348075,
          "Non-violent crimes": -1.6371863438532903,
          "Sexual content": -2.1048491477966307,
          "Violence": -1.2092821414654071,
          "illegal": -1.9287306921822684,
          "cybercrime_intrusion": -1.1345346450805665
        },
        "Violence": {
          "Disinformation and deception": -2.4658869229830227,
          "Hate, harassment and discrimination": -2.6487420399983725,
          "Illegal goods and services": -2.7138829912458147,
          "Non-violent crimes": -3.033231735229492,
          "Sexual content": -3.1291769981384276,
          "Violence": -2.468404623178335,
          "illegal": -3.392470359802246,
          "cybercrime_intrusion": -2.612117862701416
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -0.9227000016432542,
          "Hate, harassment and discrimination": -1.065423435635037,
          "Illegal goods and services": -1.0398605891636439,
          "Non-violent crimes": -1.2447369648860052,
          "Sexual content": -1.138532543182373,
          "Violence": -1.023647455068735,
          "illegal": -1.3745974131992884,
          "cybercrime_intrusion": -0.9996434211730957
        },
        "illegal": {
          "Disinformation and deception": -1.7714562782874475,
          "Hate, harassment and discrimination": -2.0136283238728843,
          "Illegal goods and services": -2.098068509783064,
          "Non-violent crimes": -2.3723924343402567,
          "Sexual content": -2.388785457611084,
          "Violence": -1.8579967205341046,
          "illegal": -2.656069346836635,
          "cybercrime_intrusion": -1.9998488426208496
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        39.27431869506836,
        9.782882690429688,
        6.311264514923096,
        5.774521350860596,
        3.7494304180145264,
        2.826733112335205,
        2.332913875579834,
        1.8596022129058838
      ],
      "decision_pc_order_1based": [
        1,
        7,
        5,
        2,
        4,
        8,
        3,
        6
      ],
      "decision_pc_correlations": [
        0.6345177888870239,
        0.1468380242586136,
        -0.06577015668153763,
        0.12838442623615265,
        -0.15818752348423004,
        -0.0025498904287815094,
        0.23191677033901215,
        -0.06595281511545181
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0000972747802734,
          0.6321439146995544,
          0.6825559139251709,
          0.5361534357070923,
          0.425516277551651,
          0.5996020436286926,
          0.5481101274490356,
          0.5693334341049194
        ],
        [
          0.6321439743041992,
          0.9999409914016724,
          0.7641283273696899,
          0.4022327959537506,
          0.4516453146934509,
          0.6139931678771973,
          0.3850904703140259,
          0.6211181879043579
        ],
        [
          0.6825559139251709,
          0.7641283869743347,
          0.9999481439590454,
          0.48717761039733887,
          0.525496780872345,
          0.6886568069458008,
          0.5744415521621704,
          0.7598522305488586
        ],
        [
          0.5361534357070923,
          0.4022327959537506,
          0.48717761039733887,
          1.000045895576477,
          0.5196231603622437,
          0.659168004989624,
          0.6757538318634033,
          0.5256755948066711
        ],
        [
          0.425516277551651,
          0.4516453146934509,
          0.525496780872345,
          0.5196231603622437,
          0.9996744394302368,
          0.5089606046676636,
          0.3809177875518799,
          0.5843232870101929
        ],
        [
          0.5996020436286926,
          0.6139931678771973,
          0.6886568665504456,
          0.659168004989624,
          0.5089606046676636,
          1.0001846551895142,
          0.5955675840377808,
          0.6624699234962463
        ],
        [
          0.5481101274490356,
          0.3850904703140259,
          0.5744415521621704,
          0.6757538318634033,
          0.3809177875518799,
          0.5955675840377808,
          1.000044584274292,
          0.6490261554718018
        ],
        [
          0.5693334341049194,
          0.6211181879043579,
          0.7598522305488586,
          0.5256755948066711,
          0.5843232870101929,
          0.6624699234962463,
          0.6490261554718018,
          1.0000860691070557
        ]
      ],
      "overlap_residualized": [
        [
          1.000335931777954,
          0.40925461053848267,
          0.3880910277366638,
          0.40718352794647217,
          0.38826677203178406,
          0.3489145040512085,
          0.3941194415092468,
          0.35943591594696045
        ],
        [
          0.40925461053848267,
          0.9998036623001099,
          0.5922996401786804,
          0.34035971760749817,
          0.24748122692108154,
          0.5354280471801758,
          0.22051647305488586,
          0.2494250237941742
        ],
        [
          0.3880910277366638,
          0.5922996997833252,
          0.9999175071716309,
          0.3176284432411194,
          0.35425540804862976,
          0.5200143456459045,
          0.2782551646232605,
          0.4005095362663269
        ],
        [
          0.40718352794647217,
          0.34035971760749817,
          0.317628413438797,
          1.0006296634674072,
          0.3143572509288788,
          0.5602899193763733,
          0.39284804463386536,
          0.36772602796554565
        ],
        [
          0.38826677203178406,
          0.24748121201992035,
          0.35425540804862976,
          0.31435728073120117,
          1.000424861907959,
          0.4034203290939331,
          0.23345817625522614,
          0.33159175515174866
        ],
        [
          0.3489145040512085,
          0.5354280471801758,
          0.5200143456459045,
          0.5602899193763733,
          0.4034203290939331,
          0.9998016357421875,
          0.3454688787460327,
          0.32691672444343567
        ],
        [
          0.3941194713115692,
          0.22051647305488586,
          0.2782551646232605,
          0.39284804463386536,
          0.23345817625522614,
          0.3454688787460327,
          1.0001730918884277,
          0.4852384924888611
        ],
        [
          0.35943591594696045,
          0.2494250237941742,
          0.4005095362663269,
          0.36772602796554565,
          0.33159175515174866,
          0.32691672444343567,
          0.4852384924888611,
          0.9997506737709045
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          13.804431915283203,
          89.57060241699219
        ],
        "Hate, harassment and discrimination": [
          24.88823127746582,
          88.49886322021484
        ],
        "Illegal goods and services": [
          9.870537757873535,
          86.825439453125
        ],
        "Non-violent crimes": [
          18.1466121673584,
          80.7158432006836
        ],
        "Sexual content": [
          21.2585391998291,
          86.237548828125
        ],
        "Violence": [
          18.97555923461914,
          81.98161315917969
        ],
        "cybercrime_intrusion": [
          29.657644271850586,
          88.78321838378906
        ],
        "illegal": [
          10.654863357543945,
          89.00374603271484
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.38946012350229114,
          "Hate, harassment and discrimination": -0.5799277623494467,
          "Illegal goods and services": -0.7187877382550921,
          "Non-violent crimes": -1.0168645565326397,
          "Sexual content": -1.070362377166748,
          "Violence": -0.6106148499708909,
          "illegal": -1.3705714089529855,
          "cybercrime_intrusion": -0.6312858581542968
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -2.156235548166128,
          "Hate, harassment and discrimination": -2.326420889960395,
          "Illegal goods and services": -2.4910546711512973,
          "Non-violent crimes": -2.8269307063176083,
          "Sexual content": -2.8422014236450197,
          "Violence": -2.1418446760911207,
          "illegal": -3.2142892565046037,
          "cybercrime_intrusion": -2.4874725341796875
        },
        "Illegal goods and services": {
          "Disinformation and deception": -0.2523622512817383,
          "Hate, harassment and discrimination": -0.42006715138753253,
          "Illegal goods and services": -0.7187208448137555,
          "Non-violent crimes": -0.9518566865187424,
          "Sexual content": -0.7514988899230957,
          "Violence": -0.37254935044508714,
          "illegal": -1.1830036980765206,
          "cybercrime_intrusion": -0.5999556541442871
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.1150812735924354,
          "Hate, harassment and discrimination": -1.3919462627834744,
          "Illegal goods and services": -1.2050965172903878,
          "Non-violent crimes": -1.7015586266150842,
          "Sexual content": -2.2136513710021974,
          "Violence": -1.4540383999164288,
          "illegal": -2.062169619968959,
          "cybercrime_intrusion": -1.0809813499450684
        },
        "Sexual content": {
          "Disinformation and deception": -0.4257080371563251,
          "Hate, harassment and discrimination": -0.7155985302395291,
          "Illegal goods and services": -0.6430738994053432,
          "Non-violent crimes": -0.971403562105619,
          "Sexual content": -1.4830828666687013,
          "Violence": -0.6252189049353967,
          "illegal": -1.2814802442278181,
          "cybercrime_intrusion": -0.4095945358276367
        },
        "Violence": {
          "Disinformation and deception": -2.0959940690260668,
          "Hate, harassment and discrimination": -2.2533294889662,
          "Illegal goods and services": -2.3302112306867326,
          "Non-violent crimes": -2.6777445719792294,
          "Sexual content": -2.7795257568359375,
          "Violence": -2.1032375188974233,
          "illegal": -3.089153698512486,
          "cybercrime_intrusion": -2.231107711791992
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -0.9877953896155725,
          "Hate, harassment and discrimination": -1.1073678334554036,
          "Illegal goods and services": -1.1471881866455078,
          "Non-violent crimes": -1.3579362722543569,
          "Sexual content": -1.2450568199157714,
          "Violence": -1.1007636143611028,
          "illegal": -1.5444447653634208,
          "cybercrime_intrusion": -1.015469741821289
        },
        "illegal": {
          "Disinformation and deception": -1.322063079247108,
          "Hate, harassment and discrimination": -1.5658774905734592,
          "Illegal goods and services": -1.6472740173339844,
          "Non-violent crimes": -1.975890012887808,
          "Sexual content": -1.9764820098876954,
          "Violence": -1.4686927795410156,
          "illegal": -2.258897372654506,
          "cybercrime_intrusion": -1.5218166351318358
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        43.389312744140625,
        9.476175308227539,
        6.037205219268799,
        5.158724784851074,
        3.502666711807251,
        2.6102294921875,
        2.2216262817382812,
        1.647387981414795
      ],
      "decision_pc_order_1based": [
        1,
        7,
        5,
        2,
        4,
        8,
        6,
        3
      ],
      "decision_pc_correlations": [
        0.6404751539230347,
        0.14553983509540558,
        -0.003253308590501547,
        0.14188259840011597,
        -0.1816982626914978,
        -0.01591332070529461,
        0.21134667098522186,
        -0.045311376452445984
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.999596118927002,
          0.6742950677871704,
          0.7225382328033447,
          0.5556154251098633,
          0.4441004693508148,
          0.6352450847625732,
          0.5738139748573303,
          0.5951464176177979
        ],
        [
          0.6742950677871704,
          0.9999547004699707,
          0.7960550785064697,
          0.4405372738838196,
          0.4732016921043396,
          0.6398482322692871,
          0.43634650111198425,
          0.6612924337387085
        ],
        [
          0.7225382328033447,
          0.7960550785064697,
          1.0001461505889893,
          0.5117825269699097,
          0.5231233239173889,
          0.7200731039047241,
          0.6004860401153564,
          0.7611783742904663
        ],
        [
          0.5556154251098633,
          0.4405372738838196,
          0.5117825269699097,
          0.9998767375946045,
          0.5453574657440186,
          0.6716686487197876,
          0.6997706890106201,
          0.5446049571037292
        ],
        [
          0.4441004991531372,
          0.4732016921043396,
          0.5231233239173889,
          0.5453574657440186,
          1.0006206035614014,
          0.49709540605545044,
          0.4278758764266968,
          0.5922456979751587
        ],
        [
          0.6352450847625732,
          0.6398482322692871,
          0.7200731039047241,
          0.6716686487197876,
          0.49709540605545044,
          1.000198483467102,
          0.6199176907539368,
          0.6747248768806458
        ],
        [
          0.5738139748573303,
          0.43634653091430664,
          0.6004860401153564,
          0.6997706890106201,
          0.4278758764266968,
          0.6199177503585815,
          0.9999350905418396,
          0.6708461046218872
        ],
        [
          0.5951464176177979,
          0.6612923741340637,
          0.7611783742904663,
          0.5446049571037292,
          0.5922456979751587,
          0.6747248768806458,
          0.6708461046218872,
          1.0000532865524292
        ]
      ],
      "overlap_residualized": [
        [
          0.9999456405639648,
          0.4409751296043396,
          0.4061969816684723,
          0.43054771423339844,
          0.39980125427246094,
          0.3860176205635071,
          0.3942893445491791,
          0.3912583589553833
        ],
        [
          0.440975159406662,
          1.000349760055542,
          0.5901987552642822,
          0.37217533588409424,
          0.25093233585357666,
          0.5713608264923096,
          0.2299818992614746,
          0.2749568819999695
        ],
        [
          0.4061969816684723,
          0.5901987552642822,
          0.9995428323745728,
          0.31192636489868164,
          0.34608787298202515,
          0.5310909748077393,
          0.27798786759376526,
          0.42449915409088135
        ],
        [
          0.43054771423339844,
          0.37217533588409424,
          0.31192636489868164,
          0.9999265670776367,
          0.3203123211860657,
          0.5588104724884033,
          0.41597697138786316,
          0.38184285163879395
        ],
        [
          0.39980125427246094,
          0.25093236565589905,
          0.34608784317970276,
          0.3203123211860657,
          0.9994014501571655,
          0.39856773614883423,
          0.24326999485492706,
          0.3340715765953064
        ],
        [
          0.3860176205635071,
          0.5713608264923096,
          0.5310909748077393,
          0.5588105320930481,
          0.39856773614883423,
          0.9997225999832153,
          0.35404521226882935,
          0.35172393918037415
        ],
        [
          0.3942893445491791,
          0.22998188436031342,
          0.27798786759376526,
          0.41597697138786316,
          0.24326999485492706,
          0.35404521226882935,
          0.9999165534973145,
          0.4863945543766022
        ],
        [
          0.3912583589553833,
          0.2749568819999695,
          0.42449918389320374,
          0.38184282183647156,
          0.3340715765953064,
          0.35172396898269653,
          0.4863945245742798,
          1.0005648136138916
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          12.682306289672852,
          89.4713363647461
        ],
        "Hate, harassment and discrimination": [
          21.102020263671875,
          86.8060531616211
        ],
        "Illegal goods and services": [
          8.872454643249512,
          85.14335632324219
        ],
        "Non-violent crimes": [
          15.993817329406738,
          81.40658569335938
        ],
        "Sexual content": [
          20.952848434448242,
          82.70225524902344
        ],
        "Violence": [
          16.563833236694336,
          81.0634994506836
        ],
        "cybercrime_intrusion": [
          26.62871551513672,
          89.19325256347656
        ],
        "illegal": [
          10.225104331970215,
          87.34146881103516
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -1.2572669982910156,
          "Hate, harassment and discrimination": -1.406351089477539,
          "Illegal goods and services": -1.5312957763671875,
          "Non-violent crimes": -1.78130553318904,
          "Sexual content": -1.8110164642333983,
          "Violence": -1.274093481210562,
          "illegal": -2.0714904240199496,
          "cybercrime_intrusion": -1.375047492980957
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -2.593804359436035,
          "Hate, harassment and discrimination": -2.7397305170694985,
          "Illegal goods and services": -2.928629602704729,
          "Non-violent crimes": -3.134700995225173,
          "Sexual content": -3.1673049926757812,
          "Violence": -2.47364565042349,
          "illegal": -3.4822402681623186,
          "cybercrime_intrusion": -2.8125452041625976
        },
        "Illegal goods and services": {
          "Disinformation and deception": -0.8966171558086689,
          "Hate, harassment and discrimination": -1.072909779018826,
          "Illegal goods and services": -1.357140132359096,
          "Non-violent crimes": -1.502391008230356,
          "Sexual content": -1.2765615463256836,
          "Violence": -0.9254732131958008,
          "illegal": -1.7232129233224052,
          "cybercrime_intrusion": -1.1781145095825196
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.8748131531935472,
          "Hate, harassment and discrimination": -2.128251393636068,
          "Illegal goods and services": -1.8837807519095284,
          "Non-violent crimes": -2.3747813885028544,
          "Sexual content": -2.854447269439697,
          "Violence": -2.103189541743352,
          "illegal": -2.723017147609166,
          "cybercrime_intrusion": -1.7623117446899415
        },
        "Sexual content": {
          "Disinformation and deception": -1.3199435747586763,
          "Hate, harassment and discrimination": -1.559348636203342,
          "Illegal goods and services": -1.455575398036412,
          "Non-violent crimes": -1.7334260940551758,
          "Sexual content": -2.283091163635254,
          "Violence": -1.3800319524911733,
          "illegal": -2.0627382823399136,
          "cybercrime_intrusion": -1.2189718246459962
        },
        "Violence": {
          "Disinformation and deception": -2.6634643261249247,
          "Hate, harassment and discrimination": -2.7812960942586265,
          "Illegal goods and services": -2.8839243480137418,
          "Non-violent crimes": -3.1346503771268406,
          "Sexual content": -3.210975933074951,
          "Violence": -2.574558844933143,
          "illegal": -3.535735947745187,
          "cybercrime_intrusion": -2.74375467300415
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.6248898139366736,
          "Hate, harassment and discrimination": -1.7672079934014215,
          "Illegal goods and services": -1.7231101989746094,
          "Non-violent crimes": -1.9781954838679388,
          "Sexual content": -1.9638855934143067,
          "Violence": -1.6561315243060772,
          "illegal": -2.151646069117955,
          "cybercrime_intrusion": -1.5936470031738281
        },
        "illegal": {
          "Disinformation and deception": -2.317304024329552,
          "Hate, harassment and discrimination": -2.5208089616563587,
          "Illegal goods and services": -2.5625055858067105,
          "Non-violent crimes": -2.889407157897949,
          "Sexual content": -2.9077863693237305,
          "Violence": -2.353352766770583,
          "illegal": -3.187502861022949,
          "cybercrime_intrusion": -2.449996566772461
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        42.51518249511719,
        9.477814674377441,
        6.410383224487305,
        4.72447395324707,
        3.64878511428833,
        2.8041207790374756,
        2.2811496257781982,
        1.6557196378707886
      ],
      "decision_pc_order_1based": [
        1,
        7,
        5,
        2,
        4,
        6,
        8,
        3
      ],
      "decision_pc_correlations": [
        0.6441938281059265,
        0.14067627489566803,
        0.015257115475833416,
        0.12271366268396378,
        -0.1908668428659439,
        -0.08556125313043594,
        0.22610357403755188,
        0.024490011855959892
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9999886751174927,
          0.6848980784416199,
          0.7164617776870728,
          0.5368690490722656,
          0.4491589069366455,
          0.6204580068588257,
          0.5625145435333252,
          0.5758812427520752
        ],
        [
          0.6848980784416199,
          0.9999788403511047,
          0.8018786907196045,
          0.4360164701938629,
          0.4705008268356323,
          0.6384275555610657,
          0.4421069025993347,
          0.647510290145874
        ],
        [
          0.7164617776870728,
          0.8018786907196045,
          0.9997866749763489,
          0.4985067844390869,
          0.51507169008255,
          0.700704038143158,
          0.5790793299674988,
          0.7206075191497803
        ],
        [
          0.5368690490722656,
          0.4360164403915405,
          0.4985067546367645,
          1.000296950340271,
          0.6273461580276489,
          0.6618459224700928,
          0.7025467157363892,
          0.5672211647033691
        ],
        [
          0.4491589069366455,
          0.47050079703330994,
          0.51507169008255,
          0.6273461580276489,
          0.9992789030075073,
          0.5435223579406738,
          0.46173059940338135,
          0.6057211756706238
        ],
        [
          0.6204580068588257,
          0.6384274959564209,
          0.7007040977478027,
          0.6618459224700928,
          0.5435223579406738,
          1.0001691579818726,
          0.6195787191390991,
          0.6807006001472473
        ],
        [
          0.5625144839286804,
          0.4421069025993347,
          0.5790793299674988,
          0.7025467157363892,
          0.46173059940338135,
          0.6195787191390991,
          1.0000160932540894,
          0.6680588126182556
        ],
        [
          0.5758812427520752,
          0.647510290145874,
          0.7206075191497803,
          0.5672212243080139,
          0.6057212352752686,
          0.6807006597518921,
          0.6680588126182556,
          0.9999567866325378
        ]
      ],
      "overlap_residualized": [
        [
          0.9997706413269043,
          0.4602465331554413,
          0.4473070502281189,
          0.4327815771102905,
          0.3911614418029785,
          0.4311450719833374,
          0.38503217697143555,
          0.38881394267082214
        ],
        [
          0.4602465331554413,
          1.0003676414489746,
          0.5654913783073425,
          0.3677448034286499,
          0.249443918466568,
          0.5423128008842468,
          0.22006367146968842,
          0.3047214150428772
        ],
        [
          0.4473070502281189,
          0.5654913783073425,
          1.000319242477417,
          0.32559582591056824,
          0.3610171675682068,
          0.517000675201416,
          0.2718067467212677,
          0.49905550479888916
        ],
        [
          0.4327815771102905,
          0.3677448034286499,
          0.32559582591056824,
          1.0008602142333984,
          0.3386114835739136,
          0.5904416441917419,
          0.42414289712905884,
          0.36075493693351746
        ],
        [
          0.3911614418029785,
          0.249443918466568,
          0.3610171377658844,
          0.33861154317855835,
          1.0006011724472046,
          0.3962962329387665,
          0.24546805024147034,
          0.3168966770172119
        ],
        [
          0.4311450719833374,
          0.5423128008842468,
          0.517000675201416,
          0.5904416441917419,
          0.3962962031364441,
          1.0005111694335938,
          0.3704696595668793,
          0.37548118829727173
        ],
        [
          0.38503217697143555,
          0.22006365656852722,
          0.2718067467212677,
          0.42414289712905884,
          0.24546806514263153,
          0.3704696595668793,
          1.0000829696655273,
          0.47234344482421875
        ],
        [
          0.38881397247314453,
          0.3047214150428772,
          0.4990554749965668,
          0.36075490713119507,
          0.3168966770172119,
          0.37548118829727173,
          0.47234344482421875,
          0.9996076822280884
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          12.221613883972168,
          86.52648162841797
        ],
        "Hate, harassment and discrimination": [
          20.750255584716797,
          86.10511016845703
        ],
        "Illegal goods and services": [
          9.183138847351074,
          82.98272705078125
        ],
        "Non-violent crimes": [
          16.200424194335938,
          86.34355926513672
        ],
        "Sexual content": [
          21.63174057006836,
          84.08718872070312
        ],
        "Violence": [
          16.624677658081055,
          78.78065490722656
        ],
        "cybercrime_intrusion": [
          26.2486629486084,
          87.9547348022461
        ],
        "illegal": [
          10.220812797546387,
          86.16926574707031
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -2.716377991896409,
          "Hate, harassment and discrimination": -2.8993796242607965,
          "Illegal goods and services": -2.8571602957589284,
          "Non-violent crimes": -3.149071840139536,
          "Sexual content": -3.360994243621826,
          "Violence": -2.584162638737605,
          "illegal": -3.5714597702026367,
          "cybercrime_intrusion": -2.7562665939331055
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -4.110650869516226,
          "Hate, harassment and discrimination": -4.225845442877875,
          "Illegal goods and services": -4.267907823835101,
          "Non-violent crimes": -4.528937926659217,
          "Sexual content": -4.704799747467041,
          "Violence": -3.853459358215332,
          "illegal": -4.955459458487375,
          "cybercrime_intrusion": -4.1313213348388675
        },
        "Illegal goods and services": {
          "Disinformation and deception": -2.7067464681772084,
          "Hate, harassment and discrimination": -2.819503572252062,
          "Illegal goods and services": -3.044636998857771,
          "Non-violent crimes": -3.2019467720618615,
          "Sexual content": -3.0922411918640136,
          "Violence": -2.584159777714656,
          "illegal": -3.491094316755022,
          "cybercrime_intrusion": -2.85003776550293
        },
        "Non-violent crimes": {
          "Disinformation and deception": -2.48552681849553,
          "Hate, harassment and discrimination": -2.746458265516493,
          "Illegal goods and services": -2.4910227911812917,
          "Non-violent crimes": -2.9422226685744066,
          "Sexual content": -3.585832691192627,
          "Violence": -2.6321452214167667,
          "illegal": -3.330301421029227,
          "cybercrime_intrusion": -2.3812007904052734
        },
        "Sexual content": {
          "Disinformation and deception": -2.3608297934898963,
          "Hate, harassment and discrimination": -2.6496590508355036,
          "Illegal goods and services": -2.4689855575561523,
          "Non-violent crimes": -2.7671002608079176,
          "Sexual content": -3.414357089996338,
          "Violence": -2.384863119858962,
          "illegal": -3.1520419801984514,
          "cybercrime_intrusion": -2.243995475769043
        },
        "Violence": {
          "Disinformation and deception": -3.951953961299016,
          "Hate, harassment and discrimination": -4.14244630601671,
          "Illegal goods and services": -4.008933748517718,
          "Non-violent crimes": -4.379841657785269,
          "Sexual content": -4.748490810394287,
          "Violence": -3.8149493290827823,
          "illegal": -4.875034332275391,
          "cybercrime_intrusion": -3.8937618255615236
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -2.721070876488319,
          "Hate, harassment and discrimination": -2.933921072218153,
          "Illegal goods and services": -2.7945488521030972,
          "Non-violent crimes": -3.086408395033616,
          "Sexual content": -3.2576931953430175,
          "Violence": -2.7186365127563477,
          "illegal": -3.3659612110682895,
          "cybercrime_intrusion": -2.649912452697754
        },
        "illegal": {
          "Disinformation and deception": -3.572184342604417,
          "Hate, harassment and discrimination": -3.843832015991211,
          "Illegal goods and services": -3.7054027829851424,
          "Non-violent crimes": -4.153879239008977,
          "Sexual content": -4.457858276367188,
          "Violence": -3.64667716393104,
          "illegal": -4.544683728899274,
          "cybercrime_intrusion": -3.587561511993408
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        40.5263786315918,
        9.909106254577637,
        6.874093055725098,
        4.5319929122924805,
        3.5940663814544678,
        2.9223179817199707,
        2.5354061126708984,
        1.7061502933502197
      ],
      "decision_pc_order_1based": [
        1,
        2,
        5,
        6,
        8,
        7,
        4,
        3
      ],
      "decision_pc_correlations": [
        0.6432393789291382,
        0.18535657227039337,
        -0.00996442511677742,
        0.13051378726959229,
        -0.17220927774906158,
        -0.16898685693740845,
        0.14176541566848755,
        0.1611407846212387
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9998934268951416,
          0.6720908880233765,
          0.7224263548851013,
          0.5661779046058655,
          0.4857448637485504,
          0.6191397905349731,
          0.5920552015304565,
          0.5709799528121948
        ],
        [
          0.6720908880233765,
          0.9999455213546753,
          0.8044232130050659,
          0.44592881202697754,
          0.47519856691360474,
          0.6586093306541443,
          0.46532121300697327,
          0.5930452346801758
        ],
        [
          0.7224263548851013,
          0.8044232130050659,
          1.000042200088501,
          0.5123772025108337,
          0.5290150046348572,
          0.7175594568252563,
          0.598639965057373,
          0.6511293053627014
        ],
        [
          0.5661779046058655,
          0.44592881202697754,
          0.512377142906189,
          0.9998800754547119,
          0.7001521587371826,
          0.5680584907531738,
          0.6868847608566284,
          0.6179927587509155
        ],
        [
          0.4857448935508728,
          0.47519856691360474,
          0.5290150046348572,
          0.7001521587371826,
          0.9997823238372803,
          0.526814877986908,
          0.49249503016471863,
          0.6417112350463867
        ],
        [
          0.6191397309303284,
          0.6586093306541443,
          0.7175594568252563,
          0.5680584907531738,
          0.526814877986908,
          1.0000152587890625,
          0.6016736030578613,
          0.6468828916549683
        ],
        [
          0.5920552015304565,
          0.46532121300697327,
          0.598639965057373,
          0.6868847608566284,
          0.49249503016471863,
          0.6016736030578613,
          1.0001928806304932,
          0.6760287284851074
        ],
        [
          0.5709799528121948,
          0.5930452346801758,
          0.6511293053627014,
          0.6179927587509155,
          0.6417112350463867,
          0.6468828916549683,
          0.6760287284851074,
          1.0003011226654053
        ]
      ],
      "overlap_residualized": [
        [
          1.0002273321151733,
          0.3225633502006531,
          0.3584820032119751,
          0.2945975065231323,
          0.35534828901290894,
          0.2644230127334595,
          0.2646826207637787,
          0.4375476837158203
        ],
        [
          0.3225633502006531,
          0.9994874000549316,
          0.4987090229988098,
          0.3219027817249298,
          0.31599754095077515,
          0.31920182704925537,
          0.16119028627872467,
          0.3370019793510437
        ],
        [
          0.3584820032119751,
          0.4987089931964874,
          0.9994959235191345,
          0.2870301604270935,
          0.36724868416786194,
          0.3030971884727478,
          0.2242240309715271,
          0.4415074288845062
        ],
        [
          0.2945975065231323,
          0.3219027519226074,
          0.2870301604270935,
          1.0002381801605225,
          0.5118284225463867,
          0.4581916928291321,
          0.14977304637432098,
          0.2747727930545807
        ],
        [
          0.35534828901290894,
          0.31599754095077515,
          0.36724868416786194,
          0.5118284225463867,
          0.9994914531707764,
          0.46355879306793213,
          0.21934455633163452,
          0.26064252853393555
        ],
        [
          0.2644230127334595,
          0.319201797246933,
          0.3030971884727478,
          0.4581916928291321,
          0.4635588228702545,
          0.9992783665657043,
          0.20828509330749512,
          0.29845890402793884
        ],
        [
          0.2646826505661011,
          0.16119028627872467,
          0.2242240458726883,
          0.14977304637432098,
          0.21934455633163452,
          0.20828507840633392,
          0.9999198913574219,
          0.2593723237514496
        ],
        [
          0.4375476837158203,
          0.3370019793510437,
          0.4415074586868286,
          0.2747728228569031,
          0.26064252853393555,
          0.29845890402793884,
          0.2593723237514496,
          1.0001652240753174
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          14.094311714172363,
          31.494665145874023
        ],
        "Hate, harassment and discrimination": [
          18.021841049194336,
          41.34214401245117
        ],
        "Illegal goods and services": [
          9.76768684387207,
          37.99231719970703
        ],
        "Non-violent crimes": [
          17.27291488647461,
          38.71272277832031
        ],
        "Sexual content": [
          20.083181381225586,
          52.65061569213867
        ],
        "Violence": [
          15.924509048461914,
          31.419038772583008
        ],
        "cybercrime_intrusion": [
          23.946287155151367,
          31.423791885375977
        ],
        "illegal": [
          10.652295112609863,
          44.9146842956543
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.8437433242797852,
          "Hate, harassment and discrimination": -0.9513977898491753,
          "Illegal goods and services": -1.1473212923322404,
          "Non-violent crimes": -1.1706708761361928,
          "Sexual content": -1.0952850341796876,
          "Violence": -0.6225833892822266,
          "illegal": -1.437495231628418,
          "cybercrime_intrusion": -0.8656269073486328
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -3.1634604380680966,
          "Hate, harassment and discrimination": -3.2118504842122397,
          "Illegal goods and services": -3.446406364440918,
          "Non-violent crimes": -3.480781628535344,
          "Sexual content": -3.382837677001953,
          "Violence": -2.747601875892052,
          "illegal": -3.812516212463379,
          "cybercrime_intrusion": -3.212497901916504
        },
        "Illegal goods and services": {
          "Disinformation and deception": -1.4206330226017878,
          "Hate, harassment and discrimination": -1.5103900697496202,
          "Illegal goods and services": -1.8704848970685686,
          "Non-violent crimes": -1.8052306542029748,
          "Sexual content": -1.4733789443969727,
          "Violence": -1.1321695767916167,
          "illegal": -1.9731674194335938,
          "cybercrime_intrusion": -1.5030909538269044
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.4472223428579478,
          "Hate, harassment and discrimination": -1.6320916281806097,
          "Illegal goods and services": -1.4286958149501257,
          "Non-violent crimes": -1.908758750328651,
          "Sexual content": -2.586030864715576,
          "Violence": -1.680383535531851,
          "illegal": -2.24118219103132,
          "cybercrime_intrusion": -1.3626169204711913
        },
        "Sexual content": {
          "Disinformation and deception": -1.2863548718965971,
          "Hate, harassment and discrimination": -1.5559606552124023,
          "Illegal goods and services": -1.4511747360229492,
          "Non-violent crimes": -1.714263182419997,
          "Sexual content": -2.2300370216369627,
          "Violence": -1.351250355060284,
          "illegal": -1.964587620326451,
          "cybercrime_intrusion": -1.2034160614013671
        },
        "Violence": {
          "Disinformation and deception": -3.2739573258620043,
          "Hate, harassment and discrimination": -3.3923069636027017,
          "Illegal goods and services": -3.41063049861363,
          "Non-violent crimes": -3.6153054604163537,
          "Sexual content": -3.7514537811279296,
          "Violence": -2.9686756134033203,
          "illegal": -3.991011755807059,
          "cybercrime_intrusion": -3.2311771392822264
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.8220315346351037,
          "Hate, harassment and discrimination": -2.0103122923109265,
          "Illegal goods and services": -1.9106411252702986,
          "Non-violent crimes": -2.0840173134436975,
          "Sexual content": -2.263882064819336,
          "Violence": -1.7667204049917369,
          "illegal": -2.3123891013009206,
          "cybercrime_intrusion": -1.7593077659606933
        },
        "illegal": {
          "Disinformation and deception": -2.468900020305927,
          "Hate, harassment and discrimination": -2.691171964009603,
          "Illegal goods and services": -2.696568489074707,
          "Non-violent crimes": -2.96168275979849,
          "Sexual content": -3.1236048698425294,
          "Violence": -2.473692673903245,
          "illegal": -3.2456835338047574,
          "cybercrime_intrusion": -2.4876436233520507
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        45.2518196105957,
        9.373147010803223,
        6.122549533843994,
        3.783087730407715,
        3.225999355316162,
        2.703497886657715,
        2.357422113418579,
        1.5775010585784912
      ],
      "decision_pc_order_1based": [
        1,
        6,
        2,
        5,
        7,
        4,
        8,
        3
      ],
      "decision_pc_correlations": [
        0.665083110332489,
        0.17006750404834747,
        0.014147155918180943,
        0.11201220005750656,
        0.16440033912658691,
        0.17706729471683502,
        -0.11723626405000687,
        -0.10440178960561752
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.999631404876709,
          0.6737768650054932,
          0.7353435754776001,
          0.6053628325462341,
          0.554510235786438,
          0.6306650638580322,
          0.6404076218605042,
          0.5833736658096313
        ],
        [
          0.6737768650054932,
          0.9998894333839417,
          0.8163708448410034,
          0.4835716187953949,
          0.5186480283737183,
          0.6815252900123596,
          0.4942846894264221,
          0.5938287973403931
        ],
        [
          0.7353435754776001,
          0.8163708448410034,
          0.9998530149459839,
          0.5457467436790466,
          0.5806570053100586,
          0.7428513765335083,
          0.6209210753440857,
          0.6481106281280518
        ],
        [
          0.6053628325462341,
          0.4835716187953949,
          0.5457467436790466,
          0.9998737573623657,
          0.7384486198425293,
          0.5785498023033142,
          0.7314526438713074,
          0.6097534894943237
        ],
        [
          0.554510235786438,
          0.5186479687690735,
          0.5806570053100586,
          0.7384486198425293,
          1.0003578662872314,
          0.5848621726036072,
          0.5839710235595703,
          0.6518139839172363
        ],
        [
          0.6306650638580322,
          0.6815252900123596,
          0.7428513765335083,
          0.5785497426986694,
          0.5848621726036072,
          1.000026822090149,
          0.6063982844352722,
          0.6608744263648987
        ],
        [
          0.6404075622558594,
          0.4942846894264221,
          0.6209210753440857,
          0.7314526438713074,
          0.5839710235595703,
          0.6063982248306274,
          1.0001800060272217,
          0.6869934797286987
        ],
        [
          0.5833736658096313,
          0.5938287973403931,
          0.6481106281280518,
          0.6097535490989685,
          0.6518139839172363,
          0.6608743667602539,
          0.6869934797286987,
          1.0000509023666382
        ]
      ],
      "overlap_residualized": [
        [
          1.0000636577606201,
          0.5249065160751343,
          0.5877008438110352,
          0.4002595543861389,
          0.40067344903945923,
          0.43313100934028625,
          0.5115547180175781,
          0.5225211381912231
        ],
        [
          0.5249065160751343,
          1.0003546476364136,
          0.5152226686477661,
          0.2685402035713196,
          0.275485634803772,
          0.5645396709442139,
          0.3251264691352844,
          0.4082757532596588
        ],
        [
          0.5877008438110352,
          0.5152226686477661,
          1.0000579357147217,
          0.40718507766723633,
          0.3710620701313019,
          0.4602382481098175,
          0.4554867148399353,
          0.5857599973678589
        ],
        [
          0.40025952458381653,
          0.2685402035713196,
          0.40718507766723633,
          0.9997110366821289,
          0.3868768811225891,
          0.44563448429107666,
          0.5007895827293396,
          0.39621591567993164
        ],
        [
          0.40067344903945923,
          0.2754856050014496,
          0.3710620701313019,
          0.3868768811225891,
          1.0000417232513428,
          0.308014452457428,
          0.27751216292381287,
          0.318302184343338
        ],
        [
          0.43313100934028625,
          0.5645396709442139,
          0.4602382779121399,
          0.44563451409339905,
          0.308014452457428,
          0.9998334646224976,
          0.411837637424469,
          0.39915555715560913
        ],
        [
          0.5115547180175781,
          0.3251264691352844,
          0.4554867148399353,
          0.5007895827293396,
          0.27751216292381287,
          0.411837637424469,
          0.9999152421951294,
          0.5135911703109741
        ],
        [
          0.5225211381912231,
          0.4082757532596588,
          0.5857599973678589,
          0.39621591567993164,
          0.3183022141456604,
          0.3991555869579315,
          0.5135911703109741,
          1.0000495910644531
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          12.977269172668457,
          81.73831939697266
        ],
        "Hate, harassment and discrimination": [
          16.1816463470459,
          85.74172973632812
        ],
        "Illegal goods and services": [
          8.766878128051758,
          88.08147430419922
        ],
        "Non-violent crimes": [
          15.750760078430176,
          89.94249725341797
        ],
        "Sexual content": [
          19.54216766357422,
          89.534912109375
        ],
        "Violence": [
          14.583229064941406,
          82.9340591430664
        ],
        "cybercrime_intrusion": [
          20.727638244628906,
          78.73067474365234
        ],
        "illegal": [
          9.28584098815918,
          63.7033805847168
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -2.97587827535776,
          "Hate, harassment and discrimination": -3.142247200012207,
          "Illegal goods and services": -3.0802608217511858,
          "Non-violent crimes": -3.2066031969510593,
          "Sexual content": -3.585786056518555,
          "Violence": -2.656146709735577,
          "illegal": -3.6873810631888255,
          "cybercrime_intrusion": -2.8686601638793947
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -4.038306896503155,
          "Hate, harassment and discrimination": -4.135211414761013,
          "Illegal goods and services": -4.160560471670968,
          "Non-violent crimes": -4.326712168180025,
          "Sexual content": -4.610689353942871,
          "Violence": -3.670510145334097,
          "illegal": -4.812306949070522,
          "cybercrime_intrusion": -3.924838066101074
        },
        "Illegal goods and services": {
          "Disinformation and deception": -3.418057221632737,
          "Hate, harassment and discrimination": -3.5656794442070856,
          "Illegal goods and services": -3.6158646174839566,
          "Non-violent crimes": -3.7208872575026293,
          "Sexual content": -3.9137527465820314,
          "Violence": -3.0983351927537184,
          "illegal": -4.124772889273507,
          "cybercrime_intrusion": -3.381071662902832
        },
        "Non-violent crimes": {
          "Disinformation and deception": -3.028933525085449,
          "Hate, harassment and discrimination": -3.2952517403496637,
          "Illegal goods and services": -3.0447113854544505,
          "Non-violent crimes": -3.427948291485126,
          "Sexual content": -4.1609962463378904,
          "Violence": -3.045744162339431,
          "illegal": -3.901843479701451,
          "cybercrime_intrusion": -2.8750822067260744
        },
        "Sexual content": {
          "Disinformation and deception": -3.4569490139301005,
          "Hate, harassment and discrimination": -3.746825748019748,
          "Illegal goods and services": -3.5091190338134766,
          "Non-violent crimes": -3.8079054905818057,
          "Sexual content": -4.517426204681397,
          "Violence": -3.367989320021409,
          "illegal": -4.250199045453753,
          "cybercrime_intrusion": -3.281461811065674
        },
        "Violence": {
          "Disinformation and deception": -3.908472281235915,
          "Hate, harassment and discrimination": -4.093516667683919,
          "Illegal goods and services": -3.9730076108660017,
          "Non-violent crimes": -4.225711235633264,
          "Sexual content": -4.704421710968018,
          "Violence": -3.627211864177997,
          "illegal": -4.723017965044294,
          "cybercrime_intrusion": -3.7810606956481934
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -3.4036648823664737,
          "Hate, harassment and discrimination": -3.6559619903564453,
          "Illegal goods and services": -3.4640900748116628,
          "Non-violent crimes": -3.7016304456270657,
          "Sexual content": -4.235579490661621,
          "Violence": -3.2906425182635965,
          "illegal": -4.142604691641671,
          "cybercrime_intrusion": -3.2810622215270997
        },
        "illegal": {
          "Disinformation and deception": -4.254847306471604,
          "Hate, harassment and discrimination": -4.517392264472114,
          "Illegal goods and services": -4.330363682338169,
          "Non-violent crimes": -4.706727321331318,
          "Sexual content": -5.204676246643066,
          "Violence": -4.189922332763672,
          "illegal": -5.124999863760812,
          "cybercrime_intrusion": -4.150052738189697
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        45.57211685180664,
        10.693582534790039,
        5.7133989334106445,
        3.7473223209381104,
        3.152329683303833,
        2.7071762084960938,
        2.180554151535034,
        1.5663046836853027
      ],
      "decision_pc_order_1based": [
        1,
        5,
        2,
        6,
        4,
        7,
        8,
        3
      ],
      "decision_pc_correlations": [
        0.6760129332542419,
        0.16087397933006287,
        -0.02996525540947914,
        0.12918847799301147,
        0.1695738285779953,
        0.1503783017396927,
        -0.10577927529811859,
        -0.08868826925754547
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0000836849212646,
          0.6527636647224426,
          0.7739360928535461,
          0.7364988327026367,
          0.6896919012069702,
          0.6828447580337524,
          0.7546310424804688,
          0.6703988313674927
        ],
        [
          0.6527636647224426,
          0.9999997019767761,
          0.7940623760223389,
          0.5649705529212952,
          0.6156814694404602,
          0.7001054286956787,
          0.5541763305664062,
          0.6169055104255676
        ],
        [
          0.7739360928535461,
          0.7940623760223389,
          0.9999948740005493,
          0.6727571487426758,
          0.6861144304275513,
          0.7439402341842651,
          0.70711350440979,
          0.6660910844802856
        ],
        [
          0.7364988327026367,
          0.5649705529212952,
          0.672757089138031,
          1.0003507137298584,
          0.7879666090011597,
          0.6863203644752502,
          0.7846945524215698,
          0.7152680158615112
        ],
        [
          0.6896919012069702,
          0.6156814694404602,
          0.6861144304275513,
          0.7879666090011597,
          0.9997917413711548,
          0.7233631610870361,
          0.676530122756958,
          0.7367713451385498
        ],
        [
          0.6828448176383972,
          0.7001054286956787,
          0.7439402341842651,
          0.6863203644752502,
          0.7233631610870361,
          0.9996440410614014,
          0.677543044090271,
          0.7448900938034058
        ],
        [
          0.7546310424804688,
          0.5541763305664062,
          0.70711350440979,
          0.7846945524215698,
          0.676530122756958,
          0.677543044090271,
          1.0000977516174316,
          0.7473900318145752
        ],
        [
          0.6703988313674927,
          0.6169054508209229,
          0.6660910844802856,
          0.7152680158615112,
          0.7367713451385498,
          0.7448900938034058,
          0.7473900318145752,
          1.0001194477081299
        ]
      ],
      "overlap_residualized": [
        [
          1.0001881122589111,
          0.5466855764389038,
          0.5137629508972168,
          0.5897146463394165,
          0.4842243790626526,
          0.541135311126709,
          0.4470524191856384,
          0.4096851348876953
        ],
        [
          0.5466856360435486,
          1.0000118017196655,
          0.41212552785873413,
          0.43753519654273987,
          0.40986502170562744,
          0.6057180166244507,
          0.3169671893119812,
          0.3231268525123596
        ],
        [
          0.5137629508972168,
          0.41212549805641174,
          0.9998959302902222,
          0.40008479356765747,
          0.47127386927604675,
          0.3611547648906708,
          0.4958682656288147,
          0.4644429683685303
        ],
        [
          0.5897147059440613,
          0.43753519654273987,
          0.40008479356765747,
          0.9999079704284668,
          0.4567537307739258,
          0.553082287311554,
          0.44140198826789856,
          0.36092063784599304
        ],
        [
          0.4842243492603302,
          0.40986502170562744,
          0.47127386927604675,
          0.4567537009716034,
          1.000169277191162,
          0.4453003406524658,
          0.4200165569782257,
          0.4275640845298767
        ],
        [
          0.5411353707313538,
          0.6057180166244507,
          0.3611547648906708,
          0.553082287311554,
          0.44530031085014343,
          1.000187635421753,
          0.4022233188152313,
          0.3583911657333374
        ],
        [
          0.4470524191856384,
          0.3169671893119812,
          0.4958682656288147,
          0.44140198826789856,
          0.4200165271759033,
          0.40222328901290894,
          0.9998922944068909,
          0.529528796672821
        ],
        [
          0.4096851348876953,
          0.3231268525123596,
          0.4644429683685303,
          0.36092066764831543,
          0.4275640845298767,
          0.3583911657333374,
          0.529528796672821,
          1.0000813007354736
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          13.017190933227539,
          75.38465118408203
        ],
        "Hate, harassment and discrimination": [
          17.55572509765625,
          82.82324981689453
        ],
        "Illegal goods and services": [
          9.234524726867676,
          85.44278717041016
        ],
        "Non-violent crimes": [
          13.672842025756836,
          87.64612579345703
        ],
        "Sexual content": [
          16.211143493652344,
          79.43153381347656
        ],
        "Violence": [
          14.23983097076416,
          79.66788482666016
        ],
        "cybercrime_intrusion": [
          20.965557098388672,
          88.91522216796875
        ],
        "illegal": [
          9.752760887145996,
          86.65547943115234
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -1.6825948128333459,
          "Hate, harassment and discrimination": -1.8713707394070096,
          "Illegal goods and services": -1.7900712149483817,
          "Non-violent crimes": -1.882078610933744,
          "Sexual content": -2.279513454437256,
          "Violence": -1.3436370262732873,
          "illegal": -2.3034413201468333,
          "cybercrime_intrusion": -1.5280393600463866
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -2.7043091700627255,
          "Hate, harassment and discrimination": -2.871472464667426,
          "Illegal goods and services": -2.9017324447631836,
          "Non-violent crimes": -2.942247757544884,
          "Sexual content": -3.088980197906494,
          "Violence": -2.182656068068284,
          "illegal": -3.383874075753348,
          "cybercrime_intrusion": -2.5562113761901855
        },
        "Illegal goods and services": {
          "Disinformation and deception": -2.0576082376333384,
          "Hate, harassment and discrimination": -2.2637151082356772,
          "Illegal goods and services": -2.3034665243966237,
          "Non-violent crimes": -2.2907124299269457,
          "Sexual content": -2.4607340812683107,
          "Violence": -1.6681615389310396,
          "illegal": -2.678439276559012,
          "cybercrime_intrusion": -1.9780282974243164
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.6202928836529071,
          "Hate, harassment and discrimination": -1.8473498026529949,
          "Illegal goods and services": -1.6250852857317244,
          "Non-violent crimes": -1.9832549461951623,
          "Sexual content": -2.714143466949463,
          "Violence": -1.5890269646277795,
          "illegal": -2.4152434212820872,
          "cybercrime_intrusion": -1.4563461303710938
        },
        "Sexual content": {
          "Disinformation and deception": -2.5867286095252404,
          "Hate, harassment and discrimination": -2.878721449110243,
          "Illegal goods and services": -2.6251796994890486,
          "Non-violent crimes": -2.916049737196702,
          "Sexual content": -3.636150074005127,
          "Violence": -2.4112396973830004,
          "illegal": -3.3483926228114536,
          "cybercrime_intrusion": -2.393935489654541
        },
        "Violence": {
          "Disinformation and deception": -2.221114892225999,
          "Hate, harassment and discrimination": -2.440870073106554,
          "Illegal goods and services": -2.3749284744262695,
          "Non-violent crimes": -2.4902981978196363,
          "Sexual content": -2.9670875549316404,
          "Violence": -1.8941869735717773,
          "illegal": -2.977600233895438,
          "cybercrime_intrusion": -2.0749561309814455
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -2.6249314821683445,
          "Hate, harassment and discrimination": -2.8505835003323026,
          "Illegal goods and services": -2.6606296811785017,
          "Non-violent crimes": -2.913336753845215,
          "Sexual content": -3.510778045654297,
          "Violence": -2.5263478939349833,
          "illegal": -3.3838396072387695,
          "cybercrime_intrusion": -2.5124160766601564
        },
        "illegal": {
          "Disinformation and deception": -3.1972283583420973,
          "Hate, harassment and discrimination": -3.4758218129475913,
          "Illegal goods and services": -3.3036598478044783,
          "Non-violent crimes": -3.596240997314453,
          "Sexual content": -4.067277908325195,
          "Violence": -3.079417815575233,
          "illegal": -4.035792759486607,
          "cybercrime_intrusion": -3.06886510848999
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        46.419044494628906,
        11.193519592285156,
        5.691967010498047,
        3.5417606830596924,
        3.128919839859009,
        2.616337776184082,
        2.0212411880493164,
        1.4837732315063477
      ],
      "decision_pc_order_1based": [
        1,
        6,
        4,
        2,
        7,
        8,
        5,
        3
      ],
      "decision_pc_correlations": [
        0.6774270534515381,
        0.1703682690858841,
        -0.031721167266368866,
        0.17404036223888397,
        -0.07767293602228165,
        -0.18351887166500092,
        0.09422007948160172,
        0.09003741294145584
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9999244809150696,
          0.6655796766281128,
          0.7770763635635376,
          0.7637344598770142,
          0.7132651805877686,
          0.712213397026062,
          0.7781323194503784,
          0.7015258073806763
        ],
        [
          0.6655796766281128,
          0.9998473525047302,
          0.8171824216842651,
          0.5955238342285156,
          0.6248968839645386,
          0.7253923416137695,
          0.5937291383743286,
          0.6269816160202026
        ],
        [
          0.7770763635635376,
          0.8171824216842651,
          1.0000431537628174,
          0.7049638032913208,
          0.702172577381134,
          0.7642085552215576,
          0.7328811883926392,
          0.6846505403518677
        ],
        [
          0.7637344598770142,
          0.5955237746238708,
          0.7049638032913208,
          0.999754786491394,
          0.8044857382774353,
          0.7133476138114929,
          0.8022243976593018,
          0.747968852519989
        ],
        [
          0.7132651805877686,
          0.6248968839645386,
          0.702172577381134,
          0.8044857382774353,
          1.00021231174469,
          0.7405635714530945,
          0.6977063417434692,
          0.7601515054702759
        ],
        [
          0.712213397026062,
          0.7253923416137695,
          0.7642085552215576,
          0.7133476138114929,
          0.7405635714530945,
          0.9998116493225098,
          0.7058519721031189,
          0.7648957967758179
        ],
        [
          0.7781323194503784,
          0.5937291383743286,
          0.7328811287879944,
          0.8022243976593018,
          0.6977063417434692,
          0.7058520317077637,
          0.9999501705169678,
          0.7662944793701172
        ],
        [
          0.7015258073806763,
          0.6269816160202026,
          0.6846505403518677,
          0.747968852519989,
          0.7601515054702759,
          0.7648957967758179,
          0.7662944793701172,
          0.9997570514678955
        ]
      ],
      "overlap_residualized": [
        [
          0.9998103976249695,
          0.6470511555671692,
          0.5833848714828491,
          0.4342200458049774,
          0.44826656579971313,
          0.5272260308265686,
          0.5382736921310425,
          0.5345338582992554
        ],
        [
          0.6470510959625244,
          0.9997289776802063,
          0.5626031160354614,
          0.40887635946273804,
          0.4148814082145691,
          0.5822620391845703,
          0.440779447555542,
          0.513229489326477
        ],
        [
          0.5833848714828491,
          0.5626031160354614,
          1.0001451969146729,
          0.47159653902053833,
          0.39194655418395996,
          0.46918877959251404,
          0.5509507656097412,
          0.6288094520568848
        ],
        [
          0.43422001600265503,
          0.40887635946273804,
          0.4715965688228607,
          0.999858558177948,
          0.47976791858673096,
          0.5434104800224304,
          0.47234538197517395,
          0.426948219537735
        ],
        [
          0.44826653599739075,
          0.4148814082145691,
          0.39194655418395996,
          0.47976791858673096,
          1.0002245903015137,
          0.34834927320480347,
          0.34301215410232544,
          0.3800796866416931
        ],
        [
          0.5272260308265686,
          0.5822620391845703,
          0.46918877959251404,
          0.5434104800224304,
          0.34834927320480347,
          1.0000996589660645,
          0.4634087085723877,
          0.4281478524208069
        ],
        [
          0.5382736921310425,
          0.440779447555542,
          0.5509507656097412,
          0.47234538197517395,
          0.34301215410232544,
          0.4634086787700653,
          1.000226616859436,
          0.5373190641403198
        ],
        [
          0.5345337986946106,
          0.513229489326477,
          0.6288094520568848,
          0.426948219537735,
          0.3800797164440155,
          0.4281478524208069,
          0.5373190641403198,
          0.9995459914207458
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          12.445272445678711,
          82.75382995605469
        ],
        "Hate, harassment and discrimination": [
          15.64253044128418,
          87.08387756347656
        ],
        "Illegal goods and services": [
          9.088261604309082,
          83.23775482177734
        ],
        "Non-violent crimes": [
          15.493574142456055,
          89.3784408569336
        ],
        "Sexual content": [
          18.193452835083008,
          88.44764709472656
        ],
        "Violence": [
          13.860097885131836,
          80.25626373291016
        ],
        "cybercrime_intrusion": [
          19.10833740234375,
          82.42741394042969
        ],
        "illegal": [
          9.16246509552002,
          69.48518371582031
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -2.4037290719839244,
          "Hate, harassment and discrimination": -2.544975174797906,
          "Illegal goods and services": -2.499882016863142,
          "Non-violent crimes": -2.605618476867676,
          "Sexual content": -2.9888788223266602,
          "Violence": -2.1320743560791016,
          "illegal": -3.053421292986189,
          "cybercrime_intrusion": -2.262373161315918
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -3.0240503457876353,
          "Hate, harassment and discrimination": -3.2187835905287,
          "Illegal goods and services": -3.2856972558157787,
          "Non-violent crimes": -3.221150251535269,
          "Sexual content": -3.2453011512756347,
          "Violence": -2.5216445189255934,
          "illegal": -3.616068022591727,
          "cybercrime_intrusion": -2.937498378753662
        },
        "Illegal goods and services": {
          "Disinformation and deception": -2.5311931463388295,
          "Hate, harassment and discrimination": -2.6908693313598633,
          "Illegal goods and services": -2.7677591868809293,
          "Non-violent crimes": -2.728266642643855,
          "Sexual content": -2.857693004608154,
          "Violence": -2.172994173490084,
          "illegal": -3.0891808101109097,
          "cybercrime_intrusion": -2.4467973709106445
        },
        "Non-violent crimes": {
          "Disinformation and deception": -2.5384777509249172,
          "Hate, harassment and discrimination": -2.718751695421007,
          "Illegal goods and services": -2.4732058388846263,
          "Non-violent crimes": -2.8653676693256083,
          "Sexual content": -3.5734189987182616,
          "Violence": -2.5312545482928934,
          "illegal": -3.3303488322666714,
          "cybercrime_intrusion": -2.3499920845031737
        },
        "Sexual content": {
          "Disinformation and deception": -3.2693262100219727,
          "Hate, harassment and discrimination": -3.524450937906901,
          "Illegal goods and services": -3.2768684114728654,
          "Non-violent crimes": -3.5962492869450498,
          "Sexual content": -4.348543453216553,
          "Violence": -3.156343166644757,
          "illegal": -4.044725826808384,
          "cybercrime_intrusion": -3.081339931488037
        },
        "Violence": {
          "Disinformation and deception": -2.778844613295335,
          "Hate, harassment and discrimination": -2.9687608083089194,
          "Illegal goods and services": -2.8839050020490373,
          "Non-violent crimes": -3.057668245755709,
          "Sexual content": -3.5140229225158692,
          "Violence": -2.526419859666091,
          "illegal": -3.499987465994699,
          "cybercrime_intrusion": -2.6374801635742187
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -3.3652899815486026,
          "Hate, harassment and discrimination": -3.551951620313856,
          "Illegal goods and services": -3.3570330483572826,
          "Non-violent crimes": -3.658524880042443,
          "Sexual content": -4.273266983032227,
          "Violence": -3.329209034259503,
          "illegal": -4.107016018458775,
          "cybercrime_intrusion": -3.2436410903930666
        },
        "illegal": {
          "Disinformation and deception": -3.6105694404015174,
          "Hate, harassment and discrimination": -3.8506908416748047,
          "Illegal goods and services": -3.6874918256487166,
          "Non-violent crimes": -3.9855468456561747,
          "Sexual content": -4.523410987854004,
          "Violence": -3.5552726158728967,
          "illegal": -4.392839976719448,
          "cybercrime_intrusion": -3.4812444686889648
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        47.06435775756836,
        11.092459678649902,
        5.521035194396973,
        3.669890880584717,
        2.9519309997558594,
        2.5603792667388916,
        1.9286280870437622,
        1.4712512493133545
      ],
      "decision_pc_order_1based": [
        1,
        6,
        2,
        4,
        7,
        8,
        3,
        5
      ],
      "decision_pc_correlations": [
        0.6758674383163452,
        0.1888398379087448,
        -0.045801639556884766,
        -0.14552968740463257,
        -0.004882327280938625,
        -0.20206667482852936,
        0.0991019532084465,
        0.0780407264828682
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9997949600219727,
          0.6173468828201294,
          0.766106367111206,
          0.781105637550354,
          0.7450644969940186,
          0.7507497072219849,
          0.8069771528244019,
          0.7303482294082642
        ],
        [
          0.6173468828201294,
          1.0000262260437012,
          0.7746568918228149,
          0.5674593448638916,
          0.5841900110244751,
          0.6487292051315308,
          0.5612170696258545,
          0.5772961378097534
        ],
        [
          0.766106367111206,
          0.7746568918228149,
          1.0002150535583496,
          0.7198882102966309,
          0.6940979957580566,
          0.7350751161575317,
          0.7303447723388672,
          0.6741408705711365
        ],
        [
          0.781105637550354,
          0.5674593448638916,
          0.7198882102966309,
          0.9998714923858643,
          0.8127321004867554,
          0.7417019605636597,
          0.8221015930175781,
          0.7626732587814331
        ],
        [
          0.7450644969940186,
          0.5841900110244751,
          0.6940979957580566,
          0.8127321004867554,
          1.0002044439315796,
          0.7525123953819275,
          0.7276160717010498,
          0.7655988931655884
        ],
        [
          0.7507497072219849,
          0.6487292051315308,
          0.7350751161575317,
          0.7417019605636597,
          0.7525123953819275,
          0.9996911287307739,
          0.734976053237915,
          0.7914527654647827
        ],
        [
          0.8069771528244019,
          0.5612170696258545,
          0.7303447723388672,
          0.8221015930175781,
          0.7276161313056946,
          0.734976053237915,
          0.9999064803123474,
          0.7828435897827148
        ],
        [
          0.7303482294082642,
          0.5772961378097534,
          0.6741408705711365,
          0.7626732587814331,
          0.7655988931655884,
          0.7914527654647827,
          0.7828435897827148,
          0.9998304843902588
        ]
      ],
      "overlap_residualized": [
        [
          1.000093936920166,
          0.6594237089157104,
          0.5437844395637512,
          0.4116958975791931,
          0.44518277049064636,
          0.5675677061080933,
          0.5619529485702515,
          0.5418805480003357
        ],
        [
          0.6594236493110657,
          0.9997655749320984,
          0.6016328930854797,
          0.4433504343032837,
          0.4226174056529999,
          0.5193281173706055,
          0.5027052760124207,
          0.5399847030639648
        ],
        [
          0.543784499168396,
          0.6016328930854797,
          1.0000382661819458,
          0.4926546812057495,
          0.3896387219429016,
          0.489325612783432,
          0.570863664150238,
          0.6329571008682251
        ],
        [
          0.4116958975791931,
          0.4433504641056061,
          0.4926546812057495,
          1.0002741813659668,
          0.5340152382850647,
          0.5074819326400757,
          0.48304274678230286,
          0.44831493496894836
        ],
        [
          0.44518277049064636,
          0.42261743545532227,
          0.389638751745224,
          0.5340152382850647,
          0.9999717473983765,
          0.3504546880722046,
          0.3625353276729584,
          0.38370102643966675
        ],
        [
          0.5675677061080933,
          0.5193281173706055,
          0.489325612783432,
          0.5074819326400757,
          0.350454717874527,
          0.9999836683273315,
          0.5117319822311401,
          0.4409799575805664
        ],
        [
          0.5619529485702515,
          0.5027052760124207,
          0.570863664150238,
          0.48304271697998047,
          0.362535297870636,
          0.5117319822311401,
          1.0001966953277588,
          0.5260578393936157
        ],
        [
          0.5418805480003357,
          0.5399847030639648,
          0.6329571008682251,
          0.44831493496894836,
          0.38370102643966675,
          0.4409799575805664,
          0.5260578393936157,
          0.9996423721313477
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          12.516178131103516,
          83.00971984863281
        ],
        "Hate, harassment and discrimination": [
          14.439562797546387,
          86.48345184326172
        ],
        "Illegal goods and services": [
          9.115677833557129,
          82.34945678710938
        ],
        "Non-violent crimes": [
          15.79761791229248,
          88.81651306152344
        ],
        "Sexual content": [
          17.842876434326172,
          85.69852447509766
        ],
        "Violence": [
          13.517721176147461,
          80.5650863647461
        ],
        "cybercrime_intrusion": [
          17.63347816467285,
          83.90740203857422
        ],
        "illegal": [
          8.993593215942383,
          68.8504409790039
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -1.2330624507023737,
          "Hate, harassment and discrimination": -1.40611818101671,
          "Illegal goods and services": -1.455216544015067,
          "Non-violent crimes": -1.329184312086839,
          "Sexual content": -1.5138885498046875,
          "Violence": -0.879698239839994,
          "illegal": -1.656128202165876,
          "cybercrime_intrusion": -1.140513038635254
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -1.8773967302762544,
          "Hate, harassment and discrimination": -2.0833395851982965,
          "Illegal goods and services": -2.312486376081194,
          "Non-violent crimes": -1.980750744159405,
          "Sexual content": -1.7827792167663574,
          "Violence": -1.240377352787898,
          "illegal": -2.254450116838728,
          "cybercrime_intrusion": -1.8499861717224122
        },
        "Illegal goods and services": {
          "Disinformation and deception": -1.8604837564321666,
          "Hate, harassment and discrimination": -2.048511928982205,
          "Illegal goods and services": -2.218655858721052,
          "Non-violent crimes": -1.9566193360548754,
          "Sexual content": -1.8889229774475098,
          "Violence": -1.4085691892183745,
          "illegal": -2.2231171471732005,
          "cybercrime_intrusion": -1.8124133110046388
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.9182764200063853,
          "Hate, harassment and discrimination": -2.100705146789551,
          "Illegal goods and services": -1.9374922343662806,
          "Non-violent crimes": -2.1658443304208608,
          "Sexual content": -2.7921738624572754,
          "Violence": -1.9158617899968073,
          "illegal": -2.5580269949776784,
          "cybercrime_intrusion": -1.7812349319458007
        },
        "Sexual content": {
          "Disinformation and deception": -2.3413978723379283,
          "Hate, harassment and discrimination": -2.614627414279514,
          "Illegal goods and services": -2.3839638573782787,
          "Non-violent crimes": -2.569740368769719,
          "Sexual content": -3.2453377723693846,
          "Violence": -2.199555176955003,
          "illegal": -2.9687866483415877,
          "cybercrime_intrusion": -2.1531582832336427
        },
        "Violence": {
          "Disinformation and deception": -1.9133796691894531,
          "Hate, harassment and discrimination": -2.1040673785739474,
          "Illegal goods and services": -2.057947567531041,
          "Non-violent crimes": -2.0864298160259542,
          "Sexual content": -2.4420784950256347,
          "Violence": -1.6008831904484675,
          "illegal": -2.459727014814104,
          "cybercrime_intrusion": -1.7749019622802735
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -2.745063121502216,
          "Hate, harassment and discrimination": -2.919967439439562,
          "Illegal goods and services": -2.76773806980678,
          "Non-violent crimes": -2.9132890701293945,
          "Sexual content": -3.51076135635376,
          "Violence": -2.636888870826134,
          "illegal": -3.2945194244384766,
          "cybercrime_intrusion": -2.59361047744751
        },
        "illegal": {
          "Disinformation and deception": -3.13458251953125,
          "Hate, harassment and discrimination": -3.3922994401719837,
          "Illegal goods and services": -3.2320969445364818,
          "Non-violent crimes": -3.4085922241210938,
          "Sexual content": -3.9608670234680177,
          "Violence": -3.074472794165978,
          "illegal": -3.8124297005789622,
          "cybercrime_intrusion": -2.993709945678711
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        47.491451263427734,
        10.928025245666504,
        6.103822231292725,
        3.7875938415527344,
        2.853377103805542,
        2.5402581691741943,
        1.9490171670913696,
        1.6382193565368652
      ],
      "decision_pc_order_1based": [
        1,
        2,
        7,
        6,
        5,
        3,
        8,
        4
      ],
      "decision_pc_correlations": [
        0.6802058219909668,
        0.20490090548992157,
        -0.11250458657741547,
        -0.03979457914829254,
        -0.12754495441913605,
        -0.13262207806110382,
        0.13948476314544678,
        0.060813892632722855
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9997608065605164,
          0.48865336179733276,
          0.8116836547851562,
          0.8025243282318115,
          0.8050940036773682,
          0.7645659446716309,
          0.8505109548568726,
          0.7733060121536255
        ],
        [
          0.48865336179733276,
          1.0000361204147339,
          0.5020495057106018,
          0.4758341610431671,
          0.4824369549751282,
          0.4781155288219452,
          0.4591413736343384,
          0.45204871892929077
        ],
        [
          0.8116836547851562,
          0.5020495057106018,
          1.0001189708709717,
          0.802247166633606,
          0.7410407066345215,
          0.7617207765579224,
          0.7797538042068481,
          0.7048786282539368
        ],
        [
          0.8025243282318115,
          0.4758341610431671,
          0.802247166633606,
          1.0000120401382446,
          0.8243434429168701,
          0.7338429093360901,
          0.8392077684402466,
          0.7892124652862549
        ],
        [
          0.8050940036773682,
          0.48243698477745056,
          0.7410407066345215,
          0.8243434429168701,
          0.9998766779899597,
          0.7696685791015625,
          0.7839064002037048,
          0.8046361207962036
        ],
        [
          0.7645659446716309,
          0.4781155288219452,
          0.7617207765579224,
          0.7338429093360901,
          0.7696685791015625,
          1.0000193119049072,
          0.738975465297699,
          0.8165295124053955
        ],
        [
          0.8505109548568726,
          0.4591413736343384,
          0.7797538042068481,
          0.8392077684402466,
          0.7839064002037048,
          0.738975465297699,
          0.9997884035110474,
          0.800132155418396
        ],
        [
          0.7733060121536255,
          0.45204874873161316,
          0.7048786282539368,
          0.7892124652862549,
          0.8046361207962036,
          0.8165295124053955,
          0.800132155418396,
          0.9999966025352478
        ]
      ],
      "overlap_residualized": [
        [
          1.0000413656234741,
          0.325883150100708,
          0.3489629626274109,
          0.17856907844543457,
          0.17087040841579437,
          0.2757490873336792,
          0.20202688872814178,
          0.2799338400363922
        ],
        [
          0.325883150100708,
          0.9999833106994629,
          0.3554442524909973,
          0.29759636521339417,
          0.3183947205543518,
          0.31050223112106323,
          0.16244596242904663,
          0.2509015202522278
        ],
        [
          0.3489629626274109,
          0.3554442822933197,
          0.9999827742576599,
          0.21160303056240082,
          0.2671050429344177,
          0.28591591119766235,
          0.2610073685646057,
          0.36147379875183105
        ],
        [
          0.17856907844543457,
          0.29759636521339417,
          0.21160303056240082,
          0.9999977946281433,
          0.3070625066757202,
          0.5514756441116333,
          0.1520218849182129,
          0.09745565801858902
        ],
        [
          0.17087040841579437,
          0.3183947205543518,
          0.2671050429344177,
          0.3070625364780426,
          0.9998687505722046,
          0.32062146067619324,
          0.16167649626731873,
          0.16204828023910522
        ],
        [
          0.2757490873336792,
          0.3105022609233856,
          0.28591591119766235,
          0.5514756441116333,
          0.32062146067619324,
          1.0003025531768799,
          0.24960029125213623,
          0.16120019555091858
        ],
        [
          0.20202690362930298,
          0.16244594752788544,
          0.2610073685646057,
          0.1520218849182129,
          0.16167649626731873,
          0.24960029125213623,
          0.999966561794281,
          0.1854947805404663
        ],
        [
          0.2799338400363922,
          0.2509015202522278,
          0.36147379875183105,
          0.09745565801858902,
          0.16204828023910522,
          0.16120019555091858,
          0.1854947954416275,
          1.000045895576477
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          11.661584854125977,
          22.310359954833984
        ],
        "Hate, harassment and discrimination": [
          13.714144706726074,
          68.43470001220703
        ],
        "Illegal goods and services": [
          8.898544311523438,
          29.134902954101562
        ],
        "Non-violent crimes": [
          14.9435453414917,
          19.335538864135742
        ],
        "Sexual content": [
          16.599639892578125,
          21.908679962158203
        ],
        "Violence": [
          10.471701622009277,
          33.64060974121094
        ],
        "cybercrime_intrusion": [
          13.299511909484863,
          20.356842041015625
        ],
        "illegal": [
          9.47454833984375,
          31.313264846801758
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.8484634986290565,
          "Hate, harassment and discrimination": -0.9998694525824653,
          "Illegal goods and services": -1.2499193464006697,
          "Non-violent crimes": -0.9854714320256159,
          "Sexual content": -0.77957124710083,
          "Violence": -0.5191387763390174,
          "illegal": -1.084740230015346,
          "cybercrime_intrusion": -0.8436620712280274
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": 0.680207399221567,
          "Hate, harassment and discrimination": 0.47555065155029297,
          "Illegal goods and services": 0.21421350751604354,
          "Non-violent crimes": 0.4349897824800931,
          "Sexual content": 0.7217620849609375,
          "Violence": 1.0047179735623872,
          "illegal": 0.31686156136648996,
          "cybercrime_intrusion": 0.6217899322509766
        },
        "Illegal goods and services": {
          "Disinformation and deception": -1.1489301094642053,
          "Hate, harassment and discrimination": -1.2672478357950847,
          "Illegal goods and services": -1.5936598096575056,
          "Non-violent crimes": -1.213843639080341,
          "Sexual content": -0.9982832908630371,
          "Violence": -0.7210374978872446,
          "illegal": -1.3124103546142578,
          "cybercrime_intrusion": -1.1280318260192872
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.6369903271014874,
          "Hate, harassment and discrimination": -1.7846978505452473,
          "Illegal goods and services": -1.7856783185686385,
          "Non-violent crimes": -1.8942047265859752,
          "Sexual content": -2.1140122413635254,
          "Violence": -1.6634343220637395,
          "illegal": -2.0223143441336497,
          "cybercrime_intrusion": -1.5406041145324707
        },
        "Sexual content": {
          "Disinformation and deception": -1.52152523627648,
          "Hate, harassment and discrimination": -1.7568369971381292,
          "Illegal goods and services": -1.7722466332571847,
          "Non-violent crimes": -1.6946235803457408,
          "Sexual content": -1.8920687675476073,
          "Violence": -1.2739462485680213,
          "illegal": -1.8749136243547713,
          "cybercrime_intrusion": -1.3561671257019043
        },
        "Violence": {
          "Disinformation and deception": -1.7138790717491736,
          "Hate, harassment and discrimination": -1.8540798823038738,
          "Illegal goods and services": -2.0445758274623325,
          "Non-violent crimes": -1.8436750265268178,
          "Sexual content": -1.8764847755432128,
          "Violence": -1.4157978204580455,
          "illegal": -2.0222774233136858,
          "cybercrime_intrusion": -1.646824836730957
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.7667936911949744,
          "Hate, harassment and discrimination": -1.9200942781236436,
          "Illegal goods and services": -1.9017509732927596,
          "Non-violent crimes": -1.9687251311082106,
          "Sexual content": -2.2233955383300783,
          "Violence": -1.7908350137563853,
          "illegal": -2.142836706978934,
          "cybercrime_intrusion": -1.7124701499938966
        },
        "illegal": {
          "Disinformation and deception": -2.2378501158494215,
          "Hate, harassment and discrimination": -2.5032900704277887,
          "Illegal goods and services": -2.3525398799351285,
          "Non-violent crimes": -2.598408919114333,
          "Sexual content": -3.029495620727539,
          "Violence": -2.4109075252826395,
          "illegal": -2.8257688794817244,
          "cybercrime_intrusion": -2.1123820304870606
        }
      }
    }
  ]
}

==> jailbreak_runs/mistral7b_overlap/overlap_summary.json <==
{
  "model": "mistralai/Mistral-7B-Instruct-v0.3",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "Disinformation and deception",
    "Hate, harassment and discrimination",
    "Illegal goods and services",
    "Non-violent crimes",
    "Sexual content",
    "Violence",
    "cybercrime_intrusion",
    "illegal"
  ],
  "split_counts": {
    "Disinformation and deception": {
      "train": 26,
      "val": 11,
      "test": 13
    },
    "Hate, harassment and discrimination": {
      "train": 32,
      "val": 9,
      "test": 9
    },
    "Illegal goods and services": {
      "train": 36,
      "val": 7,
      "test": 7
    },
    "Non-violent crimes": {
      "train": 36,
      "val": 10,
      "test": 13
    },
    "Sexual content": {
      "train": 31,
      "val": 9,
      "test": 10
    },
    "Violence": {
      "train": 34,
      "val": 7,
      "test": 13
    },
    "cybercrime_intrusion": {
      "train": 20,
      "val": 10,
      "test": 10
    },
    "illegal": {
      "train": 32,
      "val": 19,
      "test": 7
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        97.29906463623047,
        0.32792532444000244,
        0.22163324058055878,
        0.21248695254325867,
        0.1456371694803238,
        0.14196977019309998,
        0.12829230725765228,
        0.11801841855049133
      ],
      "decision_pc_order_1based": [
        8,
        3,
        6,
        1,
        4,
        2,
        7,
        5
      ],
      "decision_pc_correlations": [
        0.06496486067771912,
        -0.055540118366479874,
        0.09444674849510193,
        0.05659690126776695,
        -0.025622840970754623,
        -0.07276657223701477,
        -0.034393150359392166,
        -0.15172179043293
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9999448657035828,
          0.0046381340362131596,
          0.010328077711164951,
          0.008424532599747181,
          0.018147513270378113,
          0.011345013976097107,
          0.1525399088859558,
          0.00885957945138216
        ],
        [
          0.0046381340362131596,
          0.9972325563430786,
          0.06277208775281906,
          0.5046136975288391,
          0.10420972108840942,
          0.022133365273475647,
          0.02655854821205139,
          0.2907763421535492
        ],
        [
          0.010328077711164951,
          0.06277208775281906,
          1.0002304315567017,
          0.15607671439647675,
          0.05935376137495041,
          0.6701604127883911,
          0.02120482735335827,
          0.2136397510766983
        ],
        [
          0.008424532599747181,
          0.5046136975288391,
          0.15607671439647675,
          0.9963688850402832,
          0.08556210249662399,
          0.0302523635327816,
          0.008859801106154919,
          0.4765602946281433
        ],
        [
          0.018147513270378113,
          0.10420972853899002,
          0.05935376137495041,
          0.08556210249662399,
          1.000562310218811,
          0.03974638879299164,
          0.002372878137975931,
          0.03550434112548828
        ],
        [
          0.011345013976097107,
          0.022133365273475647,
          0.6701604127883911,
          0.0302523635327816,
          0.03974639251828194,
          1.0000115633010864,
          0.017591949552297592,
          0.04441303759813309
        ],
        [
          0.1525399088859558,
          0.02655854821205139,
          0.02120482735335827,
          0.008859801106154919,
          0.002372878370806575,
          0.017591949552297592,
          1.0000603199005127,
          0.11406341195106506
        ],
        [
          0.00885957945138216,
          0.2907763719558716,
          0.2136397510766983,
          0.4765602946281433,
          0.03550433740019798,
          0.04441303759813309,
          0.11406339704990387,
          0.999829888343811
        ]
      ],
      "overlap_residualized": [
        [
          0.9998084902763367,
          0.014045688323676586,
          0.02772429957985878,
          0.02139105089008808,
          0.012532366439700127,
          0.03731563687324524,
          0.18251033127307892,
          0.025935623794794083
        ],
        [
          0.014045687392354012,
          0.9972720742225647,
          0.12419051676988602,
          0.5265321731567383,
          0.07083050906658173,
          0.07495098561048508,
          0.015196947380900383,
          0.12880583107471466
        ],
        [
          0.02772429771721363,
          0.12419052422046661,
          1.0002135038375854,
          0.20331811904907227,
          0.0731121227145195,
          0.6396791934967041,
          0.05155970901250839,
          0.27240055799484253
        ],
        [
          0.02139105089008808,
          0.5265321731567383,
          0.20331811904907227,
          1.003845453262329,
          0.08395281434059143,
          0.03956858441233635,
          0.013086087070405483,
          0.48455220460891724
        ],
        [
          0.012532366439700127,
          0.07083050906658173,
          0.0731121301651001,
          0.08395281434059143,
          0.9994810819625854,
          0.05628775805234909,
          0.00672648660838604,
          0.07434039562940598
        ],
        [
          0.03731563687324524,
          0.07495099306106567,
          0.6396791934967041,
          0.03956858441233635,
          0.05628775805234909,
          1.0000345706939697,
          0.06434822082519531,
          0.09959349036216736
        ],
        [
          0.18251033127307892,
          0.015196947380900383,
          0.05155971273779869,
          0.013086087070405483,
          0.006726486142724752,
          0.06434822082519531,
          0.9999126195907593,
          0.08037912845611572
        ],
        [
          0.025935623794794083,
          0.12880583107471466,
          0.2724005877971649,
          0.48455220460891724,
          0.07434039562940598,
          0.09959349036216736,
          0.08037912100553513,
          0.9998326301574707
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          47.9487190246582,
          86.60563659667969
        ],
        "Hate, harassment and discrimination": [
          43.89712905883789,
          89.9758529663086
        ],
        "Illegal goods and services": [
          50.99687194824219,
          83.95799255371094
        ],
        "Non-violent crimes": [
          74.16519927978516,
          89.96998596191406
        ],
        "Sexual content": [
          52.09514617919922,
          80.6760482788086
        ],
        "Violence": [
          54.02001953125,
          74.84191131591797
        ],
        "cybercrime_intrusion": [
          60.10294723510742,
          81.9599838256836
        ],
        "illegal": [
          53.22522735595703,
          87.4267807006836
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.11040749293393813,
          "Hate, harassment and discrimination": -0.13885516412685522,
          "Illegal goods and services": -0.41956097890423344,
          "Non-violent crimes": -0.3024859188321548,
          "Sexual content": -0.33068191893398763,
          "Violence": -0.2787769229437869,
          "illegal": -0.33007195575295817,
          "cybercrime_intrusion": -0.4561205551959574
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -1.230809440334829,
          "Hate, harassment and discrimination": -1.1448599080645687,
          "Illegal goods and services": -2.1084115732228383,
          "Non-violent crimes": -1.5367272366644242,
          "Sexual content": -1.6065192154143006,
          "Violence": -1.3079845839036772,
          "illegal": -1.9112937315034546,
          "cybercrime_intrusion": -1.6797419645125047
        },
        "Illegal goods and services": {
          "Disinformation and deception": -1.8602269353756968,
          "Hate, harassment and discrimination": -1.7841619956695165,
          "Illegal goods and services": -1.8744404975940208,
          "Non-violent crimes": -1.6772969042470391,
          "Sexual content": -1.581315508345142,
          "Violence": -1.6869380222476769,
          "illegal": -1.9102853940068079,
          "cybercrime_intrusion": -1.9743748676468384
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.1727716171254332,
          "Hate, harassment and discrimination": -1.4299637986955025,
          "Illegal goods and services": -2.4253686957360645,
          "Non-violent crimes": -2.044376777565608,
          "Sexual content": -1.8453220447991043,
          "Violence": -1.7961634147840624,
          "illegal": -2.3338817669677416,
          "cybercrime_intrusion": -1.9005728237563744
        },
        "Sexual content": {
          "Disinformation and deception": -0.19425947369577792,
          "Hate, harassment and discrimination": -0.37006249350573245,
          "Illegal goods and services": -0.6001562161504158,
          "Non-violent crimes": -0.05230999233810088,
          "Sexual content": -0.07322062724269926,
          "Violence": -0.14171618595719337,
          "illegal": -0.30252061483250664,
          "cybercrime_intrusion": -0.34962661263998596
        },
        "Violence": {
          "Disinformation and deception": -1.6876852952521473,
          "Hate, harassment and discrimination": -1.4722058065235615,
          "Illegal goods and services": -1.642708845569619,
          "Non-violent crimes": -1.5532998383278027,
          "Sexual content": -1.419983443513047,
          "Violence": -1.5098450351282595,
          "illegal": -1.7145326993527956,
          "cybercrime_intrusion": -1.5313085731264438
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -2.0292007425585044,
          "Hate, harassment and discrimination": -2.2918754487182014,
          "Illegal goods and services": -2.4198060000947277,
          "Non-violent crimes": -2.159204810257786,
          "Sexual content": -2.095061608729884,
          "Violence": -2.19274762706258,
          "illegal": -2.366473268750789,
          "cybercrime_intrusion": -2.5815001156646757
        },
        "illegal": {
          "Disinformation and deception": 0.3508900612628517,
          "Hate, harassment and discrimination": 0.3819273197506037,
          "Illegal goods and services": 0.3125039973944825,
          "Non-violent crimes": 0.41335428518672973,
          "Sexual content": 0.41188949258066715,
          "Violence": 0.44220896348213923,
          "illegal": 0.4821198706049472,
          "cybercrime_intrusion": 0.4062411543331109
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        96.6953353881836,
        0.40790611505508423,
        0.26863130927085876,
        0.2501174509525299,
        0.1826780140399933,
        0.17912428081035614,
        0.15071916580200195,
        0.14134545624256134
      ],
      "decision_pc_order_1based": [
        8,
        4,
        3,
        6,
        1,
        7,
        2,
        5
      ],
      "decision_pc_correlations": [
        0.06513919681310654,
        -0.0537450797855854,
        0.07906890660524368,
        0.08271472901105881,
        -0.008148384280502796,
        0.06724090129137039,
        -0.05594087019562721,
        -0.14183495938777924
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0001710653305054,
          0.010251268744468689,
          0.01671004667878151,
          0.008279919624328613,
          0.021005574613809586,
          0.01228797622025013,
          0.11446980386972427,
          0.012895002961158752
        ],
        [
          0.010251268744468689,
          0.9983639121055603,
          0.06648827344179153,
          0.510591983795166,
          0.10775306820869446,
          0.021725449711084366,
          0.02846083603799343,
          0.32632920145988464
        ],
        [
          0.01671004667878151,
          0.06648826599121094,
          1.0001270771026611,
          0.16031880676746368,
          0.06394517421722412,
          0.6634735465049744,
          0.020441196858882904,
          0.20744340121746063
        ],
        [
          0.008279920555651188,
          0.510591983795166,
          0.16031880676746368,
          0.9970240592956543,
          0.09418565034866333,
          0.03133868798613548,
          0.006657805293798447,
          0.471824049949646
        ],
        [
          0.021005574613809586,
          0.10775306820869446,
          0.06394517421722412,
          0.09418564289808273,
          1.0000298023223877,
          0.03843920677900314,
          0.0035883167292922735,
          0.03468721732497215
        ],
        [
          0.01228797622025013,
          0.021725447848439217,
          0.6634736061096191,
          0.03133868798613548,
          0.03843921050429344,
          1.0000762939453125,
          0.017713841050863266,
          0.04319751635193825
        ],
        [
          0.11446979641914368,
          0.028460834175348282,
          0.020441196858882904,
          0.006657805293798447,
          0.003588316962122917,
          0.017713841050863266,
          0.9999406933784485,
          0.13192111253738403
        ],
        [
          0.012895002961158752,
          0.32632920145988464,
          0.20744340121746063,
          0.4718240797519684,
          0.03468721732497215,
          0.04319751635193825,
          0.13192112743854523,
          1.000105857849121
        ]
      ],
      "overlap_residualized": [
        [
          1.000025987625122,
          0.01972130686044693,
          0.04159589484333992,
          0.03919351100921631,
          0.009684591554105282,
          0.0642990693449974,
          0.1329154521226883,
          0.039662882685661316
        ],
        [
          0.01972130872309208,
          0.9981644153594971,
          0.07501859217882156,
          0.5227881073951721,
          0.10342029482126236,
          0.021631542593240738,
          0.03616199642419815,
          0.35971081256866455
        ],
        [
          0.04159589856863022,
          0.07501859217882156,
          1.0003381967544556,
          0.23545639216899872,
          0.05040021240711212,
          0.5635062456130981,
          0.06532178819179535,
          0.3451143503189087
        ],
        [
          0.03919351100921631,
          0.5227881073951721,
          0.2354564070701599,
          0.9974081516265869,
          0.22204765677452087,
          0.12036213278770447,
          0.03190130740404129,
          0.36994990706443787
        ],
        [
          0.009684591554105282,
          0.10342029482126236,
          0.05040021240711212,
          0.22204765677452087,
          0.9998859167098999,
          0.01649039424955845,
          0.0040909359231591225,
          0.0798148438334465
        ],
        [
          0.0642990693449974,
          0.021631544455885887,
          0.5635062456130981,
          0.12036213278770447,
          0.01649039424955845,
          1.0000967979431152,
          0.07810671627521515,
          0.16765551269054413
        ],
        [
          0.1329154521226883,
          0.03616199642419815,
          0.06532178819179535,
          0.03190130740404129,
          0.00409093638882041,
          0.07810671627521515,
          0.9997744560241699,
          0.09539347887039185
        ],
        [
          0.039662882685661316,
          0.35971081256866455,
          0.3451143503189087,
          0.36994990706443787,
          0.0798148438334465,
          0.16765552759170532,
          0.09539347887039185,
          1.000151515007019
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          51.5169563293457,
          82.53329467773438
        ],
        "Hate, harassment and discrimination": [
          85.3747329711914,
          89.96334838867188
        ],
        "Illegal goods and services": [
          41.430511474609375,
          86.45069122314453
        ],
        "Non-violent crimes": [
          60.90667724609375,
          89.46556854248047
        ],
        "Sexual content": [
          68.9471206665039,
          84.90640258789062
        ],
        "Violence": [
          42.916046142578125,
          89.07954406738281
        ],
        "cybercrime_intrusion": [
          59.06935501098633,
          76.85963439941406
        ],
        "illegal": [
          53.750335693359375,
          86.47694396972656
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.4227449956636589,
          "Hate, harassment and discrimination": -0.4233442566732669,
          "Illegal goods and services": -0.7228542288066819,
          "Non-violent crimes": -0.5423974254293941,
          "Sexual content": -0.4873332523275167,
          "Violence": -0.5526553220832005,
          "illegal": -0.5975571816587555,
          "cybercrime_intrusion": -0.6869674637680874
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -0.4379870747574247,
          "Hate, harassment and discrimination": -0.8031840304934627,
          "Illegal goods and services": -1.0630534986599482,
          "Non-violent crimes": -1.3368507620180026,
          "Sexual content": -1.1608973702881484,
          "Violence": -1.1181074085358818,
          "illegal": -1.2387917502450623,
          "cybercrime_intrusion": -0.8215115986997261
        },
        "Illegal goods and services": {
          "Disinformation and deception": -1.1197456458108859,
          "Hate, harassment and discrimination": -1.1173309653337735,
          "Illegal goods and services": -1.2760439768067695,
          "Non-violent crimes": -1.0423570088191458,
          "Sexual content": -0.962661520880647,
          "Violence": -0.9367901472321066,
          "illegal": -1.222432077263615,
          "cybercrime_intrusion": -1.1927993962832262
        },
        "Non-violent crimes": {
          "Disinformation and deception": 0.4828330892353104,
          "Hate, harassment and discrimination": -0.1495395581328517,
          "Illegal goods and services": -0.4900817204033956,
          "Non-violent crimes": -0.9109880737333487,
          "Sexual content": -0.647550510475412,
          "Violence": -0.8641627032238131,
          "illegal": -1.221784335461312,
          "cybercrime_intrusion": -0.575981204980053
        },
        "Sexual content": {
          "Disinformation and deception": -0.8801599487913057,
          "Hate, harassment and discrimination": -0.9133918958315108,
          "Illegal goods and services": -1.3529622421317202,
          "Non-violent crimes": -0.728434151060915,
          "Sexual content": -0.556847044895403,
          "Violence": -0.6814948225644633,
          "illegal": -0.9762791586940044,
          "cybercrime_intrusion": -0.9816415136039722
        },
        "Violence": {
          "Disinformation and deception": -1.639756195856115,
          "Hate, harassment and discrimination": -1.5973298445331037,
          "Illegal goods and services": -1.741096420417307,
          "Non-violent crimes": -1.5871495636753166,
          "Sexual content": -1.4014418917591684,
          "Violence": -1.466712386665257,
          "illegal": -1.8039478167026703,
          "cybercrime_intrusion": -1.700231765631179
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -2.394702504388988,
          "Hate, harassment and discrimination": -2.5974697157313735,
          "Illegal goods and services": -2.8930828324186484,
          "Non-violent crimes": -2.534369488882546,
          "Sexual content": -2.370454434119165,
          "Violence": -2.5341846358675797,
          "illegal": -2.7683578199108263,
          "cybercrime_intrusion": -3.0128173407632857
        },
        "illegal": {
          "Disinformation and deception": 0.06249534879596187,
          "Hate, harassment and discrimination": 0.1180311178904958,
          "Illegal goods and services": -0.06252940893838448,
          "Non-violent crimes": 0.02895295528623347,
          "Sexual content": 0.04378885275218636,
          "Violence": 0.057615800438305505,
          "illegal": 0.0804819462521534,
          "cybercrime_intrusion": 0.07497997735626996
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        95.96735382080078,
        0.5079578757286072,
        0.3309504985809326,
        0.29335516691207886,
        0.2297334223985672,
        0.21875689923763275,
        0.17906393110752106,
        0.17101772129535675
      ],
      "decision_pc_order_1based": [
        8,
        4,
        3,
        6,
        1,
        2,
        7,
        5
      ],
      "decision_pc_correlations": [
        0.06502513587474823,
        -0.054719842970371246,
        0.07484818994998932,
        0.10500655323266983,
        -0.01587354764342308,
        -0.07439302653074265,
        -0.043021298944950104,
        -0.1138349249958992
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0000038146972656,
          0.008647343143820763,
          0.018169786781072617,
          0.010612648911774158,
          0.027668029069900513,
          0.012405694462358952,
          0.11607416719198227,
          0.012301180511713028
        ],
        [
          0.008647343143820763,
          0.9994525909423828,
          0.06269825249910355,
          0.513472855091095,
          0.10841354727745056,
          0.01757628843188286,
          0.027696354314684868,
          0.32384559512138367
        ],
        [
          0.018169786781072617,
          0.06269825249910355,
          1.0002609491348267,
          0.17934922873973846,
          0.06631466746330261,
          0.6262969970703125,
          0.01777520962059498,
          0.22076131403446198
        ],
        [
          0.010612648911774158,
          0.513472855091095,
          0.17934924364089966,
          0.9974775314331055,
          0.10679405927658081,
          0.03072540834546089,
          0.0064378646202385426,
          0.46771788597106934
        ],
        [
          0.027668029069900513,
          0.10841353237628937,
          0.06631466746330261,
          0.10679405927658081,
          0.9996590614318848,
          0.03755320981144905,
          0.0014910181052982807,
          0.040642306208610535
        ],
        [
          0.012405693531036377,
          0.01757628843188286,
          0.6262969970703125,
          0.03072540834546089,
          0.03755320981144905,
          1.00048828125,
          0.015096859075129032,
          0.04167591780424118
        ],
        [
          0.11607417464256287,
          0.02769635245203972,
          0.01777520962059498,
          0.00643786508589983,
          0.0014910179888829589,
          0.015096860006451607,
          1.0000309944152832,
          0.15094046294689178
        ],
        [
          0.012301181443035603,
          0.32384562492370605,
          0.22076132893562317,
          0.46771788597106934,
          0.040642306208610535,
          0.04167592152953148,
          0.1509404480457306,
          1.0000020265579224
        ]
      ],
      "overlap_residualized": [
        [
          0.9998100399971008,
          0.015287470072507858,
          0.04626346752047539,
          0.03534036502242088,
          0.026823535561561584,
          0.059180185198783875,
          0.08706390857696533,
          0.034906841814517975
        ],
        [
          0.015287471003830433,
          0.9994511008262634,
          0.05020235478878021,
          0.5161205530166626,
          0.11275097727775574,
          0.022885026410222054,
          0.0414670929312706,
          0.3367990553379059
        ],
        [
          0.04626346752047539,
          0.05020235478878021,
          1.0001167058944702,
          0.2398582249879837,
          0.03695162013173103,
          0.46110546588897705,
          0.023765061050653458,
          0.3049026131629944
        ],
        [
          0.03534036502242088,
          0.5161205530166626,
          0.2398582249879837,
          0.9980573654174805,
          0.18150541186332703,
          0.09655080735683441,
          0.015856055542826653,
          0.4133135676383972
        ],
        [
          0.026823535561561584,
          0.11275097727775574,
          0.036951616406440735,
          0.18150539696216583,
          1.0004196166992188,
          0.011291884817183018,
          0.004941246006637812,
          0.07255418598651886
        ],
        [
          0.059180185198783875,
          0.022885026410222054,
          0.46110549569129944,
          0.09655081480741501,
          0.011291885748505592,
          0.9998865127563477,
          0.08547288924455643,
          0.14301417768001556
        ],
        [
          0.08706390857696533,
          0.0414670929312706,
          0.023765061050653458,
          0.015856055542826653,
          0.004941245540976524,
          0.08547288924455643,
          0.9998838901519775,
          0.14668327569961548
        ],
        [
          0.034906841814517975,
          0.3367990255355835,
          0.3049026131629944,
          0.4133135974407196,
          0.07255418598651886,
          0.14301417768001556,
          0.14668327569961548,
          0.9998573660850525
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          56.91012191772461,
          81.77263641357422
        ],
        "Hate, harassment and discrimination": [
          82.87528991699219,
          89.77508544921875
        ],
        "Illegal goods and services": [
          39.129310607910156,
          87.64885711669922
        ],
        "Non-violent crimes": [
          68.16700744628906,
          89.64745330810547
        ],
        "Sexual content": [
          67.87743377685547,
          78.53272247314453
        ],
        "Violence": [
          40.78208923339844,
          88.06396484375
        ],
        "cybercrime_intrusion": [
          64.72384643554688,
          82.91189575195312
        ],
        "illegal": [
          63.23126983642578,
          88.9157485961914
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.6200263398842742,
          "Hate, harassment and discrimination": -0.694402572821774,
          "Illegal goods and services": -0.9284521433624572,
          "Non-violent crimes": -0.7734622226920552,
          "Sexual content": -0.7189786899834871,
          "Violence": -0.7740004463479496,
          "illegal": -0.8657648339534977,
          "cybercrime_intrusion": -0.9685911746928468
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -0.8984659170158781,
          "Hate, harassment and discrimination": -1.0662351992796175,
          "Illegal goods and services": -1.6966351540260283,
          "Non-violent crimes": -1.9684922909453655,
          "Sexual content": -1.6167300602886825,
          "Violence": -1.4337955417756278,
          "illegal": -1.8377840277140163,
          "cybercrime_intrusion": -1.3118972264463082
        },
        "Illegal goods and services": {
          "Disinformation and deception": -0.8842620796729954,
          "Hate, harassment and discrimination": -0.9648509297791558,
          "Illegal goods and services": -1.0531606103676106,
          "Non-violent crimes": -0.9318399868162277,
          "Sexual content": -0.8435036170412786,
          "Violence": -0.8984443290123286,
          "illegal": -0.9637009317604159,
          "cybercrime_intrusion": -0.899391352510429
        },
        "Non-violent crimes": {
          "Disinformation and deception": 0.31108993241706717,
          "Hate, harassment and discrimination": -0.024772261288793136,
          "Illegal goods and services": -0.7020314882143533,
          "Non-violent crimes": -0.9263390287703189,
          "Sexual content": -0.48059464753605424,
          "Violence": -0.6704100968960959,
          "illegal": -0.8701543459735278,
          "cybercrime_intrusion": -0.4807588882977143
        },
        "Sexual content": {
          "Disinformation and deception": -0.2545602671810999,
          "Hate, harassment and discrimination": -0.2881947484307198,
          "Illegal goods and services": -0.503376131569634,
          "Non-violent crimes": -0.010764486118345164,
          "Sexual content": 0.12561124013154767,
          "Violence": -0.146646107318632,
          "illegal": -0.2353882225163813,
          "cybercrime_intrusion": -0.2514286518213339
        },
        "Violence": {
          "Disinformation and deception": -1.3264997268740375,
          "Hate, harassment and discrimination": -1.319359503958064,
          "Illegal goods and services": -1.4283512920415629,
          "Non-violent crimes": -1.2877430677136334,
          "Sexual content": -1.1681000898825005,
          "Violence": -1.2208760588188083,
          "illegal": -1.3834557937391634,
          "cybercrime_intrusion": -1.2810164208422066
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -2.250324866268784,
          "Hate, harassment and discrimination": -2.3959940495163514,
          "Illegal goods and services": -2.580506985325233,
          "Non-violent crimes": -2.356244555987919,
          "Sexual content": -2.213838243763894,
          "Violence": -2.32728842083508,
          "illegal": -2.5985073270608803,
          "cybercrime_intrusion": -2.806485605472699
        },
        "illegal": {
          "Disinformation and deception": 0.13961838658612508,
          "Hate, harassment and discrimination": 0.1598176387293885,
          "Illegal goods and services": 0.008980233338661492,
          "Non-violent crimes": 0.0824449938417484,
          "Sexual content": 0.007107256981544197,
          "Violence": 0.05786289622147496,
          "illegal": 0.11641594883985817,
          "cybercrime_intrusion": 0.17509903714526445
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        95.22293853759766,
        0.5933418273925781,
        0.3983449339866638,
        0.3446439802646637,
        0.27103784680366516,
        0.2561074495315552,
        0.2118721902370453,
        0.19816268980503082
      ],
      "decision_pc_order_1based": [
        8,
        4,
        6,
        3,
        1,
        2,
        7,
        5
      ],
      "decision_pc_correlations": [
        0.06529176980257034,
        -0.0514829158782959,
        0.06843827664852142,
        0.10673916339874268,
        0.004716913681477308,
        -0.07498181611299515,
        -0.048192329704761505,
        0.11098920553922653
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0000407695770264,
          0.007394750602543354,
          0.007476511877030134,
          0.008166279643774033,
          0.025434600189328194,
          0.011284228414297104,
          0.09709465503692627,
          0.008772943168878555
        ],
        [
          0.007394750602543354,
          0.999993622303009,
          0.06363677233457565,
          0.5109257102012634,
          0.10208041965961456,
          0.01788553036749363,
          0.024506395682692528,
          0.29825469851493835
        ],
        [
          0.0074765123426914215,
          0.06363677233457565,
          0.9999449253082275,
          0.16061249375343323,
          0.07524895668029785,
          0.5958197712898254,
          0.01099725253880024,
          0.19616496562957764
        ],
        [
          0.008166278712451458,
          0.5109257698059082,
          0.16061249375343323,
          0.9984462261199951,
          0.10505404323339462,
          0.030872490257024765,
          0.004351654089987278,
          0.46554404497146606
        ],
        [
          0.025434598326683044,
          0.10208041965961456,
          0.07524895668029785,
          0.10505404323339462,
          1.0000567436218262,
          0.03868178650736809,
          0.0015651029534637928,
          0.041580453515052795
        ],
        [
          0.011284228414297104,
          0.01788553036749363,
          0.5958197712898254,
          0.030872488394379616,
          0.03868178278207779,
          1.0002225637435913,
          0.01157492958009243,
          0.036202702671289444
        ],
        [
          0.09709466248750687,
          0.024506397545337677,
          0.010997253470122814,
          0.004351654089987278,
          0.0015651029534637928,
          0.01157492958009243,
          0.9998980164527893,
          0.16752475500106812
        ],
        [
          0.008772943168878555,
          0.29825469851493835,
          0.19616496562957764,
          0.46554404497146606,
          0.041580457240343094,
          0.036202702671289444,
          0.16752475500106812,
          0.9998660087585449
        ]
      ],
      "overlap_residualized": [
        [
          1.0000994205474854,
          0.009532736614346504,
          0.00778659712523222,
          0.025577081367373466,
          0.033864591270685196,
          0.05949905887246132,
          0.09602221846580505,
          0.020952705293893814
        ],
        [
          0.009532736614346504,
          0.9999076128005981,
          0.061299849301576614,
          0.5117849707603455,
          0.10338050127029419,
          0.025354117155075073,
          0.03259701654314995,
          0.31025928258895874
        ],
        [
          0.007786597590893507,
          0.06129985302686691,
          1.0000020265579224,
          0.2455308884382248,
          0.041433706879615784,
          0.27244940400123596,
          0.005108997225761414,
          0.329362154006958
        ],
        [
          0.025577083230018616,
          0.5117849707603455,
          0.2455308735370636,
          0.9982007741928101,
          0.18989625573158264,
          0.10137733072042465,
          0.00794538389891386,
          0.42224961519241333
        ],
        [
          0.033864591270685196,
          0.10338050872087479,
          0.041433706879615784,
          0.18989625573158264,
          0.9998029470443726,
          0.005063722841441631,
          0.00453984597697854,
          0.0813048928976059
        ],
        [
          0.05949905887246132,
          0.025354115292429924,
          0.27244940400123596,
          0.10137732326984406,
          0.005063722841441631,
          0.9997655749320984,
          0.06382991373538971,
          0.1497480869293213
        ],
        [
          0.09602221846580505,
          0.03259701654314995,
          0.005108997691422701,
          0.00794538389891386,
          0.00453984597697854,
          0.06382991373538971,
          0.99988853931427,
          0.15467217564582825
        ],
        [
          0.020952703431248665,
          0.31025928258895874,
          0.329362154006958,
          0.42224961519241333,
          0.0813048928976059,
          0.14974810183048248,
          0.15467217564582825,
          1.0001534223556519
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          60.68051528930664,
          84.99989318847656
        ],
        "Hate, harassment and discrimination": [
          82.49220275878906,
          89.82369232177734
        ],
        "Illegal goods and services": [
          37.827457427978516,
          88.69190979003906
        ],
        "Non-violent crimes": [
          70.52069854736328,
          89.80957794189453
        ],
        "Sexual content": [
          69.19001007080078,
          74.4717788696289
        ],
        "Violence": [
          39.03291320800781,
          84.92073822021484
        ],
        "cybercrime_intrusion": [
          71.42339324951172,
          89.42313385009766
        ],
        "illegal": [
          66.48208618164062,
          89.54192352294922
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.509392634822199,
          "Hate, harassment and discrimination": -0.6179958286682248,
          "Illegal goods and services": -0.794510911152299,
          "Non-violent crimes": -0.6771557652749695,
          "Sexual content": -0.6938989087473602,
          "Violence": -0.6921707212996597,
          "illegal": -0.7229740635624954,
          "cybercrime_intrusion": -0.8561558958725073
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -2.491129308580779,
          "Hate, harassment and discrimination": -2.654300576405755,
          "Illegal goods and services": -3.073533266599822,
          "Non-violent crimes": -2.7363102896801696,
          "Sexual content": -2.4259407373610884,
          "Violence": -2.4343188141042797,
          "illegal": -2.912598707613402,
          "cybercrime_intrusion": -2.610055867978372
        },
        "Illegal goods and services": {
          "Disinformation and deception": -0.29744471455566013,
          "Hate, harassment and discrimination": -0.4022449333440616,
          "Illegal goods and services": -0.5173456845805049,
          "Non-violent crimes": -0.3830767146562441,
          "Sexual content": -0.43001275123097005,
          "Violence": -0.37419962155847597,
          "illegal": -0.48124362682990196,
          "cybercrime_intrusion": -0.44935972803505136
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.067901455080853,
          "Hate, harassment and discrimination": -1.2598669103851232,
          "Illegal goods and services": -1.7950072582046102,
          "Non-violent crimes": -1.274490205078529,
          "Sexual content": -0.9890988633502275,
          "Violence": -0.9406656072331736,
          "illegal": -1.561185662534886,
          "cybercrime_intrusion": -1.324991424032487
        },
        "Sexual content": {
          "Disinformation and deception": -0.19796790583327842,
          "Hate, harassment and discrimination": -0.4203415209453346,
          "Illegal goods and services": -0.477737488216787,
          "Non-violent crimes": -0.3022390671383339,
          "Sexual content": -0.3695623960054945,
          "Violence": -0.5909650908836809,
          "illegal": -0.23691349266196735,
          "cybercrime_intrusion": -0.2208622897946043
        },
        "Violence": {
          "Disinformation and deception": -0.01890067517076834,
          "Hate, harassment and discrimination": -0.09708424139535055,
          "Illegal goods and services": -0.08009828722736399,
          "Non-violent crimes": -0.08093969997179766,
          "Sexual content": -0.08703251371625811,
          "Violence": -0.05262026187175742,
          "illegal": -0.09782291083995785,
          "cybercrime_intrusion": -0.0934750285174232
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -2.0243434184230864,
          "Hate, harassment and discrimination": -2.2293095063715658,
          "Illegal goods and services": -2.3572700192287033,
          "Non-violent crimes": -2.0965826280612068,
          "Sexual content": -2.0387633930891753,
          "Violence": -2.072448413926535,
          "illegal": -2.4021534739128714,
          "cybercrime_intrusion": -2.550250370427966
        },
        "illegal": {
          "Disinformation and deception": 0.014593421965121077,
          "Hate, harassment and discrimination": 0.027810221447402403,
          "Illegal goods and services": -0.080320735595056,
          "Non-violent crimes": -0.009304255676957278,
          "Sexual content": -0.0872379582375288,
          "Violence": -0.04802546607187161,
          "illegal": 0.01806531473994255,
          "cybercrime_intrusion": 0.018819079373497517
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        94.41452026367188,
        0.6820445656776428,
        0.4585185647010803,
        0.4069730341434479,
        0.31215667724609375,
        0.2920094430446625,
        0.24992585182189941,
        0.24123604595661163
      ],
      "decision_pc_order_1based": [
        4,
        6,
        3,
        1,
        7,
        2,
        8,
        5
      ],
      "decision_pc_correlations": [
        0.06535472720861435,
        -0.050437916070222855,
        -0.07072010636329651,
        0.11341416835784912,
        0.018012937158346176,
        -0.07604142278432846,
        -0.05048546940088272,
        0.04205883666872978
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.000230312347412,
          0.009066268801689148,
          0.00573992682620883,
          0.007922202348709106,
          0.029478061944246292,
          0.009292936883866787,
          0.07739942520856857,
          0.004125832114368677
        ],
        [
          0.009066268801689148,
          1.0001931190490723,
          0.06715083867311478,
          0.5126789808273315,
          0.11032271385192871,
          0.0177585668861866,
          0.02160297892987728,
          0.2816145718097687
        ],
        [
          0.005739926360547543,
          0.06715083122253418,
          0.9994367361068726,
          0.15998786687850952,
          0.0792284831404686,
          0.5677072405815125,
          0.007290198467671871,
          0.18732820451259613
        ],
        [
          0.007922203280031681,
          0.5126789808273315,
          0.15998788177967072,
          0.9987351894378662,
          0.11396660655736923,
          0.028742801398038864,
          0.0036805388517677784,
          0.46597591042518616
        ],
        [
          0.029478061944246292,
          0.11032269895076752,
          0.0792284831404686,
          0.11396660655736923,
          0.9998207092285156,
          0.03608819097280502,
          0.0019452587002888322,
          0.05056533217430115
        ],
        [
          0.009292936883866787,
          0.0177585668861866,
          0.5677072405815125,
          0.028742801398038864,
          0.03608819097280502,
          1.0000293254852295,
          0.00837682280689478,
          0.029389049857854843
        ],
        [
          0.07739943265914917,
          0.02160298079252243,
          0.007290198467671871,
          0.0036805386189371347,
          0.0019452585838735104,
          0.00837682280689478,
          0.9997484087944031,
          0.14190146327018738
        ],
        [
          0.0041258325800299644,
          0.2816145420074463,
          0.18732818961143494,
          0.46597594022750854,
          0.05056533217430115,
          0.029389049857854843,
          0.14190146327018738,
          0.9999684691429138
        ]
      ],
      "overlap_residualized": [
        [
          1.0001188516616821,
          0.01373087614774704,
          0.03269285336136818,
          0.008274861611425877,
          0.014379366301000118,
          0.010262053459882736,
          0.0767848789691925,
          0.010464935563504696
        ],
        [
          0.013730875216424465,
          1.0000979900360107,
          0.06015215814113617,
          0.5151077508926392,
          0.1266341358423233,
          0.048654403537511826,
          0.03688367083668709,
          0.23040840029716492
        ],
        [
          0.03269285708665848,
          0.06015215441584587,
          1.0000584125518799,
          0.25899675488471985,
          0.058159057050943375,
          0.1723155379295349,
          0.01701919361948967,
          0.3240325450897217
        ],
        [
          0.008274861611425877,
          0.5151077508926392,
          0.25899675488471985,
          0.9989298582077026,
          0.2271995097398758,
          0.0577298067510128,
          0.004982572980225086,
          0.4138571619987488
        ],
        [
          0.014379367232322693,
          0.1266341358423233,
          0.058159057050943375,
          0.2271994948387146,
          1.000276803970337,
          0.008489915169775486,
          0.0016137503553181887,
          0.10412142425775528
        ],
        [
          0.010262053459882736,
          0.04865439981222153,
          0.1723155379295349,
          0.0577298067510128,
          0.008489915169775486,
          1.0002323389053345,
          0.033799029886722565,
          0.081700399518013
        ],
        [
          0.0767848789691925,
          0.03688366711139679,
          0.01701919361948967,
          0.004982572980225086,
          0.0016137502389028668,
          0.033799029886722565,
          0.9998506903648376,
          0.19596663117408752
        ],
        [
          0.010464934632182121,
          0.23040840029716492,
          0.3240325450897217,
          0.4138571321964264,
          0.10412143170833588,
          0.081700399518013,
          0.19596663117408752,
          1.000233769416809
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          55.889671325683594,
          85.46853637695312
        ],
        "Hate, harassment and discrimination": [
          79.19686126708984,
          89.92366027832031
        ],
        "Illegal goods and services": [
          33.559906005859375,
          82.0866470336914
        ],
        "Non-violent crimes": [
          70.26790618896484,
          88.91099548339844
        ],
        "Sexual content": [
          70.34846496582031,
          86.18760681152344
        ],
        "Violence": [
          32.60085678100586,
          74.7943115234375
        ],
        "cybercrime_intrusion": [
          69.24433898925781,
          88.1232681274414
        ],
        "illegal": [
          66.97889709472656,
          78.93153381347656
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.6778989952156105,
          "Hate, harassment and discrimination": -0.7292790392465476,
          "Illegal goods and services": -0.9196482734530166,
          "Non-violent crimes": -0.831293375880565,
          "Sexual content": -0.844136827159673,
          "Violence": -0.8558904754911334,
          "illegal": -0.8927781901355567,
          "cybercrime_intrusion": -1.0000934015813983
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -1.5919285545197244,
          "Hate, harassment and discrimination": -1.6490512050675332,
          "Illegal goods and services": -2.0069906408732225,
          "Non-violent crimes": -1.435212464044945,
          "Sexual content": -1.376257216790691,
          "Violence": -1.3486090785680482,
          "illegal": -1.5861914516094007,
          "cybercrime_intrusion": -1.3111918716225772
        },
        "Illegal goods and services": {
          "Disinformation and deception": -0.22997850011317775,
          "Hate, harassment and discrimination": -0.33298390094164965,
          "Illegal goods and services": -0.49067024991381913,
          "Non-violent crimes": -0.41187230905052274,
          "Sexual content": -0.5041427840013057,
          "Violence": -0.4415252856695308,
          "illegal": -0.4544457528640383,
          "cybercrime_intrusion": -0.4683501429972239
        },
        "Non-violent crimes": {
          "Disinformation and deception": -0.448924755749221,
          "Hate, harassment and discrimination": -0.5792972573480155,
          "Illegal goods and services": -1.0193796786978575,
          "Non-violent crimes": -0.5477403911600749,
          "Sexual content": -0.4320411381777376,
          "Violence": -0.3950025951131605,
          "illegal": -0.7147463335589107,
          "cybercrime_intrusion": -0.4164905817247927
        },
        "Sexual content": {
          "Disinformation and deception": -0.48041745526895213,
          "Hate, harassment and discrimination": -0.6872097560941862,
          "Illegal goods and services": -0.82996136157973,
          "Non-violent crimes": -0.6580026663275651,
          "Sexual content": -0.6996320311562159,
          "Violence": -0.9608358504214826,
          "illegal": -0.6336673615067931,
          "cybercrime_intrusion": -0.6309217110858298
        },
        "Violence": {
          "Disinformation and deception": 0.13973914272187707,
          "Hate, harassment and discrimination": 0.05564556204869101,
          "Illegal goods and services": 0.04482324872930933,
          "Non-violent crimes": 0.096782929805788,
          "Sexual content": 0.04448164913337678,
          "Violence": 0.06266321623339675,
          "illegal": 0.17890130734303966,
          "cybercrime_intrusion": 0.10015964230406098
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.7357984838935618,
          "Hate, harassment and discrimination": -1.9098662520538912,
          "Illegal goods and services": -2.0715592881065925,
          "Non-violent crimes": -1.812804994531549,
          "Sexual content": -1.7822958883829414,
          "Violence": -1.8608866955798407,
          "illegal": -2.152058938684474,
          "cybercrime_intrusion": -2.1939980761962943
        },
        "illegal": {
          "Disinformation and deception": -0.1630888248865421,
          "Hate, harassment and discrimination": -0.1735624014852672,
          "Illegal goods and services": -0.2588376895624346,
          "Non-violent crimes": -0.2827724248546964,
          "Sexual content": -0.3364715609699488,
          "Violence": -0.29304223160187787,
          "illegal": -0.22280614284266317,
          "cybercrime_intrusion": -0.16870114943012596
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        93.56011962890625,
        0.7691219449043274,
        0.5275047421455383,
        0.46270444989204407,
        0.365012526512146,
        0.32816338539123535,
        0.27776381373405457,
        0.26986852288246155
      ],
      "decision_pc_order_1based": [
        4,
        6,
        3,
        1,
        2,
        7,
        8,
        5
      ],
      "decision_pc_correlations": [
        0.0655553862452507,
        -0.05017723888158798,
        0.07223082333803177,
        0.10878071933984756,
        -0.001495129312388599,
        -0.08896501362323761,
        -0.03419214487075806,
        0.02377769537270069
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0000576972961426,
          0.011477113701403141,
          0.011724940501153469,
          0.0072954026982188225,
          0.025868356227874756,
          0.012568484991788864,
          0.05511800944805145,
          0.003941771574318409
        ],
        [
          0.011477113701403141,
          1.0013809204101562,
          0.06293562799692154,
          0.5104492902755737,
          0.12263087928295135,
          0.019235758110880852,
          0.01424575038254261,
          0.2349388301372528
        ],
        [
          0.011724939569830894,
          0.06293562799692154,
          1.0004804134368896,
          0.16514010727405548,
          0.08141030371189117,
          0.5751509666442871,
          0.0037645853590220213,
          0.1829136162996292
        ],
        [
          0.0072954026982188225,
          0.5104492902755737,
          0.16514010727405548,
          0.999363124370575,
          0.11429530382156372,
          0.031581420451402664,
          0.0029067902360111475,
          0.47105517983436584
        ],
        [
          0.025868356227874756,
          0.12263087928295135,
          0.08141030371189117,
          0.11429530382156372,
          0.9995272755622864,
          0.03898036479949951,
          0.0008416228229179978,
          0.05516774207353592
        ],
        [
          0.012568484991788864,
          0.019235758110880852,
          0.5751510262489319,
          0.031581420451402664,
          0.03898036479949951,
          1.000074863433838,
          0.006529769394546747,
          0.02746122144162655
        ],
        [
          0.05511800944805145,
          0.01424575038254261,
          0.0037645853590220213,
          0.002906790468841791,
          0.0008416228229179978,
          0.006529769394546747,
          0.9999254941940308,
          0.11423557996749878
        ],
        [
          0.003941771574318409,
          0.2349388301372528,
          0.18291360139846802,
          0.47105515003204346,
          0.05516774207353592,
          0.02746122144162655,
          0.11423557996749878,
          1.0000170469284058
        ]
      ],
      "overlap_residualized": [
        [
          1.000281572341919,
          0.013487890362739563,
          0.028372181579470634,
          0.008114187978208065,
          0.009514947421848774,
          0.028263580054044724,
          0.10075008869171143,
          0.015078294090926647
        ],
        [
          0.013487888500094414,
          1.0010168552398682,
          0.05822133645415306,
          0.5136517882347107,
          0.13900057971477509,
          0.03490045666694641,
          0.017698384821414948,
          0.17405222356319427
        ],
        [
          0.028372183442115784,
          0.05822134017944336,
          1.00005042552948,
          0.2640475332736969,
          0.060893841087818146,
          0.17305511236190796,
          0.007778785191476345,
          0.3244366943836212
        ],
        [
          0.008114187978208065,
          0.5136517882347107,
          0.2640475034713745,
          0.999686598777771,
          0.2219739556312561,
          0.05977824330329895,
          0.005122464150190353,
          0.42235586047172546
        ],
        [
          0.009514947421848774,
          0.1390005648136139,
          0.060893841087818146,
          0.2219739556312561,
          0.9997751712799072,
          0.003547605825588107,
          0.0060492996126413345,
          0.10851535201072693
        ],
        [
          0.028263578191399574,
          0.03490045666694641,
          0.17305512726306915,
          0.05977823957800865,
          0.003547605825588107,
          0.9995178580284119,
          0.03435968607664108,
          0.0824805349111557
        ],
        [
          0.10075009614229202,
          0.017698384821414948,
          0.007778785191476345,
          0.005122464150190353,
          0.0060492996126413345,
          0.03435968607664108,
          1.0000032186508179,
          0.1155431866645813
        ],
        [
          0.015078293159604073,
          0.17405220866203308,
          0.3244367241859436,
          0.42235586047172546,
          0.10851535201072693,
          0.0824805349111557,
          0.1155431941151619,
          0.9999822378158569
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          53.59558868408203,
          87.48649597167969
        ],
        "Hate, harassment and discrimination": [
          83.69974517822266,
          89.9204330444336
        ],
        "Illegal goods and services": [
          34.164268493652344,
          83.20240020751953
        ],
        "Non-violent crimes": [
          70.88072967529297,
          89.04175567626953
        ],
        "Sexual content": [
          70.64478302001953,
          81.95438385009766
        ],
        "Violence": [
          32.876914978027344,
          74.94790649414062
        ],
        "cybercrime_intrusion": [
          74.98448944091797,
          87.37154388427734
        ],
        "illegal": [
          67.00287628173828,
          75.26535034179688
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.273701964949186,
          "Hate, harassment and discrimination": -0.2568607184415062,
          "Illegal goods and services": -0.41051559953068917,
          "Non-violent crimes": -0.47482578316255686,
          "Sexual content": -0.4994677197537385,
          "Violence": -0.48050239040122295,
          "illegal": -0.4636226106667891,
          "cybercrime_intrusion": -0.4435108121746453
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -1.4948921314610812,
          "Hate, harassment and discrimination": -1.481469199352432,
          "Illegal goods and services": -1.8839377128003565,
          "Non-violent crimes": -1.0025009463335244,
          "Sexual content": -0.7584377204300836,
          "Violence": -0.8300625413047293,
          "illegal": -1.3369376748534185,
          "cybercrime_intrusion": -1.2710195012157783
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.005215605461181929,
          "Hate, harassment and discrimination": -0.12488968667134435,
          "Illegal goods and services": -0.2677242576610297,
          "Non-violent crimes": -0.1816101300333125,
          "Sexual content": -0.34291529855690894,
          "Violence": -0.16788159171119332,
          "illegal": -0.18721895217562892,
          "cybercrime_intrusion": -0.15618899007095025
        },
        "Non-violent crimes": {
          "Disinformation and deception": -0.45144366916680995,
          "Hate, harassment and discrimination": -0.5981225599470135,
          "Illegal goods and services": -0.922771444506777,
          "Non-violent crimes": -0.053839326451102704,
          "Sexual content": 0.14654332714853807,
          "Violence": 0.09116277911771949,
          "illegal": -0.5325300719289642,
          "cybercrime_intrusion": -0.3447516869753599
        },
        "Sexual content": {
          "Disinformation and deception": -0.46649539636340565,
          "Hate, harassment and discrimination": -0.5138737748752141,
          "Illegal goods and services": -0.8035272630513646,
          "Non-violent crimes": -0.6974724902807233,
          "Sexual content": -0.6884921355405822,
          "Violence": -0.8462381511210249,
          "illegal": -0.5985371428708147,
          "cybercrime_intrusion": -0.6063276083674282
        },
        "Violence": {
          "Disinformation and deception": 0.4567251285144056,
          "Hate, harassment and discrimination": 0.36104849487310275,
          "Illegal goods and services": 0.3839361184426317,
          "Non-violent crimes": 0.3653640741742073,
          "Sexual content": 0.2871538085862994,
          "Violence": 0.37965393514157486,
          "illegal": 0.4999224426075151,
          "cybercrime_intrusion": 0.4686285354604479
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.9279890331224754,
          "Hate, harassment and discrimination": -2.0486745654747613,
          "Illegal goods and services": -2.2857661155617928,
          "Non-violent crimes": -1.9856675261756978,
          "Sexual content": -2.0131505173631012,
          "Violence": -2.077081598663846,
          "illegal": -2.3572481553003723,
          "cybercrime_intrusion": -2.3876282513374463
        },
        "illegal": {
          "Disinformation and deception": -0.10583770814208457,
          "Hate, harassment and discrimination": -0.08337537156573187,
          "Illegal goods and services": -0.23219703369042172,
          "Non-violent crimes": -0.25450688735761035,
          "Sexual content": -0.3250758190639317,
          "Violence": -0.24046701103305587,
          "illegal": -0.1964715731529785,
          "cybercrime_intrusion": -0.1064017922966741
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        92.55408477783203,
        0.8640280365943909,
        0.6017640829086304,
        0.5329218506813049,
        0.42968612909317017,
        0.37035372853279114,
        0.31689873337745667,
        0.3056151866912842
      ],
      "decision_pc_order_1based": [
        4,
        6,
        1,
        3,
        2,
        7,
        8,
        5
      ],
      "decision_pc_correlations": [
        0.06526155769824982,
        -0.04479604586958885,
        0.05514495447278023,
        0.11245041340589523,
        -0.0034836267586797476,
        -0.09247062355279922,
        -0.01956877112388611,
        0.014199582859873772
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9998880624771118,
          0.007675669156014919,
          0.01161199901252985,
          0.005724998190999031,
          0.01970721408724785,
          0.00979593489319086,
          0.021517422050237656,
          0.003931341227144003
        ],
        [
          0.007675669156014919,
          1.0009453296661377,
          0.05972215533256531,
          0.50857013463974,
          0.10630150139331818,
          0.01944633387029171,
          0.015972469002008438,
          0.2170594483613968
        ],
        [
          0.01161199901252985,
          0.05972215160727501,
          1.0000338554382324,
          0.1720951795578003,
          0.0768212229013443,
          0.594002902507782,
          0.0026113553903996944,
          0.18601417541503906
        ],
        [
          0.005724998190999031,
          0.50857013463974,
          0.1720951795578003,
          1.000408411026001,
          0.09445731341838837,
          0.02890652045607567,
          0.00441459845751524,
          0.4741382598876953
        ],
        [
          0.01970721408724785,
          0.10630149394273758,
          0.0768212229013443,
          0.09445731341838837,
          1.0000474452972412,
          0.0357888787984848,
          0.0009982354240491986,
          0.044508516788482666
        ],
        [
          0.009795933961868286,
          0.01944633387029171,
          0.5940029621124268,
          0.02890652045607567,
          0.0357888825237751,
          0.9999653100967407,
          0.005108678247779608,
          0.025037676095962524
        ],
        [
          0.021517422050237656,
          0.015972469002008438,
          0.0026113553903996944,
          0.00441459845751524,
          0.0009982354240491986,
          0.005108678247779608,
          1.0000929832458496,
          0.1640118807554245
        ],
        [
          0.003931341227144003,
          0.2170594334602356,
          0.18601417541503906,
          0.4741382598876953,
          0.044508516788482666,
          0.025037676095962524,
          0.1640118658542633,
          1.0004959106445312
        ]
      ],
      "overlap_residualized": [
        [
          0.9999113082885742,
          0.01903698965907097,
          0.03862101584672928,
          0.010607197880744934,
          0.012021779082715511,
          0.051976218819618225,
          0.05993866175413132,
          0.017591599375009537
        ],
        [
          0.01903698965907097,
          1.001056432723999,
          0.05912259593605995,
          0.5086527466773987,
          0.1154651865363121,
          0.03631499409675598,
          0.024021748453378677,
          0.17897561192512512
        ],
        [
          0.03862101584672928,
          0.05912259593605995,
          1.0002657175064087,
          0.23371270298957825,
          0.055051639676094055,
          0.14450299739837646,
          0.004963403567671776,
          0.2816518247127533
        ],
        [
          0.010607197880744934,
          0.5086527466773987,
          0.23371270298957825,
          1.0003628730773926,
          0.16189517080783844,
          0.04210555553436279,
          0.005774510093033314,
          0.4469430148601532
        ],
        [
          0.012021778151392937,
          0.1154651939868927,
          0.055051639676094055,
          0.16189517080783844,
          0.9996365308761597,
          0.0070331203751266,
          0.007908499799668789,
          0.08445043861865997
        ],
        [
          0.051976218819618225,
          0.03631499037146568,
          0.14450299739837646,
          0.04210555553436279,
          0.0070331203751266,
          1.0002671480178833,
          0.13411620259284973,
          0.05703234672546387
        ],
        [
          0.05993866175413132,
          0.024021748453378677,
          0.004963403567671776,
          0.005774510093033314,
          0.007908499799668789,
          0.13411620259284973,
          1.0000733137130737,
          0.1612708419561386
        ],
        [
          0.017591601237654686,
          0.17897561192512512,
          0.2816518247127533,
          0.4469430148601532,
          0.08445044606924057,
          0.05703234672546387,
          0.16127082705497742,
          1.0002979040145874
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          53.49604034423828,
          87.03093719482422
        ],
        "Hate, harassment and discrimination": [
          81.38381958007812,
          89.83718872070312
        ],
        "Illegal goods and services": [
          29.56935691833496,
          84.55423736572266
        ],
        "Non-violent crimes": [
          75.39727020263672,
          89.1004638671875
        ],
        "Sexual content": [
          68.27360534667969,
          83.0456314086914
        ],
        "Violence": [
          28.505186080932617,
          77.97505950927734
        ],
        "cybercrime_intrusion": [
          74.98788452148438,
          89.30377960205078
        ],
        "illegal": [
          71.16010284423828,
          78.01744842529297
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 0.15855193773929316,
          "Hate, harassment and discrimination": 0.18049787614209992,
          "Illegal goods and services": 0.044631291197479835,
          "Non-violent crimes": 0.16345838298394272,
          "Sexual content": 0.08711447397945449,
          "Violence": 0.12966342588277677,
          "illegal": 0.16072795196669176,
          "cybercrime_intrusion": 0.10618414614582435
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -1.8581743294220918,
          "Hate, harassment and discrimination": -1.7734276574984607,
          "Illegal goods and services": -2.1680945596058985,
          "Non-violent crimes": -1.378942914678751,
          "Sexual content": -1.231157634680858,
          "Violence": -1.2483605355687009,
          "illegal": -1.4905030027647237,
          "cybercrime_intrusion": -1.5487433242698898
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.05309671873692423,
          "Hate, harassment and discrimination": -0.0068178642476494945,
          "Illegal goods and services": -0.1338092582466613,
          "Non-violent crimes": -0.06211911201871072,
          "Sexual content": -0.1999095923732966,
          "Violence": -0.0622723251939393,
          "illegal": -0.026562041636290296,
          "cybercrime_intrusion": -0.09366747855674476
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.570858833603919,
          "Hate, harassment and discrimination": -1.5391583134704787,
          "Illegal goods and services": -1.9098714801948518,
          "Non-violent crimes": -1.3124813752857825,
          "Sexual content": -1.0629819646361285,
          "Violence": -1.0760650170761017,
          "illegal": -1.410872534116996,
          "cybercrime_intrusion": -1.424499616070534
        },
        "Sexual content": {
          "Disinformation and deception": -0.8019315089958792,
          "Hate, harassment and discrimination": -0.8256933594238944,
          "Illegal goods and services": -1.0260861908900551,
          "Non-violent crimes": -0.8782456975492935,
          "Sexual content": -0.8554536646232009,
          "Violence": -1.0467015948289862,
          "illegal": -0.9989529839617067,
          "cybercrime_intrusion": -0.961523551744176
        },
        "Violence": {
          "Disinformation and deception": 0.2739248000748026,
          "Hate, harassment and discrimination": 0.22909529416614938,
          "Illegal goods and services": 0.22320529987337068,
          "Non-violent crimes": 0.2499456933180157,
          "Sexual content": 0.11243564700707794,
          "Violence": 0.2594633831535108,
          "illegal": 0.2499372801643663,
          "cybercrime_intrusion": 0.2811354719859082
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -2.067500655969175,
          "Hate, harassment and discrimination": -2.194552634267085,
          "Illegal goods and services": -2.348307983367704,
          "Non-violent crimes": -2.202287328348925,
          "Sexual content": -2.1821623125113545,
          "Violence": -2.3127535013840177,
          "illegal": -2.5360153830011507,
          "cybercrime_intrusion": -2.5877014669938943
        },
        "illegal": {
          "Disinformation and deception": -0.1056809381653483,
          "Hate, harassment and discrimination": -0.09027323909362571,
          "Illegal goods and services": -0.2499746558688847,
          "Non-violent crimes": -0.1920653333206876,
          "Sexual content": -0.2307982775848359,
          "Violence": -0.21624423774818963,
          "illegal": -0.1428265240309494,
          "cybercrime_intrusion": -0.1375662952195853
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        91.22119903564453,
        1.0018240213394165,
        0.6981974244117737,
        0.6249307990074158,
        0.5027838945388794,
        0.43867403268814087,
        0.3761751353740692,
        0.3549869656562805
      ],
      "decision_pc_order_1based": [
        4,
        6,
        1,
        2,
        3,
        8,
        7,
        5
      ],
      "decision_pc_correlations": [
        0.06522150337696075,
        -0.04654928296804428,
        0.04637577384710312,
        0.11339709907770157,
        0.0057639614678919315,
        0.09290710091590881,
        -0.01266732718795538,
        -0.025243712589144707
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.999634325504303,
          0.007668549194931984,
          0.009846188127994537,
          0.004712383262813091,
          0.01723870076239109,
          0.007484348025172949,
          0.036641597747802734,
          0.003590554464608431
        ],
        [
          0.007668549194931984,
          1.0023976564407349,
          0.04212089627981186,
          0.506184995174408,
          0.10019431263208389,
          0.013514649122953415,
          0.013927151449024677,
          0.16617712378501892
        ],
        [
          0.009846188127994537,
          0.04212089627981186,
          0.9999179840087891,
          0.15991801023483276,
          0.0743328258395195,
          0.5848751664161682,
          0.004111373797059059,
          0.16260915994644165
        ],
        [
          0.004712383262813091,
          0.506184995174408,
          0.15991801023483276,
          1.0015418529510498,
          0.08198687434196472,
          0.025512143969535828,
          0.0026826660614460707,
          0.47792598605155945
        ],
        [
          0.01723870076239109,
          0.10019432008266449,
          0.0743328258395195,
          0.08198686689138412,
          0.9997987747192383,
          0.033189449459314346,
          0.0013162503018975258,
          0.04077357426285744
        ],
        [
          0.0074843475595116615,
          0.013514649122953415,
          0.5848751664161682,
          0.025512143969535828,
          0.033189449459314346,
          1.000134825706482,
          0.006312142126262188,
          0.021421164274215698
        ],
        [
          0.036641597747802734,
          0.013927151449024677,
          0.004111373797059059,
          0.002682665828615427,
          0.0013162503018975258,
          0.006312142126262188,
          1.0000070333480835,
          0.18681280314922333
        ],
        [
          0.003590554231777787,
          0.16617712378501892,
          0.16260915994644165,
          0.47792598605155945,
          0.04077357426285744,
          0.021421164274215698,
          0.18681280314922333,
          0.9996131062507629
        ]
      ],
      "overlap_residualized": [
        [
          0.9997937679290771,
          0.019474992528557777,
          0.03453651815652847,
          0.010120968334376812,
          0.010926752351224422,
          0.05846697464585304,
          0.022996611893177032,
          0.024123836308717728
        ],
        [
          0.019474992528557777,
          1.002016305923462,
          0.045383941382169724,
          0.5055542588233948,
          0.10444186627864838,
          0.02325446903705597,
          0.021884676069021225,
          0.13297168910503387
        ],
        [
          0.03453651815652847,
          0.04538394510746002,
          0.9996662139892578,
          0.21094657480716705,
          0.05313350260257721,
          0.124182790517807,
          0.004385173786431551,
          0.2420690953731537
        ],
        [
          0.010120969265699387,
          0.50555419921875,
          0.21094657480716705,
          1.0019084215164185,
          0.13206148147583008,
          0.04137644171714783,
          0.0050207083113491535,
          0.45701873302459717
        ],
        [
          0.010926752351224422,
          0.10444186627864838,
          0.05313350260257721,
          0.13206148147583008,
          0.9997227191925049,
          0.008800091221928596,
          0.010189732536673546,
          0.06830795109272003
        ],
        [
          0.058466970920562744,
          0.02325447089970112,
          0.124182790517807,
          0.04137643799185753,
          0.008800090290606022,
          0.9997771978378296,
          0.1839037835597992,
          0.05121167376637459
        ],
        [
          0.022996611893177032,
          0.021884679794311523,
          0.004385173320770264,
          0.0050207083113491535,
          0.010189732536673546,
          0.1839037835597992,
          1.0002803802490234,
          0.16237854957580566
        ],
        [
          0.024123836308717728,
          0.13297170400619507,
          0.2420690953731537,
          0.45701873302459717,
          0.06830795109272003,
          0.05121167376637459,
          0.16237854957580566,
          1.000118374824524
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          54.870365142822266,
          88.7054214477539
        ],
        "Hate, harassment and discrimination": [
          81.66326141357422,
          89.78170776367188
        ],
        "Illegal goods and services": [
          29.970508575439453,
          84.7955093383789
        ],
        "Non-violent crimes": [
          76.20043182373047,
          89.22551727294922
        ],
        "Sexual content": [
          68.983642578125,
          82.52325439453125
        ],
        "Violence": [
          28.64740753173828,
          79.61962890625
        ],
        "cybercrime_intrusion": [
          75.60563659667969,
          88.51227569580078
        ],
        "illegal": [
          72.0017318725586,
          77.2215347290039
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 0.5963081087729034,
          "Hate, harassment and discrimination": 0.6459545802823009,
          "Illegal goods and services": 0.5358495809299971,
          "Non-violent crimes": 0.5823465212530349,
          "Sexual content": 0.5252579538733698,
          "Violence": 0.5915259855459086,
          "illegal": 0.6611030441792016,
          "cybercrime_intrusion": 0.5626613313754205
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -3.192633614821646,
          "Hate, harassment and discrimination": -3.1548184674272,
          "Illegal goods and services": -3.3805831781355664,
          "Non-violent crimes": -3.1359613738470498,
          "Sexual content": -2.69775006333366,
          "Violence": -2.728075585148942,
          "illegal": -3.0243591359883015,
          "cybercrime_intrusion": -3.2904108739458025
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.09616735561464268,
          "Hate, harassment and discrimination": 0.07651373646998157,
          "Illegal goods and services": -0.1338633017814053,
          "Non-violent crimes": -0.023734425355751928,
          "Sexual content": -0.10651489747688174,
          "Violence": -0.028703139414294407,
          "illegal": -0.008885600520963115,
          "cybercrime_intrusion": 0.018850525293964894
        },
        "Non-violent crimes": {
          "Disinformation and deception": -3.0096378601156175,
          "Hate, harassment and discrimination": -2.946540351122773,
          "Illegal goods and services": -3.202033126410762,
          "Non-violent crimes": -2.9762000793573233,
          "Sexual content": -2.622047295351513,
          "Violence": -2.636031201825692,
          "illegal": -2.835881658896272,
          "cybercrime_intrusion": -3.0840470807801466
        },
        "Sexual content": {
          "Disinformation and deception": -0.34526697692210573,
          "Hate, harassment and discrimination": -0.2003568967209301,
          "Illegal goods and services": -0.4989756822968567,
          "Non-violent crimes": -0.426304625472627,
          "Sexual content": -0.3803207317250781,
          "Violence": -0.5128714336046519,
          "illegal": -0.4895921385115279,
          "cybercrime_intrusion": -0.3359190039394889
        },
        "Violence": {
          "Disinformation and deception": 0.26454942114651203,
          "Hate, harassment and discrimination": 0.2986038440786716,
          "Illegal goods and services": 0.22326965320722333,
          "Non-violent crimes": 0.30808532351735407,
          "Sexual content": 0.15714210195001216,
          "Violence": 0.2260275876077895,
          "illegal": 0.32165266260770814,
          "cybercrime_intrusion": 0.33131024659378455
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -2.480681994679169,
          "Hate, harassment and discrimination": -2.6943896485220953,
          "Illegal goods and services": -2.821349796107305,
          "Non-violent crimes": -2.591143436667223,
          "Sexual content": -2.6124324379488826,
          "Violence": -2.6777636929271886,
          "illegal": -2.9820511789127653,
          "cybercrime_intrusion": -3.012518588930834
        },
        "illegal": {
          "Disinformation and deception": 0.18756046133617368,
          "Hate, harassment and discrimination": 0.2361139545488792,
          "Illegal goods and services": 0.11608068387223673,
          "Non-violent crimes": 0.13492572971154004,
          "Sexual content": 0.06944457544013857,
          "Violence": 0.07700249495414588,
          "illegal": 0.14281280814403935,
          "cybercrime_intrusion": 0.18121825110865758
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        89.2801284790039,
        1.1384923458099365,
        0.8358654379844666,
        0.7585210204124451,
        0.610815167427063,
        0.5378071069717407,
        0.48288506269454956,
        0.4294051229953766
      ],
      "decision_pc_order_1based": [
        4,
        6,
        1,
        2,
        3,
        7,
        8,
        5
      ],
      "decision_pc_correlations": [
        0.0649898499250412,
        -0.05021923407912254,
        0.05010214075446129,
        0.11526652425527573,
        -0.0013905777595937252,
        -0.07555409520864487,
        0.027292151004076004,
        -0.01275099627673626
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0001260042190552,
          0.005305615719407797,
          0.006986913736909628,
          0.00293525867164135,
          0.011772959493100643,
          0.009632498025894165,
          0.06871074438095093,
          0.0013394325505942106
        ],
        [
          0.005305615719407797,
          1.0038726329803467,
          0.027962874621152878,
          0.5029983520507812,
          0.08476455509662628,
          0.010293461382389069,
          0.010620083659887314,
          0.054954543709754944
        ],
        [
          0.006986913736909628,
          0.027962874621152878,
          1.0000555515289307,
          0.15395617485046387,
          0.06830030679702759,
          0.5943462252616882,
          0.0032466426491737366,
          0.14765335619449615
        ],
        [
          0.00293525867164135,
          0.5029983520507812,
          0.15395617485046387,
          1.0036849975585938,
          0.08168258517980576,
          0.024966835975646973,
          0.0015504861949011683,
          0.4765431582927704
        ],
        [
          0.011772959493100643,
          0.08476455509662628,
          0.06830030679702759,
          0.08168258517980576,
          0.9999299049377441,
          0.03802105784416199,
          0.0024065696634352207,
          0.04580084979534149
        ],
        [
          0.009632498025894165,
          0.010293461382389069,
          0.5943462252616882,
          0.024966835975646973,
          0.03802105411887169,
          0.9999215602874756,
          0.008974773809313774,
          0.022067096084356308
        ],
        [
          0.06871074438095093,
          0.010620083659887314,
          0.0032466426491737366,
          0.0015504861949011683,
          0.002406569430604577,
          0.008974773809313774,
          0.9998664855957031,
          0.023629561066627502
        ],
        [
          0.0013394325505942106,
          0.054954543709754944,
          0.14765335619449615,
          0.4765431880950928,
          0.04580085352063179,
          0.022067096084356308,
          0.023629561066627502,
          0.9999631643295288
        ]
      ],
      "overlap_residualized": [
        [
          0.9997655749320984,
          0.011890122666954994,
          0.03253837674856186,
          0.005785495974123478,
          0.008997066877782345,
          0.03968792408704758,
          0.02490145154297352,
          0.015164930373430252
        ],
        [
          0.01189012173563242,
          1.003363847732544,
          0.030268903821706772,
          0.5031728744506836,
          0.08888618648052216,
          0.01859203912317753,
          0.016753042116761208,
          0.07261189818382263
        ],
        [
          0.03253837674856186,
          0.03026890568435192,
          1.0002058744430542,
          0.18910843133926392,
          0.045277781784534454,
          0.1438053846359253,
          0.005673442501574755,
          0.209940567612648
        ],
        [
          0.005785495508462191,
          0.5031728744506836,
          0.18910843133926392,
          1.0030696392059326,
          0.13397134840488434,
          0.03784669190645218,
          0.0038590431213378906,
          0.4504671096801758
        ],
        [
          0.00899706780910492,
          0.08888618648052216,
          0.04527778550982475,
          0.13397133350372314,
          1.000361442565918,
          0.014583553187549114,
          0.011072622612118721,
          0.05876827612519264
        ],
        [
          0.03968792408704758,
          0.018592040985822678,
          0.1438053846359253,
          0.03784669190645218,
          0.014583553187549114,
          0.9999394416809082,
          0.2454441338777542,
          0.035048019140958786
        ],
        [
          0.02490145154297352,
          0.016753043979406357,
          0.005673442501574755,
          0.0038590431213378906,
          0.011072622612118721,
          0.2454441487789154,
          0.9998639225959778,
          0.0724329724907875
        ],
        [
          0.015164929442107677,
          0.07261189818382263,
          0.2099405825138092,
          0.4504671096801758,
          0.05876827612519264,
          0.035048019140958786,
          0.0724329724907875,
          1.0000019073486328
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          57.99985122680664,
          86.45237731933594
        ],
        "Hate, harassment and discrimination": [
          83.56134033203125,
          89.96681213378906
        ],
        "Illegal goods and services": [
          30.584604263305664,
          83.94470977783203
        ],
        "Non-violent crimes": [
          77.00147247314453,
          89.23888397216797
        ],
        "Sexual content": [
          68.8978500366211,
          85.65282440185547
        ],
        "Violence": [
          28.68389129638672,
          80.26216125488281
        ],
        "cybercrime_intrusion": [
          71.09552001953125,
          86.89581298828125
        ],
        "illegal": [
          70.94140625,
          83.14668273925781
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 0.6299284142934574,
          "Hate, harassment and discrimination": 0.5626054766245134,
          "Illegal goods and services": 0.6251727456068953,
          "Non-violent crimes": 0.6207793640899651,
          "Sexual content": 0.5001059971516952,
          "Violence": 0.5771509071435923,
          "illegal": 0.5450703736777152,
          "cybercrime_intrusion": 0.3939595614996506
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -2.847633686865895,
          "Hate, harassment and discrimination": -2.8850016760730393,
          "Illegal goods and services": -3.0330309603097185,
          "Non-violent crimes": -3.027523431058328,
          "Sexual content": -2.5999155477155,
          "Violence": -2.671394220338418,
          "illegal": -2.7396479703685537,
          "cybercrime_intrusion": -2.891401094722096
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.5287438356854881,
          "Hate, harassment and discrimination": 0.4791215244396072,
          "Illegal goods and services": 0.4374488261528313,
          "Non-violent crimes": 0.4663647335076418,
          "Sexual content": 0.3559380586026236,
          "Violence": 0.3941745533106419,
          "illegal": 0.42857335564414306,
          "cybercrime_intrusion": 0.49366243716795
        },
        "Non-violent crimes": {
          "Disinformation and deception": -3.329345111108313,
          "Hate, harassment and discrimination": -3.329698580414212,
          "Illegal goods and services": -3.4801353968214244,
          "Non-violent crimes": -3.4703213499876884,
          "Sexual content": -3.08803616091609,
          "Violence": -3.1479223056409795,
          "illegal": -3.3292293988301287,
          "cybercrime_intrusion": -3.373145279334858
        },
        "Sexual content": {
          "Disinformation and deception": 0.1784940170473419,
          "Hate, harassment and discrimination": 0.24342963811553395,
          "Illegal goods and services": 0.1791223096993885,
          "Non-violent crimes": 0.2224943574088124,
          "Sexual content": 0.07648103793617338,
          "Violence": 0.0537926611992029,
          "illegal": 0.206579600693658,
          "cybercrime_intrusion": 0.29451495300163516
        },
        "Violence": {
          "Disinformation and deception": 0.46175650388109857,
          "Hate, harassment and discrimination": 0.5000125600555394,
          "Illegal goods and services": 0.4911362413965565,
          "Non-violent crimes": 0.48136174470598164,
          "Sexual content": 0.38872241440694777,
          "Violence": 0.4617442359180691,
          "illegal": 0.5004161005407306,
          "cybercrime_intrusion": 0.5313372962991707
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -3.44212111708923,
          "Hate, harassment and discrimination": -3.7846889781131825,
          "Illegal goods and services": -3.79460256049476,
          "Non-violent crimes": -3.5141370644739185,
          "Sexual content": -3.5182409297209234,
          "Violence": -3.67778959350947,
          "illegal": -4.089202295024214,
          "cybercrime_intrusion": -4.100013422453776
        },
        "illegal": {
          "Disinformation and deception": -0.033754401213417835,
          "Hate, harassment and discrimination": 0.027642290651177365,
          "Illegal goods and services": -0.12507832223283394,
          "Non-violent crimes": -0.009603529890927557,
          "Sexual content": -0.03099606083706021,
          "Violence": -0.014544604919277705,
          "illegal": -0.05362860120034644,
          "cybercrime_intrusion": -0.05010249020997435
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        87.05220031738281,
        1.3514961004257202,
        0.9874758124351501,
        0.906735897064209,
        0.7298105955123901,
        0.6470499038696289,
        0.5722062587738037,
        0.5295544266700745
      ],
      "decision_pc_order_1based": [
        4,
        6,
        1,
        2,
        3,
        8,
        5,
        7
      ],
      "decision_pc_correlations": [
        0.06479017436504364,
        -0.05854754522442818,
        0.027900774031877518,
        0.1252897083759308,
        -0.00686791492626071,
        -0.06744363903999329,
        -0.0043678623624145985,
        0.02308916300535202
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.000290870666504,
          0.006137249059975147,
          0.011781314387917519,
          0.0030683674849569798,
          0.009444866329431534,
          0.012072991579771042,
          0.07838429510593414,
          0.001132225152105093
        ],
        [
          0.006137249059975147,
          1.0008158683776855,
          0.02403518557548523,
          0.49923601746559143,
          0.07616221904754639,
          0.00824008323252201,
          0.009904615581035614,
          0.041246116161346436
        ],
        [
          0.011781313456594944,
          0.02403518557548523,
          0.9999416470527649,
          0.1453971117734909,
          0.07617925107479095,
          0.6437121629714966,
          0.004000870976597071,
          0.13427717983722687
        ],
        [
          0.0030683677177876234,
          0.49923601746559143,
          0.1453971266746521,
          1.0007314682006836,
          0.07885488867759705,
          0.03012215904891491,
          0.0017175659304484725,
          0.47610241174697876
        ],
        [
          0.009444866329431534,
          0.07616221904754639,
          0.07617924362421036,
          0.07885489612817764,
          1.0000596046447754,
          0.05207861214876175,
          0.004036183003336191,
          0.04702275991439819
        ],
        [
          0.012072992511093616,
          0.00824008323252201,
          0.6437121033668518,
          0.03012216091156006,
          0.05207861214876175,
          1.0002648830413818,
          0.008577508851885796,
          0.025428328663110733
        ],
        [
          0.07838429510593414,
          0.009904615581035614,
          0.004000870976597071,
          0.0017175659304484725,
          0.004036182537674904,
          0.008577508851885796,
          0.9998747706413269,
          0.02604963257908821
        ],
        [
          0.0011322252685204148,
          0.041246116161346436,
          0.13427717983722687,
          0.47610238194465637,
          0.04702275991439819,
          0.025428328663110733,
          0.02604963257908821,
          0.9995415210723877
        ]
      ],
      "overlap_residualized": [
        [
          1.0000391006469727,
          0.019727084785699844,
          0.02701357752084732,
          0.005645358934998512,
          0.011126985773444176,
          0.05022552236914635,
          0.024861764162778854,
          0.011112326756119728
        ],
        [
          0.019727084785699844,
          1.0005443096160889,
          0.027069443836808205,
          0.49895182251930237,
          0.0647740587592125,
          0.014015259221196175,
          0.019004222005605698,
          0.07204225659370422
        ],
        [
          0.02701357565820217,
          0.027069445699453354,
          0.9992960095405579,
          0.16635216772556305,
          0.042262591421604156,
          0.1714104562997818,
          0.0014481267426162958,
          0.17267663776874542
        ],
        [
          0.0056453594006598,
          0.49895179271698,
          0.16635216772556305,
          1.0011968612670898,
          0.09956926107406616,
          0.03655703365802765,
          0.0028093401342630386,
          0.46354779601097107
        ],
        [
          0.011126985773444176,
          0.0647740587592125,
          0.04226258769631386,
          0.09956926107406616,
          0.9996708631515503,
          0.029176173731684685,
          0.009464296512305737,
          0.043528199195861816
        ],
        [
          0.05022552236914635,
          0.01401526015251875,
          0.1714104562997818,
          0.03655703738331795,
          0.029176171869039536,
          1.000020980834961,
          0.2506478428840637,
          0.03061050921678543
        ],
        [
          0.024861764162778854,
          0.01900422014296055,
          0.0014481267426162958,
          0.0028093401342630386,
          0.009464296512305737,
          0.2506478428840637,
          0.9999637603759766,
          0.08108990639448166
        ],
        [
          0.011112326756119728,
          0.07204225659370422,
          0.17267665266990662,
          0.46354779601097107,
          0.043528199195861816,
          0.03061050921678543,
          0.08108990639448166,
          1.0001510381698608
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          61.42036819458008,
          83.9609375
        ],
        "Hate, harassment and discrimination": [
          79.54744720458984,
          89.9068832397461
        ],
        "Illegal goods and services": [
          29.77834129333496,
          83.1192398071289
        ],
        "Non-violent crimes": [
          80.17141723632812,
          89.34954071044922
        ],
        "Sexual content": [
          63.10485076904297,
          89.93204498291016
        ],
        "Violence": [
          27.695579528808594,
          85.5855712890625
        ],
        "cybercrime_intrusion": [
          73.55400848388672,
          86.60160827636719
        ],
        "illegal": [
          70.75809478759766,
          85.52286529541016
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 0.3173292277318139,
          "Hate, harassment and discrimination": 0.2708863088951653,
          "Illegal goods and services": 0.26793227930362,
          "Non-violent crimes": 0.3703723761405294,
          "Sexual content": 0.30001138490624724,
          "Violence": 0.30294543186811584,
          "illegal": 0.2591625985556415,
          "cybercrime_intrusion": 0.20634783662535483
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -16.652998999262657,
          "Hate, harassment and discrimination": -16.90615043180555,
          "Illegal goods and services": -17.87067426669611,
          "Non-violent crimes": -17.056844171073934,
          "Sexual content": -16.50042884857394,
          "Violence": -16.219384567346424,
          "illegal": -17.298393159339735,
          "cybercrime_intrusion": -17.505726852291264
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.47583559251282936,
          "Hate, harassment and discrimination": 0.43048816989822725,
          "Illegal goods and services": 0.4195588535263336,
          "Non-violent crimes": 0.4614332503764532,
          "Sexual content": 0.34341352675110104,
          "Violence": 0.38446359483238596,
          "illegal": 0.4195045109372586,
          "cybercrime_intrusion": 0.4311152450158261
        },
        "Non-violent crimes": {
          "Disinformation and deception": -16.750162639798454,
          "Hate, harassment and discrimination": -16.9976642774612,
          "Illegal goods and services": -17.96218067974717,
          "Non-violent crimes": -17.14645735196805,
          "Sexual content": -16.599878101656213,
          "Violence": -16.311168604422935,
          "illegal": -17.40375646020818,
          "cybercrime_intrusion": -17.609888400905767
        },
        "Sexual content": {
          "Disinformation and deception": 0.3846795367829215,
          "Hate, harassment and discrimination": 0.4376187159214169,
          "Illegal goods and services": 0.42872852571807535,
          "Non-violent crimes": 0.423294765704598,
          "Sexual content": 0.29359041575808076,
          "Violence": 0.2068368170876056,
          "illegal": 0.4914098885908191,
          "cybercrime_intrusion": 0.5064388684986625
        },
        "Violence": {
          "Disinformation and deception": 0.30275836073829293,
          "Hate, harassment and discrimination": 0.27770664256402394,
          "Illegal goods and services": 0.31243747865249005,
          "Non-violent crimes": 0.30752397579355883,
          "Sexual content": 0.24359235130250453,
          "Violence": 0.24023872470626464,
          "illegal": 0.33921149742257384,
          "cybercrime_intrusion": 0.312415082246298
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -3.6296820285944986,
          "Hate, harassment and discrimination": -4.027683331340086,
          "Illegal goods and services": -4.1338459843204225,
          "Non-violent crimes": -3.6871908189675127,
          "Sexual content": -3.6246469993609933,
          "Violence": -3.8027362150426667,
          "illegal": -4.258675389025094,
          "cybercrime_intrusion": -4.2561016998253764
        },
        "illegal": {
          "Disinformation and deception": 0.259615484947482,
          "Hate, harassment and discrimination": 0.22219470664600116,
          "Illegal goods and services": 0.18749880050641618,
          "Non-violent crimes": 0.25011380915888226,
          "Sexual content": 0.20658411723561584,
          "Violence": 0.1923067242336961,
          "illegal": 0.16077506289418256,
          "cybercrime_intrusion": 0.18745372800622134
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        79.37737274169922,
        2.1191248893737793,
        1.5424426794052124,
        1.4151520729064941,
        1.1801844835281372,
        1.0731862783432007,
        0.92484050989151,
        0.8828219175338745
      ],
      "decision_pc_order_1based": [
        4,
        1,
        2,
        6,
        7,
        5,
        8,
        3
      ],
      "decision_pc_correlations": [
        -0.06459692120552063,
        -0.05194618180394173,
        0.0006407681503333151,
        0.12986718118190765,
        0.009178632870316505,
        -0.03940477594733238,
        -0.02298995479941368,
        -0.004923658911138773
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0003162622451782,
          0.009863728657364845,
          0.022992931306362152,
          0.008184369653463364,
          0.007507475558668375,
          0.015471763908863068,
          0.06269262731075287,
          0.003531619906425476
        ],
        [
          0.009863728657364845,
          0.9981311559677124,
          0.02820088341832161,
          0.4936404526233673,
          0.07079827040433884,
          0.012805220670998096,
          0.008221132680773735,
          0.05955926328897476
        ],
        [
          0.022992931306362152,
          0.028200887143611908,
          1.0008243322372437,
          0.13754814863204956,
          0.07737796008586884,
          0.7255627512931824,
          0.004588322248309851,
          0.11961334198713303
        ],
        [
          0.008184369653463364,
          0.4936404526233673,
          0.13754814863204956,
          1.0029702186584473,
          0.06195395812392235,
          0.03329578787088394,
          0.0021640637423843145,
          0.4778984785079956
        ],
        [
          0.007507475558668375,
          0.07079827785491943,
          0.07737796753644943,
          0.06195395439863205,
          0.9999245405197144,
          0.0554821603000164,
          0.01035990659147501,
          0.05291842296719551
        ],
        [
          0.015471763908863068,
          0.012805220670998096,
          0.7255627512931824,
          0.03329579159617424,
          0.055482156574726105,
          0.9998657703399658,
          0.010338766500353813,
          0.02485477551817894
        ],
        [
          0.06269262731075287,
          0.008221132680773735,
          0.004588322248309851,
          0.002164063509553671,
          0.01035990659147501,
          0.010338766500353813,
          1.0000042915344238,
          0.06085170805454254
        ],
        [
          0.003531619906425476,
          0.05955926328897476,
          0.11961334198713303,
          0.4778984785079956,
          0.05291842669248581,
          0.02485477365553379,
          0.06085170805454254,
          1.000128149986267
        ]
      ],
      "overlap_residualized": [
        [
          1.0000569820404053,
          0.015700552612543106,
          0.09294381737709045,
          0.013143656775355339,
          0.0026567529421299696,
          0.09207814186811447,
          0.02688114531338215,
          0.012044884264469147
        ],
        [
          0.015700552612543106,
          0.9999828338623047,
          0.05456605181097984,
          0.008355604484677315,
          0.09943374246358871,
          0.015255365520715714,
          0.016875524073839188,
          0.19575685262680054
        ],
        [
          0.09294382482767105,
          0.05456605181097984,
          1.0002501010894775,
          0.1438778191804886,
          0.04970680922269821,
          0.4635949730873108,
          0.009072382934391499,
          0.14662514626979828
        ],
        [
          0.01314365491271019,
          0.008355604484677315,
          0.1438778191804886,
          0.9999278783798218,
          0.24301032721996307,
          0.032609619200229645,
          0.04162190109491348,
          0.49745482206344604
        ],
        [
          0.0026567529421299696,
          0.09943374246358871,
          0.04970680922269821,
          0.24301032721996307,
          1.000227689743042,
          0.04462388530373573,
          0.013890380039811134,
          0.030306126922369003
        ],
        [
          0.09207814186811447,
          0.015255365520715714,
          0.4635950028896332,
          0.032609619200229645,
          0.04462388530373573,
          0.9996825456619263,
          0.21677100658416748,
          0.0257951058447361
        ],
        [
          0.02688114531338215,
          0.016875524073839188,
          0.009072382934391499,
          0.04162190109491348,
          0.013890380039811134,
          0.21677100658416748,
          0.9997327923774719,
          0.2171345353126526
        ],
        [
          0.012044884264469147,
          0.19575685262680054,
          0.14662516117095947,
          0.49745482206344604,
          0.030306126922369003,
          0.0257951058447361,
          0.2171345204114914,
          1.0001895427703857
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          74.79638671875,
          84.72532653808594
        ],
        "Hate, harassment and discrimination": [
          4.329024314880371,
          78.47317504882812
        ],
        "Illegal goods and services": [
          35.74086380004883,
          83.93330383300781
        ],
        "Non-violent crimes": [
          5.482871055603027,
          84.8101577758789
        ],
        "Sexual content": [
          57.45210266113281,
          88.63402557373047
        ],
        "Violence": [
          33.295867919921875,
          84.73534393310547
        ],
        "cybercrime_intrusion": [
          75.96231079101562,
          87.88060760498047
        ],
        "illegal": [
          68.39592742919922,
          86.0340347290039
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 0.7595680439934278,
          "Hate, harassment and discrimination": 0.7083286536411227,
          "Illegal goods and services": 0.633932772134098,
          "Non-violent crimes": 0.7307845249933262,
          "Sexual content": 0.6812822447158396,
          "Violence": 0.7114961108622643,
          "illegal": 0.6875373052732486,
          "cybercrime_intrusion": 0.6562729796511121
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -0.8306373967430912,
          "Hate, harassment and discrimination": -0.7909903623124895,
          "Illegal goods and services": -0.7938750591295373,
          "Non-violent crimes": -0.8299261496688884,
          "Sexual content": -0.7411536344094202,
          "Violence": -0.777449594452404,
          "illegal": -0.8289489888785673,
          "cybercrime_intrusion": -0.7928007180336862
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.3076448427477422,
          "Hate, harassment and discrimination": 0.291650467681595,
          "Illegal goods and services": 0.3481913931401713,
          "Non-violent crimes": 0.3701506642481455,
          "Sexual content": 0.38119317244272677,
          "Violence": 0.4085845496290578,
          "illegal": 0.38390689853778376,
          "cybercrime_intrusion": 0.34370692900847644
        },
        "Non-violent crimes": {
          "Disinformation and deception": -0.5954581112600863,
          "Hate, harassment and discrimination": -0.5967376070135894,
          "Illegal goods and services": -0.5530768969329074,
          "Non-violent crimes": -0.5951304686470673,
          "Sexual content": -0.4923464770894498,
          "Violence": -0.5856352662667632,
          "illegal": -0.5703940600090261,
          "cybercrime_intrusion": -0.5681132037891075
        },
        "Sexual content": {
          "Disinformation and deception": 0.17321341327176645,
          "Hate, harassment and discrimination": 0.1875755588666329,
          "Illegal goods and services": 0.26794653488572556,
          "Non-violent crimes": 0.1973008418684073,
          "Sexual content": 0.21280611915281042,
          "Violence": 0.11068164644977795,
          "illegal": 0.1967345266353472,
          "cybercrime_intrusion": 0.18134389087790623
        },
        "Violence": {
          "Disinformation and deception": -0.2212161232287494,
          "Hate, harassment and discrimination": -0.24310898154767024,
          "Illegal goods and services": -0.205394073289686,
          "Non-violent crimes": -0.22610768924753827,
          "Sexual content": -0.18139849100261926,
          "Violence": -0.15878347536692253,
          "illegal": -0.223330336888986,
          "cybercrime_intrusion": -0.212580652104225
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -3.8554244492776117,
          "Hate, harassment and discrimination": -4.23591915281981,
          "Illegal goods and services": -4.508686327724718,
          "Non-violent crimes": -3.946562688949948,
          "Sexual content": -3.7739647834096104,
          "Violence": -4.013984602911828,
          "illegal": -4.374512969549479,
          "cybercrime_intrusion": -4.430898908129893
        },
        "illegal": {
          "Disinformation and deception": 0.5768250236645914,
          "Hate, harassment and discrimination": 0.5763436358732482,
          "Illegal goods and services": 0.526755276435454,
          "Non-violent crimes": 0.5624163817041196,
          "Sexual content": 0.5497284358832986,
          "Violence": 0.5383803087573212,
          "illegal": 0.5981971656770578,
          "cybercrime_intrusion": 0.6249625452794134
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.902043342590332,
        9.04149055480957,
        7.4634599685668945,
        6.0832014083862305,
        5.6672210693359375,
        4.317626476287842,
        4.280916213989258,
        3.464529275894165
      ],
      "decision_pc_order_1based": [
        4,
        8,
        7,
        2,
        1,
        3,
        5,
        6
      ],
      "decision_pc_correlations": [
        0.04141742363572121,
        -0.05510294437408447,
        -0.02675168402493,
        -0.12266012281179428,
        -0.008826161734759808,
        0.008509292267262936,
        -0.08580897003412247,
        -0.09363099187612534
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0000381469726562,
          0.008150496520102024,
          0.019691957160830498,
          0.002602724591270089,
          0.006033032201230526,
          0.016433965414762497,
          0.011402441188693047,
          0.0029003180097788572
        ],
        [
          0.008150496520102024,
          0.9987795352935791,
          0.012292282655835152,
          0.11904394626617432,
          0.19510340690612793,
          0.025117360055446625,
          0.021090175956487656,
          0.1822614073753357
        ],
        [
          0.01969195529818535,
          0.012292282655835152,
          0.9998315572738647,
          0.06402301043272018,
          0.06079501658678055,
          0.8252807855606079,
          0.007773392368108034,
          0.056603822857141495
        ],
        [
          0.002602724591270089,
          0.11904394626617432,
          0.06402300298213959,
          1.000187635421753,
          0.03813567012548447,
          0.017093323171138763,
          0.01121547818183899,
          0.4848538637161255
        ],
        [
          0.006033032201230526,
          0.19510340690612793,
          0.06079501286149025,
          0.03813567012548447,
          0.9997050762176514,
          0.063533253967762,
          0.027385301887989044,
          0.026957441121339798
        ],
        [
          0.016433965414762497,
          0.025117360055446625,
          0.8252807855606079,
          0.017093323171138763,
          0.063533253967762,
          1.0001499652862549,
          0.011891667731106281,
          0.012995928525924683
        ],
        [
          0.011402441188693047,
          0.021090175956487656,
          0.007773391902446747,
          0.01121547818183899,
          0.027385301887989044,
          0.011891668662428856,
          1.000002384185791,
          0.09638994187116623
        ],
        [
          0.002900318242609501,
          0.1822614073753357,
          0.056603819131851196,
          0.4848538637161255,
          0.026957441121339798,
          0.012995927594602108,
          0.09638994187116623,
          0.9998140335083008
        ]
      ],
      "overlap_residualized": [
        [
          1.0000364780426025,
          0.014502482488751411,
          0.052856653928756714,
          0.003636447712779045,
          0.00671924464404583,
          0.035342659801244736,
          0.010541988536715508,
          0.005971419159322977
        ],
        [
          0.014502482488751411,
          1.0007288455963135,
          0.028024854138493538,
          0.1346076875925064,
          0.26301294565200806,
          0.0440293550491333,
          0.02624545618891716,
          0.22522281110286713
        ],
        [
          0.052856653928756714,
          0.02802485227584839,
          1.0001055002212524,
          0.11531282961368561,
          0.044457413256168365,
          0.3321448564529419,
          0.0019244638970121741,
          0.15945592522621155
        ],
        [
          0.003636447712779045,
          0.1346076875925064,
          0.11531282961368561,
          1.0006369352340698,
          0.030893361195921898,
          0.02086581662297249,
          0.014542928896844387,
          0.484432190656662
        ],
        [
          0.00671924464404583,
          0.26301294565200806,
          0.044457413256168365,
          0.030893361195921898,
          0.9995472431182861,
          0.05822770670056343,
          0.01975354738533497,
          0.012217298150062561
        ],
        [
          0.035342659801244736,
          0.0440293550491333,
          0.3321448564529419,
          0.02086581662297249,
          0.05822770670056343,
          0.9992504715919495,
          0.22882169485092163,
          0.02238568849861622
        ],
        [
          0.010541988536715508,
          0.02624545618891716,
          0.0019244638970121741,
          0.014542928896844387,
          0.01975354738533497,
          0.22882170975208282,
          0.999992847442627,
          0.11640933156013489
        ],
        [
          0.005971419159322977,
          0.22522281110286713,
          0.15945591032505035,
          0.484432190656662,
          0.012217298150062561,
          0.02238568849861622,
          0.11640933156013489,
          0.9997951984405518
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          81.68486022949219,
          88.62445068359375
        ],
        "Hate, harassment and discrimination": [
          72.57291412353516,
          85.90928649902344
        ],
        "Illegal goods and services": [
          33.93531799316406,
          72.60723114013672
        ],
        "Non-violent crimes": [
          80.59614562988281,
          83.85831451416016
        ],
        "Sexual content": [
          61.787109375,
          87.8169937133789
        ],
        "Violence": [
          31.42471694946289,
          73.38198852539062
        ],
        "cybercrime_intrusion": [
          76.94601440429688,
          87.52312469482422
        ],
        "illegal": [
          74.22428131103516,
          83.93583679199219
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 0.03358424300901019,
          "Hate, harassment and discrimination": 0.062493780343275934,
          "Illegal goods and services": -8.140474424830505e-06,
          "Non-violent crimes": 0.033603941842627064,
          "Sexual content": 0.024796165898442267,
          "Violence": 0.048016811828487195,
          "illegal": 0.017857837224645273,
          "cybercrime_intrusion": -0.012530812306795269
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": 0.2547219666437461,
          "Hate, harassment and discrimination": 0.2569010060332302,
          "Illegal goods and services": 0.20533871444474375,
          "Non-violent crimes": 0.22106816340237856,
          "Sexual content": 0.24339788539800794,
          "Violence": 0.24032307921264034,
          "illegal": 0.2588960369549958,
          "cybercrime_intrusion": 0.24370160585967823
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.1346303506825979,
          "Hate, harassment and discrimination": 0.14582770297743586,
          "Illegal goods and services": 0.08931517243451838,
          "Non-violent crimes": 0.11054626443924812,
          "Sexual content": 0.1376492045354098,
          "Violence": 0.144238790568824,
          "illegal": 0.10723494658512729,
          "cybercrime_intrusion": 0.043763900955673306
        },
        "Non-violent crimes": {
          "Disinformation and deception": 0.00957559564938912,
          "Hate, harassment and discrimination": 0.006920880773880829,
          "Illegal goods and services": -0.044646508393010924,
          "Non-violent crimes": -0.009682036882552963,
          "Sexual content": 0.012447399413213133,
          "Violence": -0.02406395011796401,
          "illegal": -0.00888129383591669,
          "cybercrime_intrusion": -0.03126038488699123
        },
        "Sexual content": {
          "Disinformation and deception": 0.4181847916826463,
          "Hate, harassment and discrimination": 0.43746574269607663,
          "Illegal goods and services": 0.41069043065986727,
          "Non-violent crimes": 0.4181230719908714,
          "Sexual content": 0.4059373225434683,
          "Violence": 0.4278184168327313,
          "illegal": 0.42855393103257355,
          "cybercrime_intrusion": 0.4124706089613028
        },
        "Violence": {
          "Disinformation and deception": 0.11539016108816633,
          "Hate, harassment and discrimination": 0.11111027339292276,
          "Illegal goods and services": 0.053576840686478784,
          "Non-violent crimes": 0.10095328421224482,
          "Sexual content": 0.13135237055830656,
          "Violence": 0.12502304890837806,
          "illegal": 0.07152666716969439,
          "cybercrime_intrusion": 0.05001882187789306
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -3.1779178785733304,
          "Hate, harassment and discrimination": -3.5694555011254527,
          "Illegal goods and services": -3.883936822564075,
          "Non-violent crimes": -3.39426742566642,
          "Sexual content": -3.3500407591927797,
          "Violence": -3.4134937352500856,
          "illegal": -3.7410953063850423,
          "cybercrime_intrusion": -3.8312756611267105
        },
        "illegal": {
          "Disinformation and deception": 0.04805361105200763,
          "Hate, harassment and discrimination": 0.04166270045485968,
          "Illegal goods and services": 0.017858340837327496,
          "Non-violent crimes": 0.024014135643553276,
          "Sexual content": 0.04375143842771649,
          "Violence": 0.024048078769388106,
          "illegal": 0.017927666261259998,
          "cybercrime_intrusion": 0.0062687654281035066
        }
      }
    }
  ]
}

==> jailbreak_runs/qwen3_4b_overlap/overlap_summary.json <==
{
  "model": "Qwen/Qwen3-4B-Instruct-2507",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "Disinformation and deception",
    "Hate, harassment and discrimination",
    "Illegal goods and services",
    "Non-violent crimes",
    "Sexual content",
    "Violence",
    "cybercrime_intrusion",
    "illegal"
  ],
  "split_counts": {
    "Disinformation and deception": {
      "train": 26,
      "val": 11,
      "test": 13
    },
    "Hate, harassment and discrimination": {
      "train": 32,
      "val": 9,
      "test": 9
    },
    "Illegal goods and services": {
      "train": 36,
      "val": 7,
      "test": 7
    },
    "Non-violent crimes": {
      "train": 36,
      "val": 10,
      "test": 13
    },
    "Sexual content": {
      "train": 31,
      "val": 9,
      "test": 10
    },
    "Violence": {
      "train": 34,
      "val": 7,
      "test": 13
    },
    "cybercrime_intrusion": {
      "train": 20,
      "val": 10,
      "test": 10
    },
    "illegal": {
      "train": 32,
      "val": 19,
      "test": 7
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.367486000061035,
        9.160903930664062,
        7.483585834503174,
        5.884378433227539,
        5.107944965362549,
        3.741884231567383,
        3.2685930728912354,
        2.8896701335906982
      ],
      "decision_pc_order_1based": [
        6,
        5,
        2,
        1,
        7,
        3,
        4,
        8
      ],
      "decision_pc_correlations": [
        0.17573654651641846,
        0.24668744206428528,
        -0.06676091998815536,
        0.06195538863539696,
        0.25808098912239075,
        0.2884913980960846,
        -0.15189208090305328,
        0.03803527355194092
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.00019371509552,
          0.4238024950027466,
          0.2756536900997162,
          0.18198615312576294,
          0.10156229883432388,
          0.47083795070648193,
          0.060779817402362823,
          0.08427790552377701
        ],
        [
          0.4238024950027466,
          0.9999483823776245,
          0.33522623777389526,
          0.3235224485397339,
          0.2996711730957031,
          0.3240101933479309,
          0.07779699563980103,
          0.14591854810714722
        ],
        [
          0.2756536900997162,
          0.33522626757621765,
          0.9999443292617798,
          0.3342970609664917,
          0.15319962799549103,
          0.3587605655193329,
          0.1705554723739624,
          0.3004898428916931
        ],
        [
          0.18198615312576294,
          0.3235224485397339,
          0.3342970907688141,
          0.9997832775115967,
          0.2988274097442627,
          0.3786143362522125,
          0.1724892407655716,
          0.28178566694259644
        ],
        [
          0.10156230628490448,
          0.2996711730957031,
          0.15319961309432983,
          0.2988274097442627,
          0.9997224807739258,
          0.17800045013427734,
          0.32278916239738464,
          0.21075370907783508
        ],
        [
          0.47083795070648193,
          0.3240101933479309,
          0.3587605655193329,
          0.3786143362522125,
          0.17800045013427734,
          1.0000512599945068,
          0.09551365673542023,
          0.24121487140655518
        ],
        [
          0.06077982485294342,
          0.07779700309038162,
          0.1705554574728012,
          0.1724892407655716,
          0.32278916239738464,
          0.09551365673542023,
          1.0000438690185547,
          0.15531575679779053
        ],
        [
          0.0842779129743576,
          0.14591854810714722,
          0.3004898428916931,
          0.28178566694259644,
          0.21075370907783508,
          0.24121487140655518,
          0.15531575679779053,
          0.9999958872795105
        ]
      ],
      "overlap_residualized": [
        [
          1.000221848487854,
          0.4364284873008728,
          0.3374229967594147,
          0.31810083985328674,
          0.20522312819957733,
          0.3843829333782196,
          0.08326458185911179,
          0.23321059346199036
        ],
        [
          0.4364284873008728,
          1.0000519752502441,
          0.4025460481643677,
          0.385894775390625,
          0.32671165466308594,
          0.3464807868003845,
          0.1021990105509758,
          0.2577390670776367
        ],
        [
          0.3374229669570923,
          0.4025460481643677,
          1.0002919435501099,
          0.4610890746116638,
          0.1712522655725479,
          0.35828158259391785,
          0.20321035385131836,
          0.33487042784690857
        ],
        [
          0.31810086965560913,
          0.385894775390625,
          0.4610890746116638,
          0.9999386072158813,
          0.45423436164855957,
          0.2694016695022583,
          0.3884965479373932,
          0.25467926263809204
        ],
        [
          0.20522312819957733,
          0.3267116844654083,
          0.1712522655725479,
          0.45423436164855957,
          1.0000157356262207,
          0.17330804467201233,
          0.3710463345050812,
          0.1659652590751648
        ],
        [
          0.3843829333782196,
          0.3464807868003845,
          0.35828158259391785,
          0.2694016993045807,
          0.17330804467201233,
          0.9997806549072266,
          0.13998453319072723,
          0.368577778339386
        ],
        [
          0.08326458185911179,
          0.1021990105509758,
          0.20321036875247955,
          0.3884965479373932,
          0.37104636430740356,
          0.13998453319072723,
          0.9995768070220947,
          0.1170564666390419
        ],
        [
          0.23321059346199036,
          0.2577390670776367,
          0.33487042784690857,
          0.25467926263809204,
          0.1659652590751648,
          0.3685778081417084,
          0.1170564591884613,
          0.9999899864196777
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          55.897464752197266,
          81.96853637695312
        ],
        "Hate, harassment and discrimination": [
          75.04114532470703,
          89.27794647216797
        ],
        "Illegal goods and services": [
          76.79903411865234,
          82.24188232421875
        ],
        "Non-violent crimes": [
          46.91522216796875,
          85.58988189697266
        ],
        "Sexual content": [
          75.2465591430664,
          89.41316986083984
        ],
        "Violence": [
          54.202999114990234,
          78.12545776367188
        ],
        "cybercrime_intrusion": [
          69.35173034667969,
          87.1441879272461
        ],
        "illegal": [
          71.04056549072266,
          81.69889068603516
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -2.5288512156559873,
          "Hate, harassment and discrimination": -2.5486217074924045,
          "Illegal goods and services": -2.482149805341448,
          "Non-violent crimes": -2.37500968346229,
          "Sexual content": -2.5625091552734376,
          "Violence": -2.6586633095374475,
          "illegal": -3.08036436353411,
          "cybercrime_intrusion": -2.975012493133545
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -0.4711715258084811,
          "Hate, harassment and discrimination": -0.7291931576199002,
          "Illegal goods and services": -0.2946643829345703,
          "Non-violent crimes": -0.5673248584453876,
          "Sexual content": -0.7750154495239258,
          "Violence": -0.7211697651789739,
          "illegal": -0.6785815102713448,
          "cybercrime_intrusion": -0.4250178337097168
        },
        "Illegal goods and services": {
          "Disinformation and deception": -3.730794539818397,
          "Hate, harassment and discrimination": -3.312533484564887,
          "Illegal goods and services": -3.7321717398507253,
          "Non-violent crimes": -3.7404099977933445,
          "Sexual content": -3.5875282287597656,
          "Violence": -3.581751089829665,
          "illegal": -3.928598403930664,
          "cybercrime_intrusion": -4.143775939941406
        },
        "Non-violent crimes": {
          "Disinformation and deception": 2.03844848045936,
          "Hate, harassment and discrimination": 1.534703466627333,
          "Illegal goods and services": 1.9553350721086775,
          "Non-violent crimes": 2.3269034165602465,
          "Sexual content": 1.7749858856201173,
          "Violence": 1.9615204884455755,
          "illegal": 1.553558077130999,
          "cybercrime_intrusion": 1.793723201751709
        },
        "Sexual content": {
          "Disinformation and deception": -2.8749986795278697,
          "Hate, harassment and discrimination": -2.673617362976074,
          "Illegal goods and services": -2.9464366095406667,
          "Non-violent crimes": -2.8076967826256385,
          "Sexual content": -2.818760299682617,
          "Violence": -2.716348354633038,
          "illegal": -2.9374940054757253,
          "cybercrime_intrusion": -2.8375039100646973
        },
        "Violence": {
          "Disinformation and deception": -2.4375230349027195,
          "Hate, harassment and discrimination": -3.0070320765177407,
          "Illegal goods and services": -2.3125614438738142,
          "Non-violent crimes": -2.4904227623572717,
          "Sexual content": -2.9500693321228026,
          "Violence": -2.8942879896897535,
          "illegal": -3.5803980146135603,
          "cybercrime_intrusion": -3.093784236907959
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -3.3943570943979116,
          "Hate, harassment and discrimination": -3.0627050399780273,
          "Illegal goods and services": -3.3751707077026367,
          "Non-violent crimes": -3.0866862076979418,
          "Sexual content": -3.3688919067382814,
          "Violence": -3.2164892049936147,
          "illegal": -3.580493654523577,
          "cybercrime_intrusion": -3.6126331329345702
        },
        "illegal": {
          "Disinformation and deception": -1.0865220289963942,
          "Hate, harassment and discrimination": -1.3680480321248372,
          "Illegal goods and services": -1.1607054301670618,
          "Non-violent crimes": -1.1009496542123647,
          "Sexual content": -1.231233501434326,
          "Violence": -1.2980629114004283,
          "illegal": -1.3392670495169503,
          "cybercrime_intrusion": -1.1124900817871093
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.424678802490234,
        8.898836135864258,
        8.456337928771973,
        5.9508819580078125,
        4.838083267211914,
        3.741741895675659,
        3.1831412315368652,
        2.8248846530914307
      ],
      "decision_pc_order_1based": [
        6,
        2,
        5,
        1,
        7,
        4,
        3,
        8
      ],
      "decision_pc_correlations": [
        0.14094465970993042,
        0.2768118381500244,
        -0.04147333279252052,
        0.08253373205661774,
        -0.24163936078548431,
        0.3418162763118744,
        0.09583048522472382,
        0.006359115708619356
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9996554851531982,
          0.44329768419265747,
          0.25693216919898987,
          0.20499616861343384,
          0.10065831989049911,
          0.4319196343421936,
          0.06100381910800934,
          0.10587399452924728
        ],
        [
          0.44329768419265747,
          0.9999788999557495,
          0.3429454565048218,
          0.30095037817955017,
          0.2927809953689575,
          0.2602582275867462,
          0.05581764131784439,
          0.1692267656326294
        ],
        [
          0.25693216919898987,
          0.3429454565048218,
          1.0001640319824219,
          0.4183276295661926,
          0.17354506254196167,
          0.333512544631958,
          0.17555341124534607,
          0.2983021140098572
        ],
        [
          0.20499615371227264,
          0.30095037817955017,
          0.4183276295661926,
          1.000044345855713,
          0.2873656153678894,
          0.2776893377304077,
          0.24166157841682434,
          0.31885290145874023
        ],
        [
          0.10065832734107971,
          0.29278096556663513,
          0.17354504764080048,
          0.287365585565567,
          1.0000591278076172,
          0.16446638107299805,
          0.2915821373462677,
          0.25502699613571167
        ],
        [
          0.4319196343421936,
          0.2602582275867462,
          0.3335125744342804,
          0.2776893377304077,
          0.16446638107299805,
          0.9999839663505554,
          0.16220158338546753,
          0.2879068851470947
        ],
        [
          0.06100381538271904,
          0.05581764131784439,
          0.17555341124534607,
          0.24166157841682434,
          0.2915821373462677,
          0.16220156848430634,
          1.0001206398010254,
          0.18220676481723785
        ],
        [
          0.10587399452924728,
          0.1692267656326294,
          0.2983021140098572,
          0.31885290145874023,
          0.25502699613571167,
          0.2879068851470947,
          0.18220674991607666,
          0.9999120235443115
        ]
      ],
      "overlap_residualized": [
        [
          1.0001121759414673,
          0.4816865622997284,
          0.2835458815097809,
          0.1930316686630249,
          0.2719581127166748,
          0.5122537016868591,
          0.09769970178604126,
          0.17553557455539703
        ],
        [
          0.4816865921020508,
          0.999826967716217,
          0.30316001176834106,
          0.26388224959373474,
          0.3206689953804016,
          0.44636040925979614,
          0.165829136967659,
          0.20627036690711975
        ],
        [
          0.2835458815097809,
          0.30316001176834106,
          1.000016689300537,
          0.32998746633529663,
          0.29799121618270874,
          0.3358007073402405,
          0.2293025106191635,
          0.3547930121421814
        ],
        [
          0.1930316686630249,
          0.26388224959373474,
          0.32998746633529663,
          1.000109076499939,
          0.5333865880966187,
          0.35326725244522095,
          0.4410691559314728,
          0.40263211727142334
        ],
        [
          0.2719581127166748,
          0.320669025182724,
          0.29799121618270874,
          0.5333865880966187,
          1.0000288486480713,
          0.3991195857524872,
          0.39961278438568115,
          0.4306543469429016
        ],
        [
          0.5122537016868591,
          0.44636040925979614,
          0.3358007073402405,
          0.35326722264289856,
          0.3991195559501648,
          0.9998767971992493,
          0.20818603038787842,
          0.3531971573829651
        ],
        [
          0.09769970178604126,
          0.165829136967659,
          0.2293025255203247,
          0.4410691559314728,
          0.39961278438568115,
          0.20818603038787842,
          0.9998651742935181,
          0.3858867883682251
        ],
        [
          0.17553558945655823,
          0.20627036690711975,
          0.354792982339859,
          0.40263211727142334,
          0.4306543469429016,
          0.3531971573829651,
          0.3858867883682251,
          1.0005216598510742
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          63.44612503051758,
          89.15642547607422
        ],
        "Hate, harassment and discrimination": [
          35.140480041503906,
          87.62566375732422
        ],
        "Illegal goods and services": [
          47.87460708618164,
          73.60504150390625
        ],
        "Non-violent crimes": [
          44.767662048339844,
          67.95623779296875
        ],
        "Sexual content": [
          28.630064010620117,
          75.9892349243164
        ],
        "Violence": [
          72.85721588134766,
          83.83525848388672
        ],
        "cybercrime_intrusion": [
          60.94606018066406,
          89.47342681884766
        ],
        "illegal": [
          67.35285949707031,
          82.9545669555664
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -1.5433227098905122,
          "Hate, harassment and discrimination": -1.5556518766615126,
          "Illegal goods and services": -1.4821769169398717,
          "Non-violent crimes": -1.3029172603900616,
          "Sexual content": -1.5812822341918946,
          "Violence": -1.4279216619638295,
          "illegal": -1.3661302839006697,
          "cybercrime_intrusion": -1.4062837600708007
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -0.6202154893141526,
          "Hate, harassment and discrimination": -0.6736493640475802,
          "Illegal goods and services": -0.6160917282104492,
          "Non-violent crimes": -0.6634902220505935,
          "Sexual content": -0.6750201225280762,
          "Violence": -0.6394499265230619,
          "illegal": -0.651813098362514,
          "cybercrime_intrusion": -0.4000309944152832
        },
        "Illegal goods and services": {
          "Disinformation and deception": -2.7500906724196215,
          "Hate, harassment and discrimination": -2.229309505886502,
          "Illegal goods and services": -2.785796574183873,
          "Non-violent crimes": -2.5866157091580906,
          "Sexual content": -2.5750889778137207,
          "Violence": -2.4087298466609073,
          "illegal": -2.794726644243513,
          "cybercrime_intrusion": -2.937578296661377
        },
        "Non-violent crimes": {
          "Disinformation and deception": -0.3365661914532001,
          "Hate, harassment and discrimination": -0.708394792344835,
          "Illegal goods and services": -0.633983884538923,
          "Non-violent crimes": -0.23081214611346906,
          "Sexual content": -0.5562941551208496,
          "Violence": -0.34138224675105167,
          "illegal": -0.49111502511160715,
          "cybercrime_intrusion": -0.3625441551208496
        },
        "Sexual content": {
          "Disinformation and deception": -3.2980914482703576,
          "Hate, harassment and discrimination": -3.27085812886556,
          "Illegal goods and services": -3.4286113466535295,
          "Non-violent crimes": -3.067321703984187,
          "Sexual content": -3.237531566619873,
          "Violence": -3.1490567280695987,
          "illegal": -3.71429511478969,
          "cybercrime_intrusion": -3.3812646865844727
        },
        "Violence": {
          "Disinformation and deception": -3.8798863337590146,
          "Hate, harassment and discrimination": -4.034872161017524,
          "Illegal goods and services": -4.071549143110003,
          "Non-violent crimes": -3.9039347721980167,
          "Sexual content": -4.075103759765625,
          "Violence": -3.9279765349168043,
          "illegal": -4.392945834568569,
          "cybercrime_intrusion": -4.212569999694824
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -3.9376038771409254,
          "Hate, harassment and discrimination": -3.646000756157769,
          "Illegal goods and services": -4.10727732522147,
          "Non-violent crimes": -3.548185641948993,
          "Sexual content": -3.900120162963867,
          "Violence": -3.6299156042245717,
          "illegal": -4.160819326128278,
          "cybercrime_intrusion": -4.143864440917969
        },
        "illegal": {
          "Disinformation and deception": -1.6538225320669322,
          "Hate, harassment and discrimination": -1.7916447321573894,
          "Illegal goods and services": -1.6339161736624581,
          "Non-violent crimes": -1.5961313981276293,
          "Sexual content": -1.7562305450439453,
          "Violence": -1.7499840809748723,
          "illegal": -1.7410484041486467,
          "cybercrime_intrusion": -1.5812297821044923
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.70464038848877,
        9.563608169555664,
        8.76394271850586,
        6.018249988555908,
        4.584082126617432,
        3.7541000843048096,
        3.156118154525757,
        2.688270330429077
      ],
      "decision_pc_order_1based": [
        2,
        6,
        5,
        4,
        1,
        8,
        7,
        3
      ],
      "decision_pc_correlations": [
        0.12231709808111191,
        0.2885175943374634,
        -0.04045366868376732,
        0.18464185297489166,
        -0.24704304337501526,
        0.27334117889404297,
        0.08101263642311096,
        -0.09035084396600723
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9999032616615295,
          0.40644770860671997,
          0.2340017855167389,
          0.20537793636322021,
          0.09363505989313126,
          0.3800891935825348,
          0.06875655800104141,
          0.09464461356401443
        ],
        [
          0.40644770860671997,
          0.9999490976333618,
          0.309042751789093,
          0.280361145734787,
          0.3004579544067383,
          0.23313535749912262,
          0.06181149557232857,
          0.12818562984466553
        ],
        [
          0.2340017855167389,
          0.309042751789093,
          0.9998028874397278,
          0.41554397344589233,
          0.17298121750354767,
          0.37569254636764526,
          0.17879188060760498,
          0.24271561205387115
        ],
        [
          0.20537793636322021,
          0.2803611159324646,
          0.41554397344589233,
          1.0000114440917969,
          0.2964388132095337,
          0.27183714509010315,
          0.25156211853027344,
          0.28189367055892944
        ],
        [
          0.09363505989313126,
          0.3004579544067383,
          0.17298121750354767,
          0.2964388132095337,
          0.9999721050262451,
          0.18746887147426605,
          0.28212055563926697,
          0.289324551820755
        ],
        [
          0.3800891935825348,
          0.23313534259796143,
          0.37569254636764526,
          0.27183717489242554,
          0.18746887147426605,
          0.9998235702514648,
          0.16996601223945618,
          0.28574031591415405
        ],
        [
          0.06875655055046082,
          0.06181149184703827,
          0.17879188060760498,
          0.2515621483325958,
          0.28212055563926697,
          0.16996601223945618,
          1.0002069473266602,
          0.25790277123451233
        ],
        [
          0.09464462101459503,
          0.12818564474582672,
          0.24271561205387115,
          0.28189367055892944,
          0.289324551820755,
          0.28574031591415405,
          0.25790277123451233,
          1.0000505447387695
        ]
      ],
      "overlap_residualized": [
        [
          0.9999309778213501,
          0.474489688873291,
          0.27440211176872253,
          0.17399418354034424,
          0.27907341718673706,
          0.4880205988883972,
          0.08502736687660217,
          0.16988605260849
        ],
        [
          0.474489688873291,
          1.0002509355545044,
          0.272871732711792,
          0.24788810312747955,
          0.3248082399368286,
          0.4366596043109894,
          0.153001070022583,
          0.19950400292873383
        ],
        [
          0.27440211176872253,
          0.272871732711792,
          1.0000438690185547,
          0.3331448435783386,
          0.2767053246498108,
          0.3349319100379944,
          0.18870967626571655,
          0.3708556294441223
        ],
        [
          0.17399418354034424,
          0.24788810312747955,
          0.3331448435783386,
          1.0002650022506714,
          0.5423882007598877,
          0.3517935872077942,
          0.4409528970718384,
          0.42291688919067383
        ],
        [
          0.27907341718673706,
          0.3248082399368286,
          0.2767053246498108,
          0.5423882007598877,
          1.000173568725586,
          0.41642656922340393,
          0.35558077692985535,
          0.41584843397140503
        ],
        [
          0.4880205988883972,
          0.4366596043109894,
          0.3349319100379944,
          0.3517935872077942,
          0.41642656922340393,
          1.0001378059387207,
          0.15929073095321655,
          0.33342501521110535
        ],
        [
          0.08502737432718277,
          0.153001070022583,
          0.18870967626571655,
          0.4409528970718384,
          0.35558077692985535,
          0.15929073095321655,
          1.0001261234283447,
          0.3516407012939453
        ],
        [
          0.16988605260849,
          0.19950400292873383,
          0.3708556294441223,
          0.42291688919067383,
          0.41584840416908264,
          0.33342501521110535,
          0.3516407012939453,
          1.0002460479736328
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          66.08030700683594,
          88.29544067382812
        ],
        "Hate, harassment and discrimination": [
          39.10361862182617,
          87.8346939086914
        ],
        "Illegal goods and services": [
          43.167694091796875,
          74.83277130126953
        ],
        "Non-violent crimes": [
          47.574256896972656,
          71.26018524169922
        ],
        "Sexual content": [
          30.364986419677734,
          75.97209930419922
        ],
        "Violence": [
          62.1535530090332,
          85.03523254394531
        ],
        "cybercrime_intrusion": [
          54.591182708740234,
          89.66555786132812
        ],
        "illegal": [
          77.8110122680664,
          79.36985778808594
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -3.0626222170316257,
          "Hate, harassment and discrimination": -3.173824840121799,
          "Illegal goods and services": -3.1608141490391324,
          "Non-violent crimes": -2.846236522381122,
          "Sexual content": -3.175108051300049,
          "Violence": -2.8895224057711086,
          "illegal": -3.214394978114537,
          "cybercrime_intrusion": -2.956330108642578
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -0.35099403674785906,
          "Hate, harassment and discrimination": -0.45839616987440324,
          "Illegal goods and services": -0.22325052533830916,
          "Non-violent crimes": -0.5481130893413837,
          "Sexual content": -0.39378652572631834,
          "Violence": -0.4615778556236854,
          "illegal": -0.4107475280761719,
          "cybercrime_intrusion": -0.243782901763916
        },
        "Illegal goods and services": {
          "Disinformation and deception": -4.587204493009127,
          "Hate, harassment and discrimination": -4.28576840294732,
          "Illegal goods and services": -4.607779366629464,
          "Non-violent crimes": -4.317876669076773,
          "Sexual content": -4.350750732421875,
          "Violence": -4.168865570655236,
          "illegal": -4.964977264404297,
          "cybercrime_intrusion": -4.869281864166259
        },
        "Non-violent crimes": {
          "Disinformation and deception": -3.187588618351863,
          "Hate, harassment and discrimination": -3.3543144861857095,
          "Illegal goods and services": -3.285841941833496,
          "Non-violent crimes": -2.798201194176307,
          "Sexual content": -3.1813526153564453,
          "Violence": -2.9760637283325195,
          "illegal": -3.491171019417899,
          "cybercrime_intrusion": -3.2626178741455076
        },
        "Sexual content": {
          "Disinformation and deception": -3.644371692950909,
          "Hate, harassment and discrimination": -3.4654190275404186,
          "Illegal goods and services": -3.5715897423880443,
          "Non-violent crimes": -3.1732248159555287,
          "Sexual content": -3.3626665115356444,
          "Violence": -3.3030173228337216,
          "illegal": -3.9465633119855608,
          "cybercrime_intrusion": -3.4938958168029783
        },
        "Violence": {
          "Disinformation and deception": -6.808101727412297,
          "Hate, harassment and discrimination": -6.993804825676812,
          "Illegal goods and services": -7.125501768929618,
          "Non-violent crimes": -6.808061306293194,
          "Sexual content": -6.987963390350342,
          "Violence": -6.803316849928636,
          "illegal": -7.6433161326817105,
          "cybercrime_intrusion": -7.2940747261047365
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -4.288596593416655,
          "Hate, harassment and discrimination": -3.9238125483194985,
          "Illegal goods and services": -4.51804610661098,
          "Non-violent crimes": -3.913575906019944,
          "Sexual content": -4.137622737884522,
          "Violence": -3.9087773102980394,
          "illegal": -4.607259614127023,
          "cybercrime_intrusion": -4.531355190277099
        },
        "illegal": {
          "Disinformation and deception": -1.3557765667255108,
          "Hate, harassment and discrimination": -1.5277981228298612,
          "Illegal goods and services": -1.4196518489292689,
          "Non-violent crimes": -1.4038467407226562,
          "Sexual content": -1.506251049041748,
          "Violence": -1.3750057954054613,
          "illegal": -1.3303625924246651,
          "cybercrime_intrusion": -1.1437514305114747
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.670948028564453,
        9.4874849319458,
        9.17343807220459,
        5.76066780090332,
        4.579890727996826,
        3.7801482677459717,
        3.137434959411621,
        2.6134088039398193
      ],
      "decision_pc_order_1based": [
        6,
        4,
        5,
        3,
        2,
        1,
        7,
        8
      ],
      "decision_pc_correlations": [
        0.12144111841917038,
        0.18905086815357208,
        -0.22673119604587555,
        0.23718790709972382,
        0.2310703694820404,
        0.2828137278556824,
        0.031157463788986206,
        0.024589035660028458
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9997776746749878,
          0.3642319440841675,
          0.20552194118499756,
          0.20964843034744263,
          0.09407630562782288,
          0.3766236901283264,
          0.0903475284576416,
          0.13589312136173248
        ],
        [
          0.3642318844795227,
          0.9998430013656616,
          0.25609344244003296,
          0.20151156187057495,
          0.31408512592315674,
          0.2266198992729187,
          0.06303080916404724,
          0.11559988558292389
        ],
        [
          0.20552192628383636,
          0.25609344244003296,
          0.999993622303009,
          0.35911476612091064,
          0.16444143652915955,
          0.4047040045261383,
          0.16351436078548431,
          0.2529107630252838
        ],
        [
          0.20964843034744263,
          0.20151156187057495,
          0.35911476612091064,
          1.0000587701797485,
          0.34181562066078186,
          0.2887195348739624,
          0.32375189661979675,
          0.28271493315696716
        ],
        [
          0.09407630562782288,
          0.31408512592315674,
          0.16444143652915955,
          0.34181562066078186,
          0.9999257326126099,
          0.20826183259487152,
          0.28064918518066406,
          0.27181777358055115
        ],
        [
          0.3766236901283264,
          0.2266199141740799,
          0.4047040343284607,
          0.2887195348739624,
          0.20826183259487152,
          1.0000317096710205,
          0.1893513947725296,
          0.3027315139770508
        ],
        [
          0.0903475284576416,
          0.06303080916404724,
          0.16351436078548431,
          0.32375189661979675,
          0.2806491553783417,
          0.1893513947725296,
          1.0002355575561523,
          0.29405274987220764
        ],
        [
          0.13589312136173248,
          0.11559987813234329,
          0.2529107332229614,
          0.28271493315696716,
          0.27181777358055115,
          0.30273154377937317,
          0.29405274987220764,
          0.9998517632484436
        ]
      ],
      "overlap_residualized": [
        [
          1.0003118515014648,
          0.3573923707008362,
          0.3108457922935486,
          0.1698019951581955,
          0.14146102964878082,
          0.38557735085487366,
          0.1286277025938034,
          0.29908818006515503
        ],
        [
          0.35739240050315857,
          1.0000993013381958,
          0.3323324918746948,
          0.13095718622207642,
          0.3364827334880829,
          0.2236787974834442,
          0.08922167122364044,
          0.21158233284950256
        ],
        [
          0.31084582209587097,
          0.3323325216770172,
          1.0001375675201416,
          0.34248924255371094,
          0.23380857706069946,
          0.5752961039543152,
          0.22438929975032806,
          0.4827679991722107
        ],
        [
          0.1698019951581955,
          0.13095718622207642,
          0.34248924255371094,
          0.999640941619873,
          0.42296725511550903,
          0.35559940338134766,
          0.41166776418685913,
          0.32671844959259033
        ],
        [
          0.14146102964878082,
          0.3364827334880829,
          0.23380856215953827,
          0.42296725511550903,
          0.999530553817749,
          0.24768291413784027,
          0.28796353936195374,
          0.3202453851699829
        ],
        [
          0.38557735085487366,
          0.22367878258228302,
          0.5752961039543152,
          0.35559940338134766,
          0.24768292903900146,
          0.9999498128890991,
          0.24113856256008148,
          0.4830722510814667
        ],
        [
          0.1286276876926422,
          0.08922167867422104,
          0.22438929975032806,
          0.41166776418685913,
          0.2879635691642761,
          0.2411385476589203,
          0.9999356269836426,
          0.298272967338562
        ],
        [
          0.29908818006515503,
          0.21158233284950256,
          0.4827679991722107,
          0.32671844959259033,
          0.3202453851699829,
          0.4830722510814667,
          0.298272967338562,
          0.999840497970581
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          68.47749328613281,
          82.03584289550781
        ],
        "Hate, harassment and discrimination": [
          71.89464569091797,
          85.46332550048828
        ],
        "Illegal goods and services": [
          57.5172233581543,
          75.83717346191406
        ],
        "Non-violent crimes": [
          55.3419075012207,
          73.26669311523438
        ],
        "Sexual content": [
          60.9756965637207,
          82.78559112548828
        ],
        "Violence": [
          75.41771697998047,
          82.02120208740234
        ],
        "cybercrime_intrusion": [
          55.86355972290039,
          88.5711898803711
        ],
        "illegal": [
          49.26300811767578,
          88.19705963134766
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -1.3221988677978516,
          "Hate, harassment and discrimination": -1.3612436718410916,
          "Illegal goods and services": -1.330437523978097,
          "Non-violent crimes": -1.3270012782170222,
          "Sexual content": -1.40008487701416,
          "Violence": -1.2404617896446815,
          "illegal": -1.25901917048863,
          "cybercrime_intrusion": -1.0750732421875
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -0.4182898448063777,
          "Hate, harassment and discrimination": -0.37503846486409503,
          "Illegal goods and services": -0.4464550018310547,
          "Non-violent crimes": -0.6057928525484525,
          "Sexual content": -0.3625332832336426,
          "Violence": -0.5721369523268479,
          "illegal": -0.866077150617327,
          "cybercrime_intrusion": -0.5437644004821778
        },
        "Illegal goods and services": {
          "Disinformation and deception": -6.673742000873272,
          "Hate, harassment and discrimination": -6.466317706637913,
          "Illegal goods and services": -6.5543573924473355,
          "Non-violent crimes": -6.548788804274339,
          "Sexual content": -6.400830364227295,
          "Violence": -6.274734863868127,
          "illegal": -6.98296764918736,
          "cybercrime_intrusion": -6.719384288787841
        },
        "Non-violent crimes": {
          "Disinformation and deception": -2.0865662648127627,
          "Hate, harassment and discrimination": -2.1875409020317926,
          "Illegal goods and services": -1.8928954260689872,
          "Non-violent crimes": -1.7692587192241962,
          "Sexual content": -2.025028419494629,
          "Violence": -1.644258132347694,
          "illegal": -1.7946699687412806,
          "cybercrime_intrusion": -1.5812813758850097
        },
        "Sexual content": {
          "Disinformation and deception": -3.0865964889526367,
          "Hate, harassment and discrimination": -3.007002936469184,
          "Illegal goods and services": -3.14291627066476,
          "Non-violent crimes": -2.788521253145658,
          "Sexual content": -2.9625750541687013,
          "Violence": -2.976014870863694,
          "illegal": -3.571479252406529,
          "cybercrime_intrusion": -3.081312561035156
        },
        "Violence": {
          "Disinformation and deception": -6.009719335115873,
          "Hate, harassment and discrimination": -6.1737949583265515,
          "Illegal goods and services": -6.089424814496722,
          "Non-violent crimes": -6.153937853299654,
          "Sexual content": -6.175124931335449,
          "Violence": -6.062626838684082,
          "illegal": -6.785816056387765,
          "cybercrime_intrusion": -6.431334018707275
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -3.490409777714656,
          "Hate, harassment and discrimination": -3.3958766725328235,
          "Illegal goods and services": -3.6964778900146484,
          "Non-violent crimes": -3.173111842228816,
          "Sexual content": -3.5750311851501464,
          "Violence": -3.4856124291053185,
          "illegal": -4.142883164542062,
          "cybercrime_intrusion": -4.018789958953858
        },
        "illegal": {
          "Disinformation and deception": -0.07211024944598858,
          "Hate, harassment and discrimination": -0.3194529215494792,
          "Illegal goods and services": -0.1249948229108538,
          "Non-violent crimes": -0.17306166428786057,
          "Sexual content": -0.28124189376831055,
          "Violence": -0.2259522217970628,
          "illegal": -0.00892026083809989,
          "cybercrime_intrusion": 0.13125534057617189
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.149154663085938,
        9.28240966796875,
        8.754982948303223,
        5.985445022583008,
        4.947526454925537,
        3.7754933834075928,
        3.177870035171509,
        2.594910144805908
      ],
      "decision_pc_order_1based": [
        3,
        4,
        6,
        5,
        8,
        1,
        2,
        7
      ],
      "decision_pc_correlations": [
        0.13740523159503937,
        0.09133147448301315,
        0.27626657485961914,
        -0.27454692125320435,
        0.23250851035118103,
        -0.2487764209508896,
        -0.0409943126142025,
        0.1422892063856125
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0001806020736694,
          0.37527185678482056,
          0.2637491524219513,
          0.2180684506893158,
          0.09669367969036102,
          0.3883669674396515,
          0.08937078714370728,
          0.15407980978488922
        ],
        [
          0.37527185678482056,
          0.999934196472168,
          0.2717377543449402,
          0.2034359574317932,
          0.295708566904068,
          0.2450409084558487,
          0.04811353608965874,
          0.14018672704696655
        ],
        [
          0.2637491524219513,
          0.2717377543449402,
          1.0002944469451904,
          0.39962175488471985,
          0.09557303041219711,
          0.4134753346443176,
          0.18798159062862396,
          0.2536444365978241
        ],
        [
          0.2180684506893158,
          0.2034359723329544,
          0.39962172508239746,
          1.000096321105957,
          0.2746298313140869,
          0.3077723979949951,
          0.3266388177871704,
          0.3101384937763214
        ],
        [
          0.09669367969036102,
          0.295708566904068,
          0.09557302296161652,
          0.2746298313140869,
          1.00009024143219,
          0.1641797572374344,
          0.22674888372421265,
          0.2713959217071533
        ],
        [
          0.3883669674396515,
          0.2450409084558487,
          0.4134753346443176,
          0.3077723979949951,
          0.1641797572374344,
          1.0000308752059937,
          0.19892972707748413,
          0.28738299012184143
        ],
        [
          0.08937077969312668,
          0.048113539814949036,
          0.18798157572746277,
          0.3266388177871704,
          0.22674888372421265,
          0.19892972707748413,
          0.9999229907989502,
          0.291229784488678
        ],
        [
          0.15407982468605042,
          0.14018672704696655,
          0.2536444365978241,
          0.3101384937763214,
          0.2713959217071533,
          0.28738299012184143,
          0.2912297546863556,
          1.0002728700637817
        ]
      ],
      "overlap_residualized": [
        [
          0.9998131990432739,
          0.4282345175743103,
          0.37108659744262695,
          0.1860843449831009,
          0.196648970246315,
          0.45808959007263184,
          0.12806186079978943,
          0.3346107304096222
        ],
        [
          0.4282345473766327,
          0.9998183250427246,
          0.41164660453796387,
          0.2211308479309082,
          0.25978419184684753,
          0.47188514471054077,
          0.15547357499599457,
          0.28578174114227295
        ],
        [
          0.37108659744262695,
          0.41164660453796387,
          1.000058889389038,
          0.29589587450027466,
          0.28009432554244995,
          0.5057079195976257,
          0.1856098175048828,
          0.36564895510673523
        ],
        [
          0.1860843300819397,
          0.2211308479309082,
          0.29589587450027466,
          1.0001014471054077,
          0.5422930717468262,
          0.268277108669281,
          0.3517421782016754,
          0.3722272515296936
        ],
        [
          0.196648970246315,
          0.25978419184684753,
          0.28009432554244995,
          0.5422930717468262,
          0.9998308420181274,
          0.326704740524292,
          0.3189287781715393,
          0.34537097811698914
        ],
        [
          0.4580896198749542,
          0.47188517451286316,
          0.5057079195976257,
          0.268277108669281,
          0.326704740524292,
          0.9998713135719299,
          0.2194681614637375,
          0.4512007236480713
        ],
        [
          0.12806186079978943,
          0.15547358989715576,
          0.1856098175048828,
          0.3517422080039978,
          0.3189287781715393,
          0.21946817636489868,
          0.9996134042739868,
          0.2988702654838562
        ],
        [
          0.3346107304096222,
          0.28578174114227295,
          0.36564895510673523,
          0.3722272515296936,
          0.34537097811698914,
          0.4512007534503937,
          0.2988702654838562,
          1.000138282775879
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          65.52977752685547,
          86.97004699707031
        ],
        "Hate, harassment and discrimination": [
          39.736873626708984,
          87.85643768310547
        ],
        "Illegal goods and services": [
          39.45745086669922,
          72.87152099609375
        ],
        "Non-violent crimes": [
          37.36183166503906,
          73.95111846923828
        ],
        "Sexual content": [
          34.0772705078125,
          69.62987518310547
        ],
        "Violence": [
          67.29862213134766,
          75.86266326904297
        ],
        "cybercrime_intrusion": [
          49.40789794921875,
          60.35193634033203
        ],
        "illegal": [
          50.2023811340332,
          88.91449737548828
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -2.8653304760272684,
          "Hate, harassment and discrimination": -2.8680282168918185,
          "Illegal goods and services": -3.1963833400181363,
          "Non-violent crimes": -2.769168120164138,
          "Sexual content": -2.9874634742736816,
          "Violence": -2.7355385560255785,
          "illegal": -3.249958174569266,
          "cybercrime_intrusion": -2.9124314308166506
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -2.3269564555241513,
          "Hate, harassment and discrimination": -2.2569967905680337,
          "Illegal goods and services": -2.39288398197719,
          "Non-violent crimes": -2.2019680463350735,
          "Sexual content": -2.2000465393066406,
          "Violence": -2.32214722266564,
          "illegal": -3.0714476449148997,
          "cybercrime_intrusion": -2.5187867164611815
        },
        "Illegal goods and services": {
          "Disinformation and deception": -4.125122803908128,
          "Hate, harassment and discrimination": -3.8821197085910373,
          "Illegal goods and services": -3.9822838647024974,
          "Non-violent crimes": -3.9136009216308594,
          "Sexual content": -3.8439356803894045,
          "Violence": -3.7837931559636044,
          "illegal": -4.143007005964007,
          "cybercrime_intrusion": -4.268855285644531
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.4999774052546575,
          "Hate, harassment and discrimination": -1.6180317136976454,
          "Illegal goods and services": -1.4821267809186662,
          "Non-violent crimes": -1.2499807797945464,
          "Sexual content": -1.7312270164489747,
          "Violence": -1.576904296875,
          "illegal": -2.116044453212193,
          "cybercrime_intrusion": -1.6937381744384765
        },
        "Sexual content": {
          "Disinformation and deception": -3.624990169818585,
          "Hate, harassment and discrimination": -3.6319214502970376,
          "Illegal goods and services": -3.9285603931971957,
          "Non-violent crimes": -3.355759473947378,
          "Sexual content": -3.774992752075195,
          "Violence": -3.879804024329552,
          "illegal": -4.660701070513044,
          "cybercrime_intrusion": -4.28124475479126
        },
        "Violence": {
          "Disinformation and deception": -4.51446900000939,
          "Hate, harassment and discrimination": -4.72924190097385,
          "Illegal goods and services": -4.535771233694894,
          "Non-violent crimes": -4.490428851200984,
          "Sexual content": -4.787557792663574,
          "Violence": -4.437544896052434,
          "illegal": -4.919685500008719,
          "cybercrime_intrusion": -4.54379415512085
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.8029191677386944,
          "Hate, harassment and discrimination": -1.7014376322428386,
          "Illegal goods and services": -2.0714718954903737,
          "Non-violent crimes": -1.4904169669518104,
          "Sexual content": -1.887522315979004,
          "Violence": -1.8173426114595854,
          "illegal": -2.258960042681013,
          "cybercrime_intrusion": -2.162535285949707
        },
        "illegal": {
          "Disinformation and deception": 0.06732830634483924,
          "Hate, harassment and discrimination": -0.15275859832763672,
          "Illegal goods and services": -0.1428391592843192,
          "Non-violent crimes": -0.20670494666466346,
          "Sexual content": -0.20622472763061522,
          "Violence": -0.23555462176983172,
          "illegal": -0.2231893539428711,
          "cybercrime_intrusion": -0.14998235702514648
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.720258712768555,
        10.138235092163086,
        8.880179405212402,
        7.7259931564331055,
        4.891303062438965,
        3.618253469467163,
        3.1755003929138184,
        2.491974115371704
      ],
      "decision_pc_order_1based": [
        4,
        3,
        1,
        6,
        5,
        8,
        2,
        7
      ],
      "decision_pc_correlations": [
        0.2370142787694931,
        -0.029620496556162834,
        0.29174840450286865,
        -0.375314325094223,
        -0.18616364896297455,
        -0.21345575153827667,
        0.027396412566304207,
        0.16266335546970367
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9996728897094727,
          0.3769994378089905,
          0.27130794525146484,
          0.2523169219493866,
          0.1281043440103531,
          0.3791070282459259,
          0.08973007649183273,
          0.1550368070602417
        ],
        [
          0.3769994378089905,
          0.9999945163726807,
          0.2647777199745178,
          0.18850164115428925,
          0.3384379744529724,
          0.24007607996463776,
          0.04928934946656227,
          0.14496813714504242
        ],
        [
          0.27130794525146484,
          0.2647777199745178,
          0.9999063014984131,
          0.3940867781639099,
          0.17132063210010529,
          0.3855333924293518,
          0.2550086975097656,
          0.3429192304611206
        ],
        [
          0.2523169219493866,
          0.18850162625312805,
          0.3940867781639099,
          0.9999417066574097,
          0.3643685579299927,
          0.3507165312767029,
          0.39356017112731934,
          0.2905626893043518
        ],
        [
          0.1281043291091919,
          0.3384379744529724,
          0.17132064700126648,
          0.3643685579299927,
          1.0000336170196533,
          0.24076709151268005,
          0.2975585460662842,
          0.28495123982429504
        ],
        [
          0.3791070282459259,
          0.24007609486579895,
          0.3855333924293518,
          0.3507165014743805,
          0.24076707661151886,
          1.0003129243850708,
          0.23661014437675476,
          0.26463061571121216
        ],
        [
          0.08973007649183273,
          0.04928935319185257,
          0.25500866770744324,
          0.39356017112731934,
          0.2975585460662842,
          0.23661015927791595,
          0.9998197555541992,
          0.2817102074623108
        ],
        [
          0.1550368070602417,
          0.14496812224388123,
          0.3429192304611206,
          0.2905626893043518,
          0.28495126962661743,
          0.26463061571121216,
          0.2817102074623108,
          1.0001871585845947
        ]
      ],
      "overlap_residualized": [
        [
          0.999705970287323,
          0.5028748512268066,
          0.3187011778354645,
          0.1807214319705963,
          0.2679065465927124,
          0.28201228380203247,
          0.10343014448881149,
          0.20360560715198517
        ],
        [
          0.5028748512268066,
          1.0000391006469727,
          0.3226322531700134,
          0.2226409614086151,
          0.300189346075058,
          0.29384106397628784,
          0.14043714106082916,
          0.19485953450202942
        ],
        [
          0.3187011480331421,
          0.3226322531700134,
          1.0001144409179688,
          0.3609718680381775,
          0.3665392994880676,
          0.3909386396408081,
          0.11944246292114258,
          0.36136963963508606
        ],
        [
          0.1807214319705963,
          0.2226409763097763,
          0.3609718680381775,
          0.999902606010437,
          0.5036349296569824,
          0.31660333275794983,
          0.269573450088501,
          0.3150097131729126
        ],
        [
          0.2679065465927124,
          0.300189346075058,
          0.3665392994880676,
          0.5036348700523376,
          1.0000439882278442,
          0.3454968333244324,
          0.170811265707016,
          0.3185863494873047
        ],
        [
          0.28201228380203247,
          0.29384103417396545,
          0.3909386396408081,
          0.31660333275794983,
          0.34549680352211,
          1.0002357959747314,
          0.20061063766479492,
          0.48679012060165405
        ],
        [
          0.10343015193939209,
          0.14043714106082916,
          0.11944245547056198,
          0.269573450088501,
          0.170811265707016,
          0.20061062276363373,
          0.9998695850372314,
          0.1725011169910431
        ],
        [
          0.20360560715198517,
          0.19485953450202942,
          0.36136966943740845,
          0.3150096833705902,
          0.3185863494873047,
          0.48679012060165405,
          0.1725011169910431,
          0.99993497133255
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          72.42188262939453,
          80.86354064941406
        ],
        "Hate, harassment and discrimination": [
          48.877140045166016,
          88.35621643066406
        ],
        "Illegal goods and services": [
          24.543527603149414,
          74.8953857421875
        ],
        "Non-violent crimes": [
          46.202301025390625,
          60.202388763427734
        ],
        "Sexual content": [
          34.311073303222656,
          55.31220245361328
        ],
        "Violence": [
          46.213279724121094,
          84.1025390625
        ],
        "cybercrime_intrusion": [
          28.4153995513916,
          54.90790557861328
        ],
        "illegal": [
          36.17118835449219,
          75.03916931152344
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -1.6731081008911133,
          "Hate, harassment and discrimination": -1.798682106865777,
          "Illegal goods and services": -1.9018279484340124,
          "Non-violent crimes": -1.6538885556734526,
          "Sexual content": -1.787548828125,
          "Violence": -1.4904427895179162,
          "illegal": -1.785768645150321,
          "cybercrime_intrusion": -1.5625519752502441
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -0.4087163485013522,
          "Hate, harassment and discrimination": -0.5625958972507052,
          "Illegal goods and services": -0.5893605095999581,
          "Non-violent crimes": -0.48084339728722203,
          "Sexual content": -0.4750688552856445,
          "Violence": -0.4712238311767578,
          "illegal": -1.0089871542794364,
          "cybercrime_intrusion": -0.6125639915466309
        },
        "Illegal goods and services": {
          "Disinformation and deception": -2.3029554807222805,
          "Hate, harassment and discrimination": -1.7709097332424588,
          "Illegal goods and services": -2.0000660760062083,
          "Non-violent crimes": -1.8750730661245494,
          "Sexual content": -1.8063646316528321,
          "Violence": -1.8750755603496845,
          "illegal": -2.0089879717145647,
          "cybercrime_intrusion": -2.218806743621826
        },
        "Non-violent crimes": {
          "Disinformation and deception": -1.7163485747117262,
          "Hate, harassment and discrimination": -1.7708476384480794,
          "Illegal goods and services": -1.3750079018729073,
          "Non-violent crimes": -1.3461573674128606,
          "Sexual content": -1.7375025749206543,
          "Violence": -1.543273118826059,
          "illegal": -1.7678541455950056,
          "cybercrime_intrusion": -1.4687614440917969
        },
        "Sexual content": {
          "Disinformation and deception": -1.3172996227557843,
          "Hate, harassment and discrimination": -1.2847123675876193,
          "Illegal goods and services": -1.187492915562221,
          "Non-violent crimes": -1.0672991092388446,
          "Sexual content": -1.343744659423828,
          "Violence": -1.2067228463979869,
          "illegal": -1.348207882472447,
          "cybercrime_intrusion": -1.1812471389770507
        },
        "Violence": {
          "Disinformation and deception": -4.932744833139273,
          "Hate, harassment and discrimination": -5.257014486524794,
          "Illegal goods and services": -4.696502413068499,
          "Non-violent crimes": -4.894294885488657,
          "Sexual content": -5.150073528289795,
          "Violence": -4.966415478633,
          "illegal": -4.892926624843052,
          "cybercrime_intrusion": -4.656313133239746
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.8509693879347582,
          "Hate, harassment and discrimination": -1.5208520889282227,
          "Illegal goods and services": -1.919656617300851,
          "Non-violent crimes": -1.4134724690363958,
          "Sexual content": -1.8687612533569335,
          "Violence": -1.7788539299598107,
          "illegal": -2.187504768371582,
          "cybercrime_intrusion": -2.1250117301940916
        },
        "illegal": {
          "Disinformation and deception": 2.0095704885629506,
          "Hate, harassment and discrimination": 1.8888283835517035,
          "Illegal goods and services": 1.723172732761928,
          "Non-violent crimes": 1.865345074580266,
          "Sexual content": 1.799962043762207,
          "Violence": 1.8172712326049805,
          "illegal": 1.8213920593261719,
          "cybercrime_intrusion": 1.8437000274658204
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        14.285099029541016,
        9.495205879211426,
        9.27683162689209,
        8.629530906677246,
        4.530317306518555,
        3.4332690238952637,
        3.0436460971832275,
        2.556464433670044
      ],
      "decision_pc_order_1based": [
        1,
        3,
        4,
        6,
        8,
        2,
        5,
        7
      ],
      "decision_pc_correlations": [
        0.38859519362449646,
        -0.11521179974079132,
        -0.2748422920703888,
        0.27369624376296997,
        -0.04153596609830856,
        -0.25127309560775757,
        -0.006112327799201012,
        0.21684759855270386
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9998238682746887,
          0.4223841428756714,
          0.30148687958717346,
          0.32305586338043213,
          0.16551078855991364,
          0.3732876181602478,
          0.14643952250480652,
          0.21428486704826355
        ],
        [
          0.4223841428756714,
          1.0002055168151855,
          0.3480302393436432,
          0.29176783561706543,
          0.3847993314266205,
          0.2722817063331604,
          0.09298238158226013,
          0.23172956705093384
        ],
        [
          0.30148690938949585,
          0.3480302095413208,
          1.000068187713623,
          0.5076025724411011,
          0.2480618953704834,
          0.38685354590415955,
          0.3544422388076782,
          0.44615840911865234
        ],
        [
          0.32305586338043213,
          0.2917678654193878,
          0.5076025724411011,
          1.0005338191986084,
          0.3532855212688446,
          0.41411328315734863,
          0.4583544433116913,
          0.39663296937942505
        ],
        [
          0.16551078855991364,
          0.3847993314266205,
          0.2480618953704834,
          0.3532855212688446,
          0.9996852278709412,
          0.2658328413963318,
          0.2999264895915985,
          0.34962499141693115
        ],
        [
          0.3732876181602478,
          0.2722817063331604,
          0.38685354590415955,
          0.41411328315734863,
          0.2658328413963318,
          0.999589741230011,
          0.33608683943748474,
          0.31968146562576294
        ],
        [
          0.14643952250480652,
          0.09298237413167953,
          0.3544422388076782,
          0.4583544433116913,
          0.2999264895915985,
          0.33608683943748474,
          1.000126600265503,
          0.3030838370323181
        ],
        [
          0.21428486704826355,
          0.23172956705093384,
          0.44615840911865234,
          0.39663296937942505,
          0.34962496161460876,
          0.31968146562576294,
          0.3030838370323181,
          1.0002113580703735
        ]
      ],
      "overlap_residualized": [
        [
          0.9999832510948181,
          0.19408857822418213,
          0.10307595133781433,
          0.06956587731838226,
          0.09683391451835632,
          0.15952524542808533,
          0.062386468052864075,
          0.21444809436798096
        ],
        [
          0.19408857822418213,
          1.0001188516616821,
          0.27939310669898987,
          0.29291003942489624,
          0.36821338534355164,
          0.24471430480480194,
          0.23847943544387817,
          0.15438774228096008
        ],
        [
          0.10307595133781433,
          0.27939310669898987,
          1.000017762184143,
          0.2999304533004761,
          0.2651158571243286,
          0.32768702507019043,
          0.27397769689559937,
          0.25352156162261963
        ],
        [
          0.06956588476896286,
          0.29291003942489624,
          0.29993048310279846,
          0.9998964071273804,
          0.41824617981910706,
          0.15135404467582703,
          0.25568538904190063,
          0.15217798948287964
        ],
        [
          0.09683391451835632,
          0.36821335554122925,
          0.2651158571243286,
          0.41824615001678467,
          1.0003451108932495,
          0.14029256999492645,
          0.23010054230690002,
          0.2562519609928131
        ],
        [
          0.15952524542808533,
          0.24471430480480194,
          0.32768702507019043,
          0.15135404467582703,
          0.14029256999492645,
          1.000037431716919,
          0.23684677481651306,
          0.29784348607063293
        ],
        [
          0.062386468052864075,
          0.23847943544387817,
          0.27397769689559937,
          0.25568538904190063,
          0.23010052740573883,
          0.23684677481651306,
          0.9998409748077393,
          0.18470461666584015
        ],
        [
          0.21444809436798096,
          0.15438774228096008,
          0.25352156162261963,
          0.15217798948287964,
          0.2562519609928131,
          0.29784348607063293,
          0.18470461666584015,
          1.000009536743164
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          31.4287166595459,
          64.06732940673828
        ],
        "Hate, harassment and discrimination": [
          38.21581268310547,
          62.67766189575195
        ],
        "Illegal goods and services": [
          22.0487117767334,
          28.373321533203125
        ],
        "Non-violent crimes": [
          32.699729919433594,
          43.06051254272461
        ],
        "Sexual content": [
          37.933128356933594,
          77.44856262207031
        ],
        "Violence": [
          22.67546272277832,
          75.18171691894531
        ],
        "cybercrime_intrusion": [
          30.004793167114258,
          65.96141815185547
        ],
        "illegal": [
          30.83055877685547,
          42.335121154785156
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -2.5816376759455752,
          "Hate, harassment and discrimination": -2.756921132405599,
          "Illegal goods and services": -2.7767200469970703,
          "Non-violent crimes": -2.538384510920598,
          "Sexual content": -2.668729305267334,
          "Violence": -2.5191880006056566,
          "illegal": -2.732100486755371,
          "cybercrime_intrusion": -2.4561341285705565
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -1.9424465619600737,
          "Hate, harassment and discrimination": -1.8544090059068468,
          "Illegal goods and services": -2.1430228097098216,
          "Non-violent crimes": -1.6636129525991588,
          "Sexual content": -1.9501661300659179,
          "Violence": -1.9472680458655725,
          "illegal": -2.7680057798113142,
          "cybercrime_intrusion": -2.3563996315002442
        },
        "Illegal goods and services": {
          "Disinformation and deception": -1.6394556485689604,
          "Hate, harassment and discrimination": -1.3333808051215277,
          "Illegal goods and services": -1.7500354221888952,
          "Non-violent crimes": -1.0673407041109526,
          "Sexual content": -1.481278896331787,
          "Violence": -1.3654128588162935,
          "illegal": -2.0268151419503346,
          "cybercrime_intrusion": -1.7687822341918946
        },
        "Non-violent crimes": {
          "Disinformation and deception": -2.182714975797213,
          "Hate, harassment and discrimination": -2.0486507415771484,
          "Illegal goods and services": -2.2857340403965543,
          "Non-violent crimes": -1.56732911330003,
          "Sexual content": -2.2687735557556152,
          "Violence": -2.0048315341656027,
          "illegal": -2.70537907736642,
          "cybercrime_intrusion": -2.2250229835510256
        },
        "Sexual content": {
          "Disinformation and deception": -2.451920876136193,
          "Hate, harassment and discrimination": -2.2708424462212458,
          "Illegal goods and services": -2.660717282976423,
          "Non-violent crimes": -1.9711595681997447,
          "Sexual content": -2.450002574920654,
          "Violence": -2.3509666736309347,
          "illegal": -3.285719190325056,
          "cybercrime_intrusion": -2.7937642097473145
        },
        "Violence": {
          "Disinformation and deception": -3.072148323059082,
          "Hate, harassment and discrimination": -3.5486933390299478,
          "Illegal goods and services": -2.9821981702532088,
          "Non-violent crimes": -3.2115870255690355,
          "Sexual content": -3.4375603675842283,
          "Violence": -3.500059567964994,
          "illegal": -3.3661324637276784,
          "cybercrime_intrusion": -3.100047969818115
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.7884847200833833,
          "Hate, harassment and discrimination": -1.3958778381347656,
          "Illegal goods and services": -1.955386025565011,
          "Non-violent crimes": -1.2500267762404222,
          "Sexual content": -1.7437730789184571,
          "Violence": -1.5336783482478216,
          "illegal": -2.196451868329729,
          "cybercrime_intrusion": -1.9500279426574707
        },
        "illegal": {
          "Disinformation and deception": -1.081799287062425,
          "Hate, harassment and discrimination": -1.0209428999159071,
          "Illegal goods and services": -1.4643595559256417,
          "Non-violent crimes": -0.7597048099224384,
          "Sexual content": -1.1875857353210448,
          "Violence": -1.139501351576585,
          "illegal": -1.5982982090541296,
          "cybercrime_intrusion": -1.2125788688659669
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.503843307495117,
        11.474428176879883,
        8.877056121826172,
        8.475846290588379,
        4.3019561767578125,
        3.3375210762023926,
        2.9825828075408936,
        2.5782203674316406
      ],
      "decision_pc_order_1based": [
        3,
        1,
        6,
        5,
        4,
        2,
        8,
        7
      ],
      "decision_pc_correlations": [
        0.3422594368457794,
        -0.07822590321302414,
        0.42140793800354004,
        -0.08294832706451416,
        0.1021895781159401,
        0.23822511732578278,
        0.04458838701248169,
        -0.051196686923503876
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9997984170913696,
          0.3417666554450989,
          0.27155056595802307,
          0.3218950033187866,
          0.16645659506320953,
          0.3421511650085449,
          0.14229096472263336,
          0.20414291322231293
        ],
        [
          0.3417666554450989,
          1.000174641609192,
          0.281192809343338,
          0.22415858507156372,
          0.4081062078475952,
          0.242103710770607,
          0.08326390385627747,
          0.21963483095169067
        ],
        [
          0.27155056595802307,
          0.281192809343338,
          0.9999649524688721,
          0.48034602403640747,
          0.22657161951065063,
          0.3907759487628937,
          0.2920134365558624,
          0.42254501581192017
        ],
        [
          0.3218950033187866,
          0.22415858507156372,
          0.48034602403640747,
          0.9997744560241699,
          0.32822924852371216,
          0.3805693984031677,
          0.3970029354095459,
          0.35216015577316284
        ],
        [
          0.16645658016204834,
          0.4081062078475952,
          0.22657161951065063,
          0.32822924852371216,
          0.9996946454048157,
          0.22833403944969177,
          0.28876274824142456,
          0.34864553809165955
        ],
        [
          0.3421511650085449,
          0.2421037256717682,
          0.3907759487628937,
          0.3805693984031677,
          0.22833403944969177,
          0.9998747706413269,
          0.23013712465763092,
          0.2833938002586365
        ],
        [
          0.14229096472263336,
          0.08326390385627747,
          0.29201340675354004,
          0.3970029354095459,
          0.28876274824142456,
          0.23013713955879211,
          1.000015139579773,
          0.2715921103954315
        ],
        [
          0.20414291322231293,
          0.21963483095169067,
          0.42254504561424255,
          0.35216015577316284,
          0.34864550828933716,
          0.2833938002586365,
          0.2715921103954315,
          0.9998481869697571
        ]
      ],
      "overlap_residualized": [
        [
          1.0002021789550781,
          0.2505008280277252,
          0.19497597217559814,
          0.19577419757843018,
          0.2711072862148285,
          0.30181917548179626,
          0.18220093846321106,
          0.21619924902915955
        ],
        [
          0.2505008578300476,
          0.9998536109924316,
          0.21104080975055695,
          0.2784826159477234,
          0.36003053188323975,
          0.2434694766998291,
          0.23045682907104492,
          0.22852258384227753
        ],
        [
          0.19497597217559814,
          0.21104080975055695,
          0.9998162388801575,
          0.2532723546028137,
          0.24119842052459717,
          0.25921064615249634,
          0.33805468678474426,
          0.24853932857513428
        ],
        [
          0.19577421247959137,
          0.2784826159477234,
          0.2532723546028137,
          0.9998511075973511,
          0.32533878087997437,
          0.26100772619247437,
          0.3895755410194397,
          0.3353831470012665
        ],
        [
          0.2711072862148285,
          0.36003053188323975,
          0.24119842052459717,
          0.32533881068229675,
          0.999956488609314,
          0.22857271134853363,
          0.24648456275463104,
          0.2987571954727173
        ],
        [
          0.30181917548179626,
          0.2434694617986679,
          0.25921064615249634,
          0.26100772619247437,
          0.22857269644737244,
          1.0002235174179077,
          0.25395190715789795,
          0.25513413548469543
        ],
        [
          0.18220092356204987,
          0.23045681416988373,
          0.33805471658706665,
          0.3895755410194397,
          0.24648457765579224,
          0.25395190715789795,
          1.000137209892273,
          0.3291105329990387
        ],
        [
          0.21619926393032074,
          0.22852259874343872,
          0.24853934347629547,
          0.33538317680358887,
          0.2987572252750397,
          0.25513413548469543,
          0.3291105329990387,
          0.9998322129249573
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          38.88103103637695,
          85.3311996459961
        ],
        "Hate, harassment and discrimination": [
          36.5045166015625,
          58.5686149597168
        ],
        "Illegal goods and services": [
          23.366092681884766,
          49.239501953125
        ],
        "Non-violent crimes": [
          26.053274154663086,
          74.52754211425781
        ],
        "Sexual content": [
          40.74341583251953,
          55.884944915771484
        ],
        "Violence": [
          26.053504943847656,
          55.24532699584961
        ],
        "cybercrime_intrusion": [
          47.29477310180664,
          79.81417083740234
        ],
        "illegal": [
          35.77806091308594,
          63.06563186645508
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -2.5817750050471377,
          "Hate, harassment and discrimination": -2.604283650716146,
          "Illegal goods and services": -2.642928123474121,
          "Non-violent crimes": -2.413549569936899,
          "Sexual content": -2.6563419342041015,
          "Violence": -2.476052137521597,
          "illegal": -2.705432483128139,
          "cybercrime_intrusion": -2.487563896179199
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -1.3174364383404071,
          "Hate, harassment and discrimination": -1.326597637600369,
          "Illegal goods and services": -1.5537083489554269,
          "Non-violent crimes": -1.307824501624474,
          "Sexual content": -1.356404972076416,
          "Violence": -1.3751381360567534,
          "illegal": -1.9287151609148299,
          "cybercrime_intrusion": -1.6626245498657226
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.2932356320894681,
          "Hate, harassment and discrimination": 0.6874429914686415,
          "Illegal goods and services": 0.1695991243634905,
          "Non-violent crimes": 0.9182314505943885,
          "Sexual content": 0.4937150001525879,
          "Violence": 0.5672707190880408,
          "illegal": -0.15182059151785715,
          "cybercrime_intrusion": 0.10620460510253907
        },
        "Non-violent crimes": {
          "Disinformation and deception": -0.3365592956542969,
          "Hate, harassment and discrimination": -0.25004715389675564,
          "Illegal goods and services": -0.5178910664149693,
          "Non-violent crimes": 0.07208193265474759,
          "Sexual content": -0.4000358581542969,
          "Violence": -0.18272055112398589,
          "illegal": -0.8125324249267578,
          "cybercrime_intrusion": -0.5000375747680664
        },
        "Sexual content": {
          "Disinformation and deception": 0.10095691680908203,
          "Hate, harassment and discrimination": 0.166646851433648,
          "Illegal goods and services": -0.08037199292864118,
          "Non-violent crimes": 0.4278715573824369,
          "Sexual content": -0.03126459121704102,
          "Violence": 0.08652760432316707,
          "illegal": -0.4464397430419922,
          "cybercrime_intrusion": -0.16876916885375975
        },
        "Violence": {
          "Disinformation and deception": -2.014441123375526,
          "Hate, harassment and discrimination": -2.2778227064344616,
          "Illegal goods and services": -1.8571741921561105,
          "Non-violent crimes": -2.144261800325834,
          "Sexual content": -2.2437865257263185,
          "Violence": -2.341382833627554,
          "illegal": -2.276815550667899,
          "cybercrime_intrusion": -2.0625325202941895
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": 0.5288364703838642,
          "Hate, harassment and discrimination": 0.9096990161471896,
          "Illegal goods and services": 0.35712759835379465,
          "Non-violent crimes": 0.995175655071552,
          "Sexual content": 0.6249806404113769,
          "Violence": 0.711518801175631,
          "illegal": 0.2856935773577009,
          "cybercrime_intrusion": 0.40622634887695314
        },
        "illegal": {
          "Disinformation and deception": 0.990368916438176,
          "Hate, harassment and discrimination": 1.166632546318902,
          "Illegal goods and services": 0.6517666407993862,
          "Non-violent crimes": 1.1826681723961463,
          "Sexual content": 1.0562254905700683,
          "Violence": 1.086515499995305,
          "illegal": 0.9464059557233538,
          "cybercrime_intrusion": 1.0499704360961915
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.678711891174316,
        11.608367919921875,
        9.078993797302246,
        8.459546089172363,
        4.059628963470459,
        3.459259271621704,
        2.9631056785583496,
        2.6284492015838623
      ],
      "decision_pc_order_1based": [
        3,
        1,
        6,
        2,
        5,
        7,
        8,
        4
      ],
      "decision_pc_correlations": [
        0.3438076078891754,
        -0.18953406810760498,
        0.3822323679924011,
        -0.03225107491016388,
        0.11935265362262726,
        0.2173413783311844,
        0.112654909491539,
        -0.03400472179055214
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9998665452003479,
          0.3408057391643524,
          0.27794700860977173,
          0.3198085427284241,
          0.16593396663665771,
          0.3659573197364807,
          0.15196795761585236,
          0.18537290394306183
        ],
        [
          0.3408057391643524,
          1.0002046823501587,
          0.27466607093811035,
          0.25192415714263916,
          0.4192779064178467,
          0.24617338180541992,
          0.08987763524055481,
          0.20604325830936432
        ],
        [
          0.27794697880744934,
          0.27466607093811035,
          1.0001180171966553,
          0.48672398924827576,
          0.23547203838825226,
          0.37461891770362854,
          0.31148552894592285,
          0.40837544202804565
        ],
        [
          0.3198085427284241,
          0.25192415714263916,
          0.48672395944595337,
          1.0001015663146973,
          0.3346286118030548,
          0.38680461049079895,
          0.3671213686466217,
          0.32783931493759155
        ],
        [
          0.16593396663665771,
          0.4192779064178467,
          0.23547203838825226,
          0.3346286118030548,
          0.9998185038566589,
          0.24705319106578827,
          0.27009332180023193,
          0.36061400175094604
        ],
        [
          0.3659573197364807,
          0.24617338180541992,
          0.37461891770362854,
          0.38680461049079895,
          0.24705319106578827,
          1.0001347064971924,
          0.27320295572280884,
          0.2986809015274048
        ],
        [
          0.15196795761585236,
          0.08987763524055481,
          0.31148555874824524,
          0.3671213686466217,
          0.27009332180023193,
          0.27320295572280884,
          1.0002038478851318,
          0.26895374059677124
        ],
        [
          0.18537288904190063,
          0.2060432732105255,
          0.40837541222572327,
          0.32783931493759155,
          0.36061397194862366,
          0.2986809015274048,
          0.26895377039909363,
          0.9997618198394775
        ]
      ],
      "overlap_residualized": [
        [
          1.0001742839813232,
          0.29667580127716064,
          0.22579854726791382,
          0.21085816621780396,
          0.28370070457458496,
          0.3048973083496094,
          0.19733090698719025,
          0.265119343996048
        ],
        [
          0.29667580127716064,
          0.9998456835746765,
          0.2278926521539688,
          0.37283337116241455,
          0.3772875964641571,
          0.3493362069129944,
          0.23900333046913147,
          0.2977416217327118
        ],
        [
          0.22579854726791382,
          0.2278926521539688,
          1.0001004934310913,
          0.26235926151275635,
          0.22686822712421417,
          0.2530588209629059,
          0.33223071694374084,
          0.2539069652557373
        ],
        [
          0.21085816621780396,
          0.37283337116241455,
          0.26235926151275635,
          0.9995855689048767,
          0.37432733178138733,
          0.3692961633205414,
          0.41638827323913574,
          0.4280696511268616
        ],
        [
          0.28370070457458496,
          0.3772875964641571,
          0.22686821222305298,
          0.3743273615837097,
          1.0000524520874023,
          0.2964584529399872,
          0.2267831414937973,
          0.35610783100128174
        ],
        [
          0.3048973083496094,
          0.3493362069129944,
          0.2530588209629059,
          0.3692961633205414,
          0.2964584529399872,
          0.999704122543335,
          0.2663518488407135,
          0.3663983643054962
        ],
        [
          0.19733090698719025,
          0.23900333046913147,
          0.33223074674606323,
          0.41638827323913574,
          0.2267831265926361,
          0.2663518488407135,
          0.9999030232429504,
          0.34695959091186523
        ],
        [
          0.265119343996048,
          0.2977416217327118,
          0.2539069950580597,
          0.4280696213245392,
          0.35610783100128174,
          0.3663983643054962,
          0.34695959091186523,
          0.99981689453125
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          42.16112518310547,
          85.57378387451172
        ],
        "Hate, harassment and discrimination": [
          36.74233627319336,
          66.12105560302734
        ],
        "Illegal goods and services": [
          27.616802215576172,
          51.35233688354492
        ],
        "Non-violent crimes": [
          35.94636535644531,
          68.73135375976562
        ],
        "Sexual content": [
          38.47761154174805,
          61.43647384643555
        ],
        "Violence": [
          34.03683090209961,
          60.972198486328125
        ],
        "cybercrime_intrusion": [
          49.42517852783203,
          79.66558074951172
        ],
        "illegal": [
          43.59587097167969,
          59.38945770263672
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -1.326959096468412,
          "Hate, harassment and discrimination": -1.56256283654107,
          "Illegal goods and services": -1.3482464381626673,
          "Non-violent crimes": -1.514465698829064,
          "Sexual content": -1.3812969207763672,
          "Violence": -1.4471555856557994,
          "illegal": -1.3750336510794503,
          "cybercrime_intrusion": -1.2687728881835938
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -0.4712367424598107,
          "Hate, harassment and discrimination": -0.45149559444851345,
          "Illegal goods and services": -0.651871817452567,
          "Non-violent crimes": -0.45200421259953427,
          "Sexual content": -0.45633983612060547,
          "Violence": -0.5096925588754507,
          "illegal": -1.0357814516339983,
          "cybercrime_intrusion": -0.7188132286071778
        },
        "Illegal goods and services": {
          "Disinformation and deception": 0.3220878747793344,
          "Hate, harassment and discrimination": 0.6735777325100369,
          "Illegal goods and services": 0.3124591282435826,
          "Non-violent crimes": 0.80285094334529,
          "Sexual content": 0.5687183380126953,
          "Violence": 0.5768852967482346,
          "illegal": 0.03567954472133091,
          "cybercrime_intrusion": 0.1937106132507324
        },
        "Non-violent crimes": {
          "Disinformation and deception": 1.9230870466965895,
          "Hate, harassment and discrimination": 1.9375091128879123,
          "Illegal goods and services": 1.8750059945242745,
          "Non-violent crimes": 2.1923162020169773,
          "Sexual content": 1.8812573432922364,
          "Violence": 2.067317302410419,
          "illegal": 1.598229272024972,
          "cybercrime_intrusion": 1.9250048637390136
        },
        "Sexual content": {
          "Disinformation and deception": -0.5721464157104492,
          "Hate, harassment and discrimination": -0.5139324400160048,
          "Illegal goods and services": -0.5536037172589984,
          "Non-violent crimes": -0.3798373295710637,
          "Sexual content": -0.562530517578125,
          "Violence": -0.5048346886268029,
          "illegal": -0.8303797585623605,
          "cybercrime_intrusion": -0.7437790870666504
        },
        "Violence": {
          "Disinformation and deception": -0.8942618736853967,
          "Hate, harassment and discrimination": -1.1875488493177626,
          "Illegal goods and services": -0.8393254961286273,
          "Non-violent crimes": -1.1394589497492864,
          "Sexual content": -1.1812888145446778,
          "Violence": -1.2404130788949819,
          "illegal": -1.1339555467878069,
          "cybercrime_intrusion": -1.0250357627868651
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": 1.1682428946861854,
          "Hate, harassment and discrimination": 1.4791346655951605,
          "Illegal goods and services": 1.1874688012259347,
          "Non-violent crimes": 1.6009292602539062,
          "Sexual content": 1.3249617576599122,
          "Violence": 1.5143970342782826,
          "illegal": 1.187478746686663,
          "cybercrime_intrusion": 1.1562233924865724
        },
        "illegal": {
          "Disinformation and deception": -0.7116464468149039,
          "Hate, harassment and discrimination": -0.3959670596652561,
          "Illegal goods and services": -0.892974989754813,
          "Non-violent crimes": -0.5385869833139273,
          "Sexual content": -0.6251204490661622,
          "Violence": -0.7404856315025916,
          "illegal": -0.991194316319057,
          "cybercrime_intrusion": -0.9376230239868164
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.92485237121582,
        11.759833335876465,
        8.846869468688965,
        7.918487548828125,
        3.9465456008911133,
        3.333991289138794,
        2.941204071044922,
        2.7163257598876953
      ],
      "decision_pc_order_1based": [
        1,
        3,
        7,
        2,
        6,
        8,
        5,
        4
      ],
      "decision_pc_correlations": [
        0.37069252133369446,
        -0.21061564981937408,
        0.32861047983169556,
        -0.03839932009577751,
        0.08187501132488251,
        -0.09523319453001022,
        0.2125757485628128,
        0.08715955168008804
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.000090479850769,
          0.37851789593696594,
          0.283240407705307,
          0.31582027673721313,
          0.17684350907802582,
          0.24519690871238708,
          0.15806134045124054,
          0.19801734387874603
        ],
        [
          0.37851792573928833,
          0.999772310256958,
          0.33434051275253296,
          0.3419080972671509,
          0.27105438709259033,
          0.36998724937438965,
          0.15319688618183136,
          0.17949652671813965
        ],
        [
          0.283240407705307,
          0.33434054255485535,
          1.0001001358032227,
          0.5005366802215576,
          0.24739858508110046,
          0.5721614360809326,
          0.32752013206481934,
          0.43256139755249023
        ],
        [
          0.31582027673721313,
          0.3419080972671509,
          0.5005366802215576,
          0.9998666644096375,
          0.3363996744155884,
          0.3658864200115204,
          0.35257279872894287,
          0.350533127784729
        ],
        [
          0.17684349417686462,
          0.27105438709259033,
          0.24739858508110046,
          0.3363996744155884,
          1.0000900030136108,
          0.17819032073020935,
          0.2617819309234619,
          0.3600364625453949
        ],
        [
          0.24519690871238708,
          0.36998727917671204,
          0.5721614360809326,
          0.3658864200115204,
          0.17819032073020935,
          1.0000979900360107,
          0.29154491424560547,
          0.337188720703125
        ],
        [
          0.15806134045124054,
          0.15319690108299255,
          0.32752010226249695,
          0.35257279872894287,
          0.2617819309234619,
          0.29154491424560547,
          0.9996211528778076,
          0.26273104548454285
        ],
        [
          0.19801735877990723,
          0.17949652671813965,
          0.43256139755249023,
          0.350533127784729,
          0.3600364327430725,
          0.337188720703125,
          0.26273104548454285,
          0.999936044216156
        ]
      ],
      "overlap_residualized": [
        [
          1.0001933574676514,
          0.30523478984832764,
          0.2334684431552887,
          0.2014409303665161,
          0.2633068859577179,
          0.3097207248210907,
          0.19130566716194153,
          0.2840939164161682
        ],
        [
          0.30523478984832764,
          0.9996018409729004,
          0.21028263866901398,
          0.3570338189601898,
          0.2934366464614868,
          0.36032044887542725,
          0.20548291504383087,
          0.3015391230583191
        ],
        [
          0.2334684431552887,
          0.21028263866901398,
          0.9999904632568359,
          0.2403401881456375,
          0.1768210232257843,
          0.24089819192886353,
          0.3158778250217438,
          0.2621321380138397
        ],
        [
          0.2014409303665161,
          0.3570338189601898,
          0.2403402030467987,
          0.9997683763504028,
          0.3316253125667572,
          0.35628852248191833,
          0.39239218831062317,
          0.43546047806739807
        ],
        [
          0.2633069157600403,
          0.2934366464614868,
          0.1768210232257843,
          0.3316253125667572,
          1.0001108646392822,
          0.23683567345142365,
          0.18362940847873688,
          0.33598363399505615
        ],
        [
          0.3097206950187683,
          0.36032044887542725,
          0.24089819192886353,
          0.35628852248191833,
          0.23683567345142365,
          1.0002416372299194,
          0.21421490609645844,
          0.343004047870636
        ],
        [
          0.19130566716194153,
          0.20548291504383087,
          0.3158777952194214,
          0.39239218831062317,
          0.18362942337989807,
          0.21421490609645844,
          0.9998655915260315,
          0.33814045786857605
        ],
        [
          0.2840939164161682,
          0.3015391230583191,
          0.2621321380138397,
          0.43546047806739807,
          0.33598363399505615,
          0.3430040776729584,
          0.33814042806625366,
          1.0001877546310425
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          42.58727264404297,
          88.21575164794922
        ],
        "Hate, harassment and discrimination": [
          35.42822265625,
          78.44447326660156
        ],
        "Illegal goods and services": [
          27.42241668701172,
          57.830692291259766
        ],
        "Non-violent crimes": [
          35.82725524902344,
          70.30219268798828
        ],
        "Sexual content": [
          36.541229248046875,
          58.997222900390625
        ],
        "Violence": [
          22.19169044494629,
          76.05372619628906
        ],
        "cybercrime_intrusion": [
          43.799686431884766,
          72.95726013183594
        ],
        "illegal": [
          47.01591873168945,
          57.525917053222656
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.37502721639779896,
          "Hate, harassment and discrimination": -0.5278170903523763,
          "Illegal goods and services": -0.26789351872035433,
          "Non-violent crimes": -0.2644482392531175,
          "Sexual content": -0.30003604888916013,
          "Violence": -0.3125261893639198,
          "illegal": -0.27681050981794086,
          "cybercrime_intrusion": -0.13753175735473633
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -2.932872625497671,
          "Hate, harassment and discrimination": -2.7154907650417752,
          "Illegal goods and services": -3.1787429537091936,
          "Non-violent crimes": -2.3078656563392053,
          "Sexual content": -3.0251995086669923,
          "Violence": -2.966528085561899,
          "illegal": -4.232314382280622,
          "cybercrime_intrusion": -3.681423377990723
        },
        "Illegal goods and services": {
          "Disinformation and deception": 4.379668235778809,
          "Hate, harassment and discrimination": 4.5762350294325085,
          "Illegal goods and services": 4.41056319645473,
          "Non-violent crimes": 4.677734595078689,
          "Sexual content": 4.662347984313965,
          "Violence": 4.648896510784443,
          "illegal": 4.58915342603411,
          "cybercrime_intrusion": 4.4936120986938475
        },
        "Non-violent crimes": {
          "Disinformation and deception": 3.336491584777832,
          "Hate, harassment and discrimination": 3.388817469278971,
          "Illegal goods and services": 3.3392248153686523,
          "Non-violent crimes": 3.403789373544546,
          "Sexual content": 3.374927043914795,
          "Violence": 3.4518622618455153,
          "illegal": 3.3035264696393694,
          "cybercrime_intrusion": 3.2936964988708497
        },
        "Sexual content": {
          "Disinformation and deception": 0.5672467305110052,
          "Hate, harassment and discrimination": 0.6110472149319119,
          "Illegal goods and services": 0.6427954265049526,
          "Non-violent crimes": 0.749937497652494,
          "Sexual content": 0.6061877250671387,
          "Violence": 0.6970657201913687,
          "illegal": 0.5267355782645089,
          "cybercrime_intrusion": 0.5999412536621094
        },
        "Violence": {
          "Disinformation and deception": -5.625017239497258,
          "Hate, harassment and discrimination": -5.104185422261556,
          "Illegal goods and services": -6.107166971479144,
          "Non-violent crimes": -4.538485086881197,
          "Sexual content": -5.587520027160645,
          "Violence": -5.54328360924354,
          "illegal": -7.321438925606864,
          "cybercrime_intrusion": -6.531270313262939
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": 4.956686826852652,
          "Hate, harassment and discrimination": 5.243004163106282,
          "Illegal goods and services": 5.0981719153268,
          "Non-violent crimes": 5.514370991633489,
          "Sexual content": 5.15620231628418,
          "Violence": 5.322074890136719,
          "illegal": 5.098178318568638,
          "cybercrime_intrusion": 5.118703556060791
        },
        "illegal": {
          "Disinformation and deception": -1.6827553235567534,
          "Hate, harassment and discrimination": -1.4931232664320204,
          "Illegal goods and services": -1.8214969635009766,
          "Non-violent crimes": -1.4327589915348933,
          "Sexual content": -1.5938217163085937,
          "Violence": -1.591401687035194,
          "illegal": -1.9821957179478236,
          "cybercrime_intrusion": -1.8813119888305665
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        14.038468360900879,
        12.099652290344238,
        8.910721778869629,
        7.2745795249938965,
        3.82324481010437,
        3.198389768600464,
        3.0347959995269775,
        2.607447385787964
      ],
      "decision_pc_order_1based": [
        1,
        3,
        8,
        2,
        5,
        7,
        4,
        6
      ],
      "decision_pc_correlations": [
        0.34145379066467285,
        -0.22502866387367249,
        0.3408065736293793,
        -0.04093363881111145,
        -0.1352352797985077,
        -0.015947220847010612,
        -0.10054950416088104,
        -0.2617263197898865
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          0.9996888041496277,
          0.3724208176136017,
          0.2850992679595947,
          0.2682769298553467,
          0.18825463950634003,
          0.25556859374046326,
          0.1599246859550476,
          0.20378947257995605
        ],
        [
          0.3724208176136017,
          1.0001682043075562,
          0.31298571825027466,
          0.30449777841567993,
          0.35580873489379883,
          0.3376586437225342,
          0.09765749424695969,
          0.1919047236442566
        ],
        [
          0.2850992679595947,
          0.31298574805259705,
          0.9996415972709656,
          0.4417027235031128,
          0.2402310073375702,
          0.5027979612350464,
          0.2885860800743103,
          0.4219128489494324
        ],
        [
          0.2682769298553467,
          0.30449777841567993,
          0.4417027235031128,
          1.0003554821014404,
          0.35504090785980225,
          0.34500664472579956,
          0.2770305573940277,
          0.33776575326919556
        ],
        [
          0.18825462460517883,
          0.35580873489379883,
          0.240230992436409,
          0.35504090785980225,
          0.9998424649238586,
          0.20760753750801086,
          0.2707010805606842,
          0.36791908740997314
        ],
        [
          0.25556859374046326,
          0.3376586437225342,
          0.5027979612350464,
          0.3450066149234772,
          0.20760753750801086,
          0.9999301433563232,
          0.21717846393585205,
          0.32071661949157715
        ],
        [
          0.1599246859550476,
          0.09765749424695969,
          0.2885860502719879,
          0.2770305573940277,
          0.2707010805606842,
          0.21717847883701324,
          1.0002939701080322,
          0.25554782152175903
        ],
        [
          0.20378947257995605,
          0.1919047236442566,
          0.4219128489494324,
          0.33776575326919556,
          0.36791908740997314,
          0.32071661949157715,
          0.25554782152175903,
          0.9997631311416626
        ]
      ],
      "overlap_residualized": [
        [
          1.0000739097595215,
          0.299107164144516,
          0.25921472907066345,
          0.16921105980873108,
          0.25034379959106445,
          0.29075533151626587,
          0.16711074113845825,
          0.2841864824295044
        ],
        [
          0.299107164144516,
          0.9998190999031067,
          0.22716748714447021,
          0.23975270986557007,
          0.24421745538711548,
          0.33356809616088867,
          0.1414170116186142,
          0.23547929525375366
        ],
        [
          0.25921472907066345,
          0.22716748714447021,
          0.9999816417694092,
          0.30761656165122986,
          0.28121113777160645,
          0.27799636125564575,
          0.34445667266845703,
          0.2886667251586914
        ],
        [
          0.16921104490756989,
          0.23975270986557007,
          0.30761656165122986,
          1.0001088380813599,
          0.31934255361557007,
          0.35472309589385986,
          0.36555224657058716,
          0.42989885807037354
        ],
        [
          0.25034379959106445,
          0.24421745538711548,
          0.28121113777160645,
          0.3193425238132477,
          0.9997784495353699,
          0.22827234864234924,
          0.17822834849357605,
          0.3363824486732483
        ],
        [
          0.29075533151626587,
          0.33356812596321106,
          0.27799636125564575,
          0.35472309589385986,
          0.22827236354351044,
          1.0001130104064941,
          0.2018161118030548,
          0.36892229318618774
        ],
        [
          0.16711074113845825,
          0.1414170116186142,
          0.34445667266845703,
          0.36555224657058716,
          0.17822836339473724,
          0.20181609690189362,
          1.000029444694519,
          0.32305222749710083
        ],
        [
          0.2841864824295044,
          0.23547931015491486,
          0.2886667251586914,
          0.42989885807037354,
          0.3363824486732483,
          0.36892229318618774,
          0.32305222749710083,
          1.000068187713623
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          41.810646057128906,
          85.63201141357422
        ],
        "Hate, harassment and discrimination": [
          38.59830856323242,
          72.47332763671875
        ],
        "Illegal goods and services": [
          29.998699188232422,
          61.03097915649414
        ],
        "Non-violent crimes": [
          37.36110305786133,
          66.15528106689453
        ],
        "Sexual content": [
          34.29606246948242,
          62.087764739990234
        ],
        "Violence": [
          22.875139236450195,
          74.6988754272461
        ],
        "cybercrime_intrusion": [
          46.482791900634766,
          67.7772216796875
        ],
        "illegal": [
          47.470726013183594,
          59.19949722290039
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": 1.0048061517568736,
          "Hate, harassment and discrimination": 0.9652680291069878,
          "Illegal goods and services": 1.0446344103131975,
          "Non-violent crimes": 1.124998899606558,
          "Sexual content": 0.9812423706054687,
          "Violence": 1.0336525256817157,
          "illegal": 0.9642877578735352,
          "cybercrime_intrusion": 1.0562446594238282
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": -5.038450461167556,
          "Hate, harassment and discrimination": -4.673600408766005,
          "Illegal goods and services": -5.4107047489711215,
          "Non-violent crimes": -4.249987822312575,
          "Sexual content": -5.14998722076416,
          "Violence": -5.072103573725774,
          "illegal": -6.589266640799386,
          "cybercrime_intrusion": -5.943746089935303
        },
        "Illegal goods and services": {
          "Disinformation and deception": 3.1682618214533877,
          "Hate, harassment and discrimination": 3.680543157789442,
          "Illegal goods and services": 3.1071266446794783,
          "Non-violent crimes": 3.716333902799166,
          "Sexual content": 3.456241416931152,
          "Violence": 3.5528739048884463,
          "illegal": 3.0089268003191267,
          "cybercrime_intrusion": 3.0749819755554197
        },
        "Non-violent crimes": {
          "Disinformation and deception": 4.31733828324538,
          "Hate, harassment and discrimination": 4.541704495747884,
          "Illegal goods and services": 4.3839536394391745,
          "Non-violent crimes": 4.413490222050593,
          "Sexual content": 4.4625341415405275,
          "Violence": 4.596184143653283,
          "illegal": 4.580391202654157,
          "cybercrime_intrusion": 4.525021743774414
        },
        "Sexual content": {
          "Disinformation and deception": 1.0961078497079701,
          "Hate, harassment and discrimination": 1.1943870120578342,
          "Illegal goods and services": 1.0178146362304688,
          "Non-violent crimes": 1.2403418467595027,
          "Sexual content": 1.112461757659912,
          "Violence": 1.1634283065795898,
          "illegal": 0.919607434953962,
          "cybercrime_intrusion": 1.0124581336975098
        },
        "Violence": {
          "Disinformation and deception": -11.403818864088793,
          "Hate, harassment and discrimination": -10.812466303507486,
          "Illegal goods and services": -11.76783275604248,
          "Non-violent crimes": -10.230739153348482,
          "Sexual content": -11.29997148513794,
          "Violence": -11.264394173255333,
          "illegal": -13.142821720668248,
          "cybercrime_intrusion": -12.268728256225586
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": 6.365340819725623,
          "Hate, harassment and discrimination": 6.847171359592014,
          "Illegal goods and services": 6.446387563432966,
          "Non-violent crimes": 7.04322206057035,
          "Sexual content": 6.556208610534668,
          "Violence": 6.8076563615065355,
          "illegal": 6.437464714050293,
          "cybercrime_intrusion": 6.512458229064942
        },
        "illegal": {
          "Disinformation and deception": -3.024068465599647,
          "Hate, harassment and discrimination": -2.784762488471137,
          "Illegal goods and services": -3.1071773256574358,
          "Non-violent crimes": -2.884646415710449,
          "Sexual content": -2.9125274658203124,
          "Violence": -2.937528316791241,
          "illegal": -3.196455819266183,
          "cybercrime_intrusion": -3.1687834739685057
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        17.429996490478516,
        11.98698616027832,
        9.832038879394531,
        6.645695686340332,
        4.0072808265686035,
        3.799187183380127,
        3.0412023067474365,
        2.678950548171997
      ],
      "decision_pc_order_1based": [
        1,
        6,
        3,
        8,
        7,
        2,
        4,
        5
      ],
      "decision_pc_correlations": [
        -0.3744233250617981,
        0.10012875497341156,
        -0.21997606754302979,
        -0.09876606613397598,
        0.07902001589536667,
        0.3473004996776581,
        -0.15260916948318481,
        -0.1940545290708542
      ],
      "categories": [
        "Disinformation and deception",
        "Hate, harassment and discrimination",
        "Illegal goods and services",
        "Non-violent crimes",
        "Sexual content",
        "Violence",
        "cybercrime_intrusion",
        "illegal"
      ],
      "overlap_raw": [
        [
          1.0006111860275269,
          0.3878784775733948,
          0.35431861877441406,
          0.3275870084762573,
          0.3122785985469818,
          0.3184402585029602,
          0.2783171832561493,
          0.3121125102043152
        ],
        [
          0.38787850737571716,
          1.0001598596572876,
          0.4300532639026642,
          0.3578268587589264,
          0.4828823208808899,
          0.3261381685733795,
          0.15304440259933472,
          0.3072161078453064
        ],
        [
          0.35431861877441406,
          0.4300532639026642,
          1.000680685043335,
          0.4766347408294678,
          0.38983842730522156,
          0.4459749162197113,
          0.30517423152923584,
          0.5255323052406311
        ],
        [
          0.32758697867393494,
          0.3578268587589264,
          0.4766347110271454,
          0.999211311340332,
          0.542798638343811,
          0.39761748909950256,
          0.2505457401275635,
          0.4805753827095032
        ],
        [
          0.3122785985469818,
          0.4828823208808899,
          0.38983842730522156,
          0.5427985787391663,
          0.999747633934021,
          0.44131162762641907,
          0.34212568402290344,
          0.45165663957595825
        ],
        [
          0.3184402585029602,
          0.3261381685733795,
          0.4459749460220337,
          0.39761748909950256,
          0.44131165742874146,
          1.0007412433624268,
          0.35107851028442383,
          0.468649685382843
        ],
        [
          0.2783171832561493,
          0.15304440259933472,
          0.30517423152923584,
          0.2505457401275635,
          0.34212568402290344,
          0.35107851028442383,
          1.0004956722259521,
          0.3050909638404846
        ],
        [
          0.3121125102043152,
          0.3072161078453064,
          0.5255322456359863,
          0.4805753827095032,
          0.45165666937828064,
          0.468649685382843,
          0.3050909638404846,
          1.0004847049713135
        ]
      ],
      "overlap_residualized": [
        [
          0.9999554753303528,
          0.1650685966014862,
          0.05258297175168991,
          0.23791907727718353,
          0.19172683358192444,
          0.23947854340076447,
          0.10640892386436462,
          0.218397319316864
        ],
        [
          0.165068581700325,
          1.000352144241333,
          0.1903081238269806,
          0.3208795189857483,
          0.31908637285232544,
          0.20808108150959015,
          0.1613953411579132,
          0.16243813931941986
        ],
        [
          0.05258297175168991,
          0.1903081238269806,
          0.9998598098754883,
          0.34133026003837585,
          0.23145848512649536,
          0.21026425063610077,
          0.22772733867168427,
          0.37916603684425354
        ],
        [
          0.23791907727718353,
          0.3208795189857483,
          0.34133026003837585,
          0.9996324777603149,
          0.47307533025741577,
          0.24812766909599304,
          0.25893184542655945,
          0.3337082266807556
        ],
        [
          0.19172684848308563,
          0.31908634305000305,
          0.23145848512649536,
          0.4730753004550934,
          1.000159740447998,
          0.21097463369369507,
          0.30618852376937866,
          0.33592140674591064
        ],
        [
          0.23947855830192566,
          0.20808108150959015,
          0.21026425063610077,
          0.24812766909599304,
          0.21097463369369507,
          0.9996144771575928,
          0.4048497676849365,
          0.44722798466682434
        ],
        [
          0.10640891641378403,
          0.1613953411579132,
          0.22772732377052307,
          0.25893184542655945,
          0.30618852376937866,
          0.4048497974872589,
          1.00040602684021,
          0.38680198788642883
        ],
        [
          0.2183973342180252,
          0.16243813931941986,
          0.37916600704193115,
          0.3337082266807556,
          0.33592140674591064,
          0.44722801446914673,
          0.38680198788642883,
          0.9999347925186157
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Disinformation and deception": [
          29.950912475585938,
          88.79125213623047
        ],
        "Hate, harassment and discrimination": [
          29.246524810791016,
          79.51405334472656
        ],
        "Illegal goods and services": [
          20.910655975341797,
          64.8494873046875
        ],
        "Non-violent crimes": [
          19.659523010253906,
          62.10076904296875
        ],
        "Sexual content": [
          23.929325103759766,
          75.0002212524414
        ],
        "Violence": [
          20.207735061645508,
          86.27946472167969
        ],
        "cybercrime_intrusion": [
          44.16853713989258,
          82.3071060180664
        ],
        "illegal": [
          27.55404281616211,
          88.73773193359375
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Disinformation and deception": {
          "Disinformation and deception": -0.46641056354229266,
          "Hate, harassment and discrimination": -0.4375830756293403,
          "Illegal goods and services": -0.4732780456542969,
          "Non-violent crimes": -0.2837225840641902,
          "Sexual content": -0.4438168525695801,
          "Violence": -0.4423667467557467,
          "illegal": -0.526848384312221,
          "cybercrime_intrusion": -0.43131179809570314
        },
        "Hate, harassment and discrimination": {
          "Disinformation and deception": 0.6538000106811523,
          "Hate, harassment and discrimination": 0.5902190738254123,
          "Illegal goods and services": 0.6517357145036969,
          "Non-violent crimes": 0.6249523162841797,
          "Sexual content": 0.5499532699584961,
          "Violence": 0.5288066130418044,
          "illegal": 0.4910327366420201,
          "cybercrime_intrusion": 0.5749552726745606
        },
        "Illegal goods and services": {
          "Disinformation and deception": -1.4904816700862005,
          "Hate, harassment and discrimination": -1.2223516040378146,
          "Illegal goods and services": -1.5268823078700475,
          "Non-violent crimes": -1.2212489201472356,
          "Sexual content": -1.287590217590332,
          "Violence": -1.2308571155254657,
          "illegal": -1.5715186255318778,
          "cybercrime_intrusion": -1.5813295364379882
        },
        "Non-violent crimes": {
          "Disinformation and deception": 0.9470248589148889,
          "Hate, harassment and discrimination": 1.1943383746676974,
          "Illegal goods and services": 0.8838438306535993,
          "Non-violent crimes": 0.9999156365027795,
          "Sexual content": 1.1061642646789551,
          "Violence": 1.0912735278789814,
          "illegal": 0.8927718571254185,
          "cybercrime_intrusion": 0.7874237060546875
        },
        "Sexual content": {
          "Disinformation and deception": 0.30257467123178333,
          "Hate, harassment and discrimination": 0.3398740556504991,
          "Illegal goods and services": 0.28540611267089844,
          "Non-violent crimes": 0.3554609738863431,
          "Sexual content": 0.26845531463623046,
          "Violence": 0.3074161089383639,
          "illegal": 0.24968433380126953,
          "cybercrime_intrusion": 0.26850214004516604
        },
        "Violence": {
          "Disinformation and deception": -4.216416358947754,
          "Hate, harassment and discrimination": -4.020938449435764,
          "Illegal goods and services": -4.1429323468889505,
          "Non-violent crimes": -4.028928096477802,
          "Sexual content": -4.125069999694825,
          "Violence": -4.15872126359206,
          "illegal": -4.3750762939453125,
          "cybercrime_intrusion": -4.28131103515625
        },
        "cybercrime_intrusion": {
          "Disinformation and deception": -1.264480444101187,
          "Hate, harassment and discrimination": -0.8889655007256402,
          "Illegal goods and services": -1.339343479701451,
          "Non-violent crimes": -0.6298639590923603,
          "Sexual content": -1.1813089370727539,
          "Violence": -1.0385117897620568,
          "illegal": -1.705404554094587,
          "cybercrime_intrusion": -1.5188050270080566
        },
        "illegal": {
          "Disinformation and deception": -2.168500533470741,
          "Hate, harassment and discrimination": -1.8405946095784504,
          "Illegal goods and services": -2.348447118486677,
          "Non-violent crimes": -2.048308225778433,
          "Sexual content": -2.068979835510254,
          "Violence": -2.091570707467886,
          "illegal": -2.464487075805664,
          "cybercrime_intrusion": -2.4939811706542967
        }
      }
    }
  ]
}

==> neurips_figures/large_3/README_figure_bundle.json <==
{
  "runs": {
    "Gemma-3-27B-IT": "/scratch/local/angira/Fortius/refusal_categorical_subspace_geometry/results_from_nodes/runs/gemma-3-27b-it_all_layers/overlap_summary.json",
    "Llama-3.3-70B-Instruct": "/scratch/local/angira/Fortius/refusal_categorical_subspace_geometry/results_from_nodes/runs/llama3_3_70b_overlap/overlap_summary.json",
    "Mistral-Small-24B-2501": "/scratch/local/angira/Fortius/refusal_categorical_subspace_geometry/results_from_nodes/runs/mistral-small-24b-instruct-2501/overlap_summary.json"
  },
  "outdir": "/homes/53/angira/scratch/Fortius/refusal_categorical_subspace_geometry/results_from_nodes/figures_bundle_three_models_no_qwen"
}

==> runs/gemma2-9b/refusal_summary.json <==
{
  "model": "google/gemma-2-9b-it",
  "learn_layer": -12,
  "k_top": 6,
  "r_decision": 2,
  "explained_variance_topk": [
    12.540867924690247,
    10.316485911607742,
    6.679407507181168,
    5.560876429080963,
    4.549123719334602,
    3.9971906691789627
  ],
  "decision_pcs_1based": [
    2,
    4
  ],
  "val_selection_decision": {
    "layer": -20,
    "alpha": 1.5,
    "mean_delta_val": 3.6995833136818628
  },
  "decision_per_category_test": {
    "Harmful": 2.1839114102450283,
    "Copyright": 5.674149569343118,
    "Deceptive/Malicious": 2.901338967410001,
    "NSFW": 3.6561057226998463,
    "Against_Policy": 3.6670443216959634
  },
  "decision_overall_test": 3.6165099982787914,
  "sv_baseline": {
    "val_selection": {
      "layer": -4,
      "alpha": 0.6,
      "mean_delta_val": -0.11310954045767736
    },
    "per_category_test": {
      "Harmful": -0.10723803260109642,
      "Copyright": -0.09811143314137179,
      "Deceptive/Malicious": -0.13396154750477185,
      "NSFW": -0.13839176722935267,
      "Against_Policy": -0.14314234256744385
    },
    "overall_test": -0.12416902460880733,
    "cos_sv_decision_pc1": -0.5264312624931335,
    "variance_fraction_sv_in_topk": 0.38923004269599915,
    "principal_angles_decision_vs_sv_deg": [
      56.74177551269531
    ]
  },
  "residual_explained_variance_topk": [
    14.907850325107574,
    7.940086722373962,
    5.407728627324104,
    4.751626029610634,
    4.328005015850067,
    3.491610288619995
  ],
  "principal_angles_decision_vs_residual_deg": [
    89.99317169189453,
    89.99430084228516
  ],
  "residual_pc_summaries": [
    {
      "residual_pc_index_1based": 1,
      "layer": -20,
      "alpha": 1.5,
      "mean_delta_val": 0.10200952279447305,
      "category_deltas_test": {
        "Harmful": 0.07670870694247159,
        "Copyright": 0.08823624779196347,
        "Deceptive/Malicious": 0.11337718096646396,
        "NSFW": 0.052876881190708706,
        "Against_Policy": -0.0008920431137084961
      },
      "overall_test": 0.06606139475557984,
      "signature_corr_with_decision": -0.032628866653128655
    },
    {
      "residual_pc_index_1based": 2,
      "layer": -24,
      "alpha": 1.5,
      "mean_delta_val": 0.39535820122921106,
      "category_deltas_test": {
        "Harmful": 0.38637438687411224,
        "Copyright": 0.3103230981265797,
        "Deceptive/Malicious": 0.38344465602527966,
        "NSFW": 0.4075432504926409,
        "Against_Policy": 0.3881097237269084
      },
      "overall_test": 0.3751590230491042,
      "signature_corr_with_decision": -0.7853042596281137
    },
    {
      "residual_pc_index_1based": 3,
      "layer": -20,
      "alpha": 1.5,
      "mean_delta_val": 0.32194161655926945,
      "category_deltas_test": {
        "Harmful": 0.3366506749933416,
        "Copyright": 0.37052328446332145,
        "Deceptive/Malicious": 0.31170532920143823,
        "NSFW": 0.31459311076572966,
        "Against_Policy": 0.2793796857198079
      },
      "overall_test": 0.32257041702872774,
      "signature_corr_with_decision": 0.4764502033079625
    },
    {
      "residual_pc_index_1based": 4,
      "layer": -24,
      "alpha": 0.6,
      "mean_delta_val": -0.08030528251570884,
      "category_deltas_test": {
        "Harmful": -0.13847221027721057,
        "Copyright": 0.11909597060259651,
        "Deceptive/Malicious": -0.12879831140691583,
        "NSFW": -0.14299215589250838,
        "Against_Policy": -0.16591552893320718
      },
      "overall_test": -0.09141644718144908,
      "signature_corr_with_decision": 0.8439462856989998
    },
    {
      "residual_pc_index_1based": 5,
      "layer": -8,
      "alpha": 2.0,
      "mean_delta_val": 5.513164799622815,
      "category_deltas_test": {
        "Harmful": 4.614386948672208,
        "Copyright": 5.134667620939367,
        "Deceptive/Malicious": 5.191492080688477,
        "NSFW": 5.746331964220319,
        "Against_Policy": 5.887393752733867
      },
      "overall_test": 5.314854473450848,
      "signature_corr_with_decision": 0.286678063996271
    }
  ],
  "per_category_sv_baselines": {
    "Against_Policy": {
      "layer": -20,
      "alpha": 0.6,
      "mean_delta_val": -0.19259135891692808,
      "per_category_test": {
        "Harmful": -0.12349042025479404,
        "Copyright": -0.17481074613683364,
        "Deceptive/Malicious": -0.11488910154862837,
        "NSFW": -0.10237884521484375,
        "Against_Policy": -0.15530057748158774
      }
    },
    "Copyright": {
      "layer": -12,
      "alpha": 2.0,
      "mean_delta_val": 3.912505034244422,
      "per_category_test": {
        "Harmful": 4.115050315856934,
        "Copyright": 3.1769268372479607,
        "Deceptive/Malicious": 4.24617693640969,
        "NSFW": 3.929408277784075,
        "Against_Policy": 4.014400283495585
      }
    },
    "Deceptive/Malicious": {
      "layer": -12,
      "alpha": 2.0,
      "mean_delta_val": 1.3785263793637055,
      "per_category_test": {
        "Harmful": 1.8536887602372603,
        "Copyright": 0.9223307441262638,
        "Deceptive/Malicious": 1.7447557015852495,
        "NSFW": 1.395786898476737,
        "Against_Policy": 1.240188717842102
      }
    },
    "Harmful": {
      "layer": -16,
      "alpha": 0.6,
      "mean_delta_val": -0.1576194955845072,
      "per_category_test": {
        "Harmful": -0.2911543846130371,
        "Copyright": -0.05811354693244485,
        "Deceptive/Malicious": -0.10010866685347124,
        "NSFW": -0.15233550752912248,
        "Against_Policy": -0.12822206815083823
      }
    },
    "NSFW": {
      "layer": -4,
      "alpha": 2.0,
      "mean_delta_val": 0.19912868075900608,
      "per_category_test": {
        "Harmful": 0.3061154105446555,
        "Copyright": 0.18566479402429917,
        "Deceptive/Malicious": 0.2548877109180797,
        "NSFW": 0.1681536946977888,
        "Against_Policy": 0.14958306153615317
      }
    }
  },
  "run_meta": {
    "run_id": "20251102_195818",
    "host": "tvg-006",
    "pid": 2919256,
    "start_time": "2025-11-02 19:58:18",
    "seed": 123
  }
}

==> runs/gemma2_overlap/overlap_summary.json <==
{
  "model": "google/gemma-2-9b-it",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "Against_Policy",
    "Copyright",
    "Deceptive/Malicious",
    "Harmful",
    "NSFW"
  ],
  "split_counts": {
    "Against_Policy": {
      "train": 50,
      "val": 26,
      "test": 24
    },
    "Copyright": {
      "train": 68,
      "val": 15,
      "test": 17
    },
    "Deceptive/Malicious": {
      "train": 55,
      "val": 21,
      "test": 22
    },
    "Harmful": {
      "train": 57,
      "val": 19,
      "test": 22
    },
    "NSFW": {
      "train": 66,
      "val": 18,
      "test": 14
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.540867805480957,
        10.316486358642578,
        6.679407596588135,
        5.560876369476318,
        4.549123764038086,
        3.9971907138824463,
        3.6408259868621826,
        2.9372386932373047
      ],
      "decision_pc_order_1based": [
        7,
        2,
        4,
        1,
        5,
        8,
        3,
        6
      ],
      "decision_pc_correlations": [
        -0.05125777795910835,
        -0.09383970499038696,
        -0.030512114986777306,
        -0.08593195676803589,
        -0.03781197592616081,
        0.023897960782051086,
        -0.12665463984012604,
        -0.03623143583536148
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.99947190284729,
          0.18892747163772583,
          0.4315935969352722,
          0.3676114082336426,
          0.25744137167930603
        ],
        [
          0.18892747163772583,
          0.9999204874038696,
          0.4501882493495941,
          0.07530110329389572,
          0.4631991684436798
        ],
        [
          0.4315935969352722,
          0.45018821954727173,
          1.000004768371582,
          0.061142005026340485,
          0.74196457862854
        ],
        [
          0.3676113784313202,
          0.07530110329389572,
          0.061142005026340485,
          0.99970543384552,
          0.04910155385732651
        ],
        [
          0.25744137167930603,
          0.4631991684436798,
          0.74196457862854,
          0.04910155013203621,
          1.0002105236053467
        ]
      ],
      "overlap_residualized": [
        [
          1.0001614093780518,
          0.2743476331233978,
          0.32933786511421204,
          0.2535586655139923,
          0.4010504484176636
        ],
        [
          0.2743476629257202,
          0.9999536275863647,
          0.35515856742858887,
          0.06253385543823242,
          0.37544700503349304
        ],
        [
          0.32933783531188965,
          0.35515856742858887,
          0.9997289180755615,
          0.042441513389348984,
          0.46309447288513184
        ],
        [
          0.2535586655139923,
          0.06253385543823242,
          0.04244151711463928,
          0.9998863935470581,
          0.1759416162967682
        ],
        [
          0.4010504484176636,
          0.37544700503349304,
          0.4630945026874542,
          0.1759416162967682,
          1.000176191329956
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          29.77127456665039,
          78.56092071533203
        ],
        "Copyright": [
          35.90865707397461,
          77.4451675415039
        ],
        "Deceptive/Malicious": [
          25.246776580810547,
          87.90074157714844
        ],
        "Harmful": [
          49.87297821044922,
          66.13163757324219
        ],
        "NSFW": [
          31.755510330200195,
          87.98003387451172
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -0.9528170065446333,
          "Copyright": -3.538405081805061,
          "Deceptive/Malicious": -1.9796419577165083,
          "NSFW": -1.8207417215619768,
          "Against_Policy": -2.39119283358256
        },
        "Copyright": {
          "Harmful": -0.558587984605269,
          "Copyright": 0.3748480291927562,
          "Deceptive/Malicious": -0.582391695542769,
          "NSFW": -0.351069518498012,
          "Against_Policy": -0.2901537815729777
        },
        "Deceptive/Malicious": {
          "Harmful": 1.4971290068192915,
          "Copyright": 0.25825074139763327,
          "Deceptive/Malicious": 0.979466741735285,
          "NSFW": 1.3378872871398926,
          "Against_Policy": 0.8735687732696533
        },
        "Harmful": {
          "Harmful": -0.49504561857743695,
          "Copyright": 0.1521015167236328,
          "Deceptive/Malicious": -0.03242614052512429,
          "NSFW": -0.0770101547241211,
          "Against_Policy": 0.15106749534606934
        },
        "NSFW": {
          "Harmful": 0.6888955289667303,
          "Copyright": 0.4572436949786018,
          "Deceptive/Malicious": 0.5307843468405984,
          "NSFW": 0.678426878792899,
          "Against_Policy": 0.519591768582662
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.829679489135742,
        9.80176830291748,
        6.965694904327393,
        5.231637001037598,
        4.428586006164551,
        4.203526020050049,
        3.6429507732391357,
        2.912121295928955
      ],
      "decision_pc_order_1based": [
        2,
        4,
        6,
        5,
        7,
        8,
        3,
        1
      ],
      "decision_pc_correlations": [
        -0.024124842137098312,
        -0.10630369186401367,
        -0.024262379854917526,
        -0.09719495475292206,
        -0.08575785905122757,
        -0.09374385327100754,
        -0.06428196281194687,
        -0.043665867298841476
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9999513626098633,
          0.158951073884964,
          0.4334159195423126,
          0.3584679961204529,
          0.2377232313156128
        ],
        [
          0.15895108878612518,
          1.000035047531128,
          0.4179843068122864,
          0.07693324983119965,
          0.4279721975326538
        ],
        [
          0.433415949344635,
          0.4179843068122864,
          1.0002021789550781,
          0.05462139472365379,
          0.7273364663124084
        ],
        [
          0.3584679961204529,
          0.07693324983119965,
          0.05462139472365379,
          0.9995838403701782,
          0.03998183459043503
        ],
        [
          0.2377232313156128,
          0.4279721677303314,
          0.7273364663124084,
          0.03998183459043503,
          1.0002772808074951
        ]
      ],
      "overlap_residualized": [
        [
          1.0000486373901367,
          0.2397487759590149,
          0.24801859259605408,
          0.21308161318302155,
          0.2652343809604645
        ],
        [
          0.2397487908601761,
          1.0003626346588135,
          0.3750567138195038,
          0.09805992245674133,
          0.4081183671951294
        ],
        [
          0.24801859259605408,
          0.3750566840171814,
          1.000009536743164,
          0.09213213622570038,
          0.4745289981365204
        ],
        [
          0.21308161318302155,
          0.09805992245674133,
          0.09213213622570038,
          0.9999805688858032,
          0.1345587521791458
        ],
        [
          0.2652343809604645,
          0.408118337392807,
          0.4745289981365204,
          0.1345587521791458,
          0.9998925924301147
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          30.175756454467773,
          61.77442932128906
        ],
        "Copyright": [
          59.103389739990234,
          89.62507629394531
        ],
        "Deceptive/Malicious": [
          19.483142852783203,
          89.91146850585938
        ],
        "Harmful": [
          50.16977310180664,
          89.38776397705078
        ],
        "NSFW": [
          35.99272155761719,
          86.5882797241211
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -2.2926242134787818,
          "Copyright": -4.0421678879681755,
          "Deceptive/Malicious": -3.2841481295498935,
          "NSFW": -3.1040754999433244,
          "Against_Policy": -3.5422826608022056
        },
        "Copyright": {
          "Harmful": -0.009931087493896484,
          "Copyright": 1.5183874018052046,
          "Deceptive/Malicious": 0.06655012477527965,
          "NSFW": 0.338294437953404,
          "Against_Policy": 0.5726366837819418
        },
        "Deceptive/Malicious": {
          "Harmful": 0.17190889878706497,
          "Copyright": -0.5530572218053481,
          "Deceptive/Malicious": -0.35739946365356445,
          "NSFW": -0.11254603522164482,
          "Against_Policy": -0.34975624084472656
        },
        "Harmful": {
          "Harmful": -1.25283973867243,
          "Copyright": -0.6015592462876264,
          "Deceptive/Malicious": -0.8795328573747114,
          "NSFW": -0.8087293761117118,
          "Against_Policy": -0.70084281762441
        },
        "NSFW": {
          "Harmful": 0.5128541426225142,
          "Copyright": 0.7947434818043428,
          "Deceptive/Malicious": 0.5598026188937101,
          "NSFW": 0.6215814862932477,
          "Against_Policy": 0.6412419080734253
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.227961540222168,
        9.139669418334961,
        6.69148063659668,
        5.333306789398193,
        4.6170878410339355,
        4.06027364730835,
        3.7207655906677246,
        2.796701431274414
      ],
      "decision_pc_order_1based": [
        6,
        2,
        4,
        7,
        8,
        3,
        1,
        5
      ],
      "decision_pc_correlations": [
        -0.01736980490386486,
        0.10872592777013779,
        -0.019110407680273056,
        -0.10731380432844162,
        0.01503434032201767,
        -0.1150624230504036,
        0.06426115334033966,
        0.025093048810958862
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9998407363891602,
          0.12271386384963989,
          0.4189720153808594,
          0.36344441771507263,
          0.22322587668895721
        ],
        [
          0.12271386384963989,
          0.9998841881752014,
          0.41082093119621277,
          0.05226442217826843,
          0.4375097155570984
        ],
        [
          0.418971985578537,
          0.41082096099853516,
          0.9998807311058044,
          0.04683148115873337,
          0.706498384475708
        ],
        [
          0.36344441771507263,
          0.05226442217826843,
          0.04683147743344307,
          0.9998869895935059,
          0.031872548162937164
        ],
        [
          0.2232258915901184,
          0.4375097155570984,
          0.706498384475708,
          0.031872548162937164,
          1.0001440048217773
        ]
      ],
      "overlap_residualized": [
        [
          1.0001081228256226,
          0.1814158707857132,
          0.253754585981369,
          0.29650288820266724,
          0.2879907190799713
        ],
        [
          0.1814158707857132,
          1.0001415014266968,
          0.38126710057258606,
          0.1484307199716568,
          0.4353073835372925
        ],
        [
          0.253754585981369,
          0.38126713037490845,
          1.0001351833343506,
          0.06193096935749054,
          0.500845730304718
        ],
        [
          0.29650285840034485,
          0.1484307199716568,
          0.06193097308278084,
          1.0001249313354492,
          0.15222303569316864
        ],
        [
          0.2879907190799713,
          0.4353073835372925,
          0.500845730304718,
          0.15222305059432983,
          0.9999843835830688
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          29.668033599853516,
          79.78966522216797
        ],
        "Copyright": [
          34.625118255615234,
          85.75102996826172
        ],
        "Deceptive/Malicious": [
          26.11433982849121,
          88.01593017578125
        ],
        "Harmful": [
          61.41881561279297,
          71.13715362548828
        ],
        "NSFW": [
          37.28812026977539,
          88.09587097167969
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -3.256658900867809,
          "Copyright": -4.684647279627183,
          "Deceptive/Malicious": -4.1118432825261895,
          "NSFW": -3.8321428980146135,
          "Against_Policy": -4.278709848721822
        },
        "Copyright": {
          "Harmful": 0.49644500559026544,
          "Copyright": 2.493349411908318,
          "Deceptive/Malicious": 0.7861444299871271,
          "NSFW": 0.9981748717171806,
          "Against_Policy": 1.3513586123784382
        },
        "Deceptive/Malicious": {
          "Harmful": -0.9687724113464355,
          "Copyright": -1.300567907445571,
          "Deceptive/Malicious": -1.5360626740889116,
          "NSFW": -1.082502978188651,
          "Against_Policy": -1.3084118366241455
        },
        "Harmful": {
          "Harmful": -0.21947912736372513,
          "Copyright": 0.21046672147863052,
          "Deceptive/Malicious": 0.13963170485063034,
          "NSFW": 0.14229576928274973,
          "Against_Policy": 0.2467751900355021
        },
        "NSFW": {
          "Harmful": -0.13703454624522815,
          "Copyright": 0.5657516928280101,
          "Deceptive/Malicious": -0.030143867839466442,
          "NSFW": 0.09763145446777344,
          "Against_Policy": 0.16360493501027426
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.11429214477539,
        8.94839096069336,
        6.551070690155029,
        5.509850978851318,
        4.462779998779297,
        4.061285972595215,
        3.6114513874053955,
        2.8549294471740723
      ],
      "decision_pc_order_1based": [
        4,
        6,
        2,
        5,
        7,
        3,
        1,
        8
      ],
      "decision_pc_correlations": [
        -0.015884453430771828,
        -0.09272462129592896,
        -0.03007257543504238,
        0.12519954144954681,
        -0.05162607133388519,
        0.1069570854306221,
        0.03876478970050812,
        0.010797636583447456
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9996916055679321,
          0.06993471086025238,
          0.392502099275589,
          0.3642929196357727,
          0.18573760986328125
        ],
        [
          0.06993471086025238,
          0.9999333620071411,
          0.3968315124511719,
          0.04081585258245468,
          0.4165230393409729
        ],
        [
          0.392502099275589,
          0.39683154225349426,
          1.0003236532211304,
          0.0399605967104435,
          0.6854565739631653
        ],
        [
          0.3642929196357727,
          0.04081585258245468,
          0.0399605967104435,
          1.0000734329223633,
          0.02575663849711418
        ],
        [
          0.18573760986328125,
          0.4165230393409729,
          0.6854565739631653,
          0.02575663849711418,
          0.9998725652694702
        ]
      ],
      "overlap_residualized": [
        [
          1.0002230405807495,
          0.18523427844047546,
          0.5194528698921204,
          0.22820556163787842,
          0.343262255191803
        ],
        [
          0.18523427844047546,
          0.9999222755432129,
          0.3711022436618805,
          0.23436269164085388,
          0.3894868493080139
        ],
        [
          0.5194528698921204,
          0.3711022436618805,
          0.999873161315918,
          0.08156688511371613,
          0.7092944383621216
        ],
        [
          0.22820556163787842,
          0.23436270654201508,
          0.08156688511371613,
          0.9999443292617798,
          0.0630791187286377
        ],
        [
          0.343262255191803,
          0.38948681950569153,
          0.7092944383621216,
          0.0630791187286377,
          0.9997601509094238
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          51.33040237426758,
          81.27620697021484
        ],
        "Copyright": [
          39.22871017456055,
          89.26762390136719
        ],
        "Deceptive/Malicious": [
          74.07984161376953,
          87.46692657470703
        ],
        "Harmful": [
          60.040340423583984,
          71.70721435546875
        ],
        "NSFW": [
          81.31211853027344,
          89.78118133544922
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -3.9036273522810503,
          "Copyright": -5.579525049994974,
          "Deceptive/Malicious": -4.720641656355425,
          "NSFW": -4.684158733912876,
          "Against_Policy": -4.963846047719319
        },
        "Copyright": {
          "Harmful": 1.8525130532004617,
          "Copyright": 3.2497128879322723,
          "Deceptive/Malicious": 2.074530991640958,
          "NSFW": 2.316207136426653,
          "Against_Policy": 2.5984865029652915
        },
        "Deceptive/Malicious": {
          "Harmful": -3.2045502229170366,
          "Copyright": -3.5324916278614715,
          "Deceptive/Malicious": -3.87809233231978,
          "NSFW": -3.5147452354431152,
          "Against_Policy": -3.8335057497024536
        },
        "Harmful": {
          "Harmful": -0.7492826635187323,
          "Copyright": -0.39429333630730123,
          "Deceptive/Malicious": -0.5545961640097878,
          "NSFW": -0.4874388149806431,
          "Against_Policy": -0.361858606338501
        },
        "NSFW": {
          "Harmful": 0.3451969406821511,
          "Copyright": 0.367214651668773,
          "Deceptive/Malicious": 0.34812558781016956,
          "NSFW": 0.38991192408970426,
          "Against_Policy": 0.3196810483932495
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.899662017822266,
        8.644950866699219,
        6.766913890838623,
        5.343788146972656,
        4.533567428588867,
        3.897536277770996,
        3.591099739074707,
        2.932790756225586
      ],
      "decision_pc_order_1based": [
        6,
        4,
        2,
        3,
        7,
        8,
        5,
        1
      ],
      "decision_pc_correlations": [
        0.0033011578489094973,
        -0.07116808742284775,
        -0.06416084617376328,
        -0.11813273280858994,
        0.005458153784275055,
        0.1220255047082901,
        0.03543376922607422,
        -0.010038608685135841
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9995046257972717,
          0.03939858824014664,
          0.387357234954834,
          0.3534398078918457,
          0.1902407556772232
        ],
        [
          0.03939858824014664,
          1.0003862380981445,
          0.38224777579307556,
          0.029830865561962128,
          0.40146541595458984
        ],
        [
          0.387357234954834,
          0.38224780559539795,
          1.0006433725357056,
          0.04263819381594658,
          0.6863114833831787
        ],
        [
          0.3534398078918457,
          0.029830865561962128,
          0.04263819754123688,
          1.0002570152282715,
          0.023785624653100967
        ],
        [
          0.1902407556772232,
          0.40146541595458984,
          0.6863114833831787,
          0.023785624653100967,
          1.0001375675201416
        ]
      ],
      "overlap_residualized": [
        [
          1.0002516508102417,
          0.1712339073419571,
          0.5285924077033997,
          0.21719592809677124,
          0.338738352060318
        ],
        [
          0.1712339073419571,
          1.0000579357147217,
          0.3674689829349518,
          0.20367413759231567,
          0.38538268208503723
        ],
        [
          0.5285924077033997,
          0.36746901273727417,
          0.9994215369224548,
          0.0897865891456604,
          0.6939330101013184
        ],
        [
          0.21719592809677124,
          0.20367415249347687,
          0.0897865891456604,
          1.000023365020752,
          0.05996745079755783
        ],
        [
          0.338738352060318,
          0.38538268208503723,
          0.6939330101013184,
          0.05996745452284813,
          0.9995992183685303
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          49.03030014038086,
          85.05799102783203
        ],
        "Copyright": [
          37.23245620727539,
          89.26124572753906
        ],
        "Deceptive/Malicious": [
          75.22781372070312,
          87.72486877441406
        ],
        "Harmful": [
          57.16423034667969,
          71.97248077392578
        ],
        "NSFW": [
          79.69918823242188,
          89.85882568359375
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -6.708974621512673,
          "Copyright": -8.734840112573961,
          "Deceptive/Malicious": -7.81893370368264,
          "NSFW": -7.778612409319196,
          "Against_Policy": -8.170531034469604
        },
        "Copyright": {
          "Harmful": 2.849538499658758,
          "Copyright": 3.837392470415901,
          "Deceptive/Malicious": 3.1153250607577236,
          "NSFW": 3.1871162823268344,
          "Against_Policy": 3.435725291570028
        },
        "Deceptive/Malicious": {
          "Harmful": -6.992919141596014,
          "Copyright": -7.254581339219037,
          "Deceptive/Malicious": -7.862446351484819,
          "NSFW": -7.550465651920864,
          "Against_Policy": -7.8561190366744995
        },
        "Harmful": {
          "Harmful": -0.46730904145674274,
          "Copyright": -0.22838536430807674,
          "Deceptive/Malicious": -0.31027056954123755,
          "NSFW": -0.338022095816476,
          "Against_Policy": -0.212872584660848
        },
        "NSFW": {
          "Harmful": 1.3068803873929111,
          "Copyright": 0.3107134314144359,
          "Deceptive/Malicious": 1.0276592861522327,
          "NSFW": 0.9770088876996722,
          "Against_Policy": 0.7027172247568766
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.191720008850098,
        8.081361770629883,
        6.499741554260254,
        5.434802055358887,
        4.443050384521484,
        3.8550467491149902,
        3.503875255584717,
        3.0244956016540527
      ],
      "decision_pc_order_1based": [
        4,
        6,
        2,
        3,
        7,
        5,
        8,
        1
      ],
      "decision_pc_correlations": [
        0.0016013253480196,
        -0.06165437772870064,
        -0.048236582428216934,
        -0.12728916108608246,
        0.01326393149793148,
        0.12587279081344604,
        0.02116013877093792,
        -0.009791208431124687
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0000247955322266,
          0.021458305418491364,
          0.3652164340019226,
          0.3431560695171356,
          0.16701090335845947
        ],
        [
          0.021458305418491364,
          1.0001583099365234,
          0.37227553129196167,
          0.020554663613438606,
          0.39029085636138916
        ],
        [
          0.3652164041996002,
          0.37227553129196167,
          1.0002033710479736,
          0.027447091415524483,
          0.678926944732666
        ],
        [
          0.3431560695171356,
          0.020554663613438606,
          0.027447093278169632,
          1.0002385377883911,
          0.01218874379992485
        ],
        [
          0.16701091825962067,
          0.39029085636138916,
          0.678926944732666,
          0.01218874379992485,
          1.0005874633789062
        ]
      ],
      "overlap_residualized": [
        [
          1.0000394582748413,
          0.13724330067634583,
          0.4896720349788666,
          0.2220439314842224,
          0.2785866856575012
        ],
        [
          0.13724330067634583,
          1.0001821517944336,
          0.3675561249256134,
          0.17493385076522827,
          0.3864729404449463
        ],
        [
          0.4896720051765442,
          0.3675561249256134,
          0.9993388056755066,
          0.0625162348151207,
          0.6684348583221436
        ],
        [
          0.2220439463853836,
          0.17493385076522827,
          0.0625162273645401,
          0.9997391700744629,
          0.04398099333047867
        ],
        [
          0.2785866856575012,
          0.3864729404449463,
          0.6684348583221436,
          0.04398099333047867,
          0.9998990297317505
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          51.49644470214844,
          87.2947769165039
        ],
        "Copyright": [
          34.24118423461914,
          87.92697143554688
        ],
        "Deceptive/Malicious": [
          74.87257385253906,
          87.39169311523438
        ],
        "Harmful": [
          57.93397903442383,
          72.60852813720703
        ],
        "NSFW": [
          76.39503479003906,
          89.41618347167969
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -6.149033026261763,
          "Copyright": -8.230722539565143,
          "Deceptive/Malicious": -7.190812674435702,
          "NSFW": -7.250703198569162,
          "Against_Policy": -7.647814432779948
        },
        "Copyright": {
          "Harmful": 3.80417555028742,
          "Copyright": 4.604810097638299,
          "Deceptive/Malicious": 4.05211557041515,
          "NSFW": 4.100930963243757,
          "Against_Policy": 4.354265054066976
        },
        "Deceptive/Malicious": {
          "Harmful": -10.521277124231512,
          "Copyright": -10.549113498014563,
          "Deceptive/Malicious": -11.201899875294078,
          "NSFW": -10.901870931897845,
          "Against_Policy": -11.21600111325582
        },
        "Harmful": {
          "Harmful": 0.7350873080166903,
          "Copyright": 0.7210494209738338,
          "Deceptive/Malicious": 0.7884360660206188,
          "NSFW": 0.7874583516802106,
          "Against_Policy": 0.8070902029673258
        },
        "NSFW": {
          "Harmful": 0.5455110723322089,
          "Copyright": -0.3368179657879998,
          "Deceptive/Malicious": 0.36572044545953925,
          "NSFW": 0.3804686410086496,
          "Against_Policy": 0.013704260190327963
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.917106628417969,
        8.19644546508789,
        6.161099433898926,
        5.301295757293701,
        4.190581321716309,
        3.8609187602996826,
        3.4597015380859375,
        2.9819440841674805
      ],
      "decision_pc_order_1based": [
        6,
        4,
        2,
        3,
        5,
        8,
        7,
        1
      ],
      "decision_pc_correlations": [
        0.001435950049199164,
        -0.06310385465621948,
        -0.04300671070814133,
        -0.10469204187393188,
        0.02849009819328785,
        0.13775557279586792,
        -0.002964031882584095,
        -0.00496618403121829
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9998422265052795,
          0.038097575306892395,
          0.3812698721885681,
          0.33401936292648315,
          0.1726425588130951
        ],
        [
          0.038097575306892395,
          0.9997763633728027,
          0.37749460339546204,
          0.019190702587366104,
          0.3919813334941864
        ],
        [
          0.3812698721885681,
          0.37749460339546204,
          0.9995309710502625,
          0.029460011050105095,
          0.6476866006851196
        ],
        [
          0.33401936292648315,
          0.019190702587366104,
          0.029460011050105095,
          1.0000314712524414,
          0.025611860677599907
        ],
        [
          0.1726425588130951,
          0.3919813334941864,
          0.6476865410804749,
          0.025611858814954758,
          0.9997833371162415
        ]
      ],
      "overlap_residualized": [
        [
          0.9997643232345581,
          0.1463117152452469,
          0.4800556004047394,
          0.1968245804309845,
          0.27656736969947815
        ],
        [
          0.1463117152452469,
          0.9999070763587952,
          0.3713812828063965,
          0.15557487308979034,
          0.3884001076221466
        ],
        [
          0.480055570602417,
          0.3713812828063965,
          0.9995175004005432,
          0.059696264564991,
          0.6553713083267212
        ],
        [
          0.1968245804309845,
          0.15557487308979034,
          0.059696264564991,
          1.0000070333480835,
          0.05913544073700905
        ],
        [
          0.27656739950180054,
          0.3884001076221466,
          0.6553713083267212,
          0.05913543701171875,
          1.0002260208129883
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          51.911895751953125,
          89.45494079589844
        ],
        "Copyright": [
          35.04161834716797,
          88.28242492675781
        ],
        "Deceptive/Malicious": [
          75.4349136352539,
          87.27360534667969
        ],
        "Harmful": [
          58.534515380859375,
          74.6497573852539
        ],
        "NSFW": [
          79.79303741455078,
          88.21302032470703
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -10.819636865095658,
          "Copyright": -11.713720602147719,
          "Deceptive/Malicious": -11.595114534551447,
          "NSFW": -11.626265253339495,
          "Against_Policy": -11.843048453330994
        },
        "Copyright": {
          "Harmful": 4.3339712836525655,
          "Copyright": 4.563506462994744,
          "Deceptive/Malicious": 4.370101625269109,
          "NSFW": 4.372559070587158,
          "Against_Policy": 4.597249666849772
        },
        "Deceptive/Malicious": {
          "Harmful": -15.235648675398393,
          "Copyright": -14.18880288741168,
          "Deceptive/Malicious": -15.572980707341975,
          "NSFW": -15.318164484841484,
          "Against_Policy": -15.501125892003378
        },
        "Harmful": {
          "Harmful": 2.528408310630105,
          "Copyright": 1.909468931310317,
          "Deceptive/Malicious": 2.5005066178061743,
          "NSFW": 2.43066474369594,
          "Against_Policy": 2.4356277783711753
        },
        "NSFW": {
          "Harmful": -0.250652399930087,
          "Copyright": -0.7913178275613224,
          "Deceptive/Malicious": -0.2995832183144309,
          "NSFW": -0.2888336862836565,
          "Against_Policy": -0.5414242744445801
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.897004127502441,
        7.845510482788086,
        6.008934020996094,
        5.173585891723633,
        4.0728864669799805,
        3.9630537033081055,
        3.3282508850097656,
        3.08551287651062
      ],
      "decision_pc_order_1based": [
        6,
        4,
        5,
        2,
        3,
        7,
        8,
        1
      ],
      "decision_pc_correlations": [
        -0.0007101139635778964,
        -0.07078906893730164,
        -0.04804262891411781,
        -0.08696028590202332,
        -0.08437008410692215,
        -0.1123584657907486,
        -0.02579480968415737,
        0.003639436326920986
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9997612237930298,
          0.050196122378110886,
          0.37428924441337585,
          0.32392439246177673,
          0.048430636525154114
        ],
        [
          0.050196122378110886,
          0.9998018741607666,
          0.3841477632522583,
          0.013810607604682446,
          0.3981024920940399
        ],
        [
          0.37428927421569824,
          0.3841477632522583,
          1.000024437904358,
          0.020273972302675247,
          0.4513325095176697
        ],
        [
          0.32392439246177673,
          0.013810607604682446,
          0.020273972302675247,
          0.9998924732208252,
          0.035043273121118546
        ],
        [
          0.048430636525154114,
          0.3981025218963623,
          0.4513325095176697,
          0.035043273121118546,
          1.0001553297042847
        ]
      ],
      "overlap_residualized": [
        [
          1.000004529953003,
          0.15364427864551544,
          0.4768509566783905,
          0.049578651785850525,
          0.22349879145622253
        ],
        [
          0.15364427864551544,
          1.0002899169921875,
          0.3745746910572052,
          0.037370920181274414,
          0.3967461585998535
        ],
        [
          0.4768509566783905,
          0.3745747208595276,
          1.0001031160354614,
          0.027814751490950584,
          0.5874972343444824
        ],
        [
          0.049578651785850525,
          0.037370920181274414,
          0.027814749628305435,
          1.000219702720642,
          0.031156904995441437
        ],
        [
          0.22349879145622253,
          0.39674612879753113,
          0.5874972343444824,
          0.031156906858086586,
          1.0000512599945068
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          51.76129150390625,
          89.98450469970703
        ],
        "Copyright": [
          41.92256546020508,
          88.15353393554688
        ],
        "Deceptive/Malicious": [
          71.599609375,
          87.14119720458984
        ],
        "Harmful": [
          56.36043930053711,
          77.83599090576172
        ],
        "NSFW": [
          56.55762481689453,
          85.02470397949219
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -12.472337766127152,
          "Copyright": -11.045063523685231,
          "Deceptive/Malicious": -12.476505062796853,
          "NSFW": -12.445461068834577,
          "Against_Policy": -12.352813243865967
        },
        "Copyright": {
          "Harmful": 3.985809022730047,
          "Copyright": 4.1443712571088005,
          "Deceptive/Malicious": 4.053192528811368,
          "NSFW": 4.036974089486258,
          "Against_Policy": 4.106863498687744
        },
        "Deceptive/Malicious": {
          "Harmful": -17.474414868788287,
          "Copyright": -14.838233274572035,
          "Deceptive/Malicious": -17.154021739959717,
          "NSFW": -17.074910368238175,
          "Against_Policy": -17.111891349156696
        },
        "Harmful": {
          "Harmful": 1.296150424263694,
          "Copyright": 0.843282138600069,
          "Deceptive/Malicious": 1.2536237023093484,
          "NSFW": 1.2839654513767786,
          "Against_Policy": 1.1711503267288208
        },
        "NSFW": {
          "Harmful": 4.4163384004072705,
          "Copyright": 3.6874383477603687,
          "Deceptive/Malicious": 4.420146335255016,
          "NSFW": 4.308192457471575,
          "Against_Policy": 4.238146066665649
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.020133018493652,
        7.336803913116455,
        6.188910484313965,
        5.130043029785156,
        4.113283157348633,
        3.8375208377838135,
        3.371263027191162,
        3.226874828338623
      ],
      "decision_pc_order_1based": [
        5,
        4,
        2,
        3,
        6,
        8,
        7,
        1
      ],
      "decision_pc_correlations": [
        0.0005129326018504798,
        0.06682100892066956,
        -0.06666053086519241,
        -0.09728848934173584,
        -0.13365893065929413,
        -0.041774459183216095,
        0.024559345096349716,
        -0.029065530747175217
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.000227689743042,
          0.03981925547122955,
          0.36077043414115906,
          0.3019810914993286,
          0.024645814672112465
        ],
        [
          0.039819251745939255,
          0.9999361038208008,
          0.3766883313655853,
          0.00827539712190628,
          0.39431217312812805
        ],
        [
          0.36077040433883667,
          0.3766883313655853,
          0.9999550580978394,
          0.015721607953310013,
          0.4659220576286316
        ],
        [
          0.3019810914993286,
          0.008275398053228855,
          0.015721607953310013,
          1.0000314712524414,
          0.02716691605746746
        ],
        [
          0.024645814672112465,
          0.39431220293045044,
          0.4659220576286316,
          0.02716691605746746,
          1.000349760055542
        ]
      ],
      "overlap_residualized": [
        [
          1.0000085830688477,
          0.08402088284492493,
          0.44336825609207153,
          0.13926033675670624,
          0.1614249348640442
        ],
        [
          0.08402088284492493,
          0.999959409236908,
          0.3804667890071869,
          0.07761873304843903,
          0.398355096578598
        ],
        [
          0.44336825609207153,
          0.3804667592048645,
          0.9998176097869873,
          0.03528561815619469,
          0.5551291704177856
        ],
        [
          0.13926032185554504,
          0.07761873304843903,
          0.035285621881484985,
          0.9999014735221863,
          0.03922387957572937
        ],
        [
          0.1614249348640442,
          0.398355096578598,
          0.5551291704177856,
          0.03922387957572937,
          0.9999650120735168
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          56.891082763671875,
          88.75753021240234
        ],
        "Copyright": [
          26.907697677612305,
          87.1666259765625
        ],
        "Deceptive/Malicious": [
          69.7853775024414,
          88.09467315673828
        ],
        "Harmful": [
          57.08938980102539,
          78.60530853271484
        ],
        "NSFW": [
          43.758506774902344,
          86.7572250366211
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -13.791939171877774,
          "Copyright": -11.84837032766903,
          "Deceptive/Malicious": -13.700224876403809,
          "NSFW": -13.615102972303118,
          "Against_Policy": -13.374296108881632
        },
        "Copyright": {
          "Harmful": 3.2358309138904917,
          "Copyright": 3.3685914207907284,
          "Deceptive/Malicious": 3.2362277291037818,
          "NSFW": 3.204111235482352,
          "Against_Policy": 3.233507831891378
        },
        "Deceptive/Malicious": {
          "Harmful": -19.683959657495674,
          "Copyright": -16.72335708842558,
          "Deceptive/Malicious": -19.42748191139915,
          "NSFW": -19.484516416277206,
          "Against_Policy": -19.371023297309875
        },
        "Harmful": {
          "Harmful": 1.0213021365079014,
          "Copyright": 0.7431042615105125,
          "Deceptive/Malicious": 1.0011493075977673,
          "NSFW": 1.0838430949619837,
          "Against_Policy": 0.9705348014831543
        },
        "NSFW": {
          "Harmful": 3.5313900167291816,
          "Copyright": 2.45919272478889,
          "Deceptive/Malicious": 3.449952342293479,
          "NSFW": 3.3232995441981723,
          "Against_Policy": 3.138519565264384
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.765028953552246,
        7.474749565124512,
        6.096170425415039,
        4.729761600494385,
        3.94734263420105,
        3.7835750579833984,
        3.4127352237701416,
        3.0315840244293213
      ],
      "decision_pc_order_1based": [
        6,
        8,
        5,
        4,
        3,
        7,
        2,
        1
      ],
      "decision_pc_correlations": [
        -0.004094371106475592,
        -0.05449582263827324,
        0.06377413123846054,
        0.07273183017969131,
        -0.07724139839410782,
        -0.11134783923625946,
        -0.05505475401878357,
        -0.10669931024312973
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9997968673706055,
          0.051771629601716995,
          0.3618619441986084,
          0.29688817262649536,
          0.1090240329504013
        ],
        [
          0.051771629601716995,
          0.9999067187309265,
          0.37620803713798523,
          0.015409789979457855,
          0.4036822021007538
        ],
        [
          0.3618619441986084,
          0.37620800733566284,
          0.9995574355125427,
          0.020841704681515694,
          0.4706535041332245
        ],
        [
          0.29688817262649536,
          0.015409789979457855,
          0.020841704681515694,
          0.9998446702957153,
          0.044544436037540436
        ],
        [
          0.1090240329504013,
          0.4036821722984314,
          0.4706535041332245,
          0.044544439762830734,
          1.0003043413162231
        ]
      ],
      "overlap_residualized": [
        [
          1.0002925395965576,
          0.05829063430428505,
          0.3722149729728699,
          0.28764989972114563,
          0.12182193994522095
        ],
        [
          0.05829063057899475,
          0.999933660030365,
          0.37570780515670776,
          0.03687022626399994,
          0.40262219309806824
        ],
        [
          0.3722149729728699,
          0.37570780515670776,
          0.9993317127227783,
          0.022865131497383118,
          0.4813149571418762
        ],
        [
          0.28764989972114563,
          0.03687022626399994,
          0.022865133360028267,
          0.9999152421951294,
          0.04390457272529602
        ],
        [
          0.12182193249464035,
          0.40262216329574585,
          0.48131492733955383,
          0.04390457272529602,
          0.9998701214790344
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          67.05537414550781,
          86.837158203125
        ],
        "Copyright": [
          39.90571594238281,
          88.38691711425781
        ],
        "Deceptive/Malicious": [
          82.08638000488281,
          89.18843078613281
        ],
        "Harmful": [
          70.79596710205078,
          87.5411376953125
        ],
        "NSFW": [
          83.1375732421875,
          88.71543884277344
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -12.283264376900412,
          "Copyright": -10.223691267125746,
          "Deceptive/Malicious": -12.183666879480535,
          "NSFW": -12.12300021307809,
          "Against_Policy": -11.855458378791809
        },
        "Copyright": {
          "Harmful": 3.07666353745894,
          "Copyright": 2.982820623061236,
          "Deceptive/Malicious": 3.0552759170532227,
          "NSFW": 3.1058754920959473,
          "Against_Policy": 3.0671038230260215
        },
        "Deceptive/Malicious": {
          "Harmful": -19.241506749933418,
          "Copyright": -16.378640118767233,
          "Deceptive/Malicious": -19.036609649658203,
          "NSFW": -19.273278168269567,
          "Against_Policy": -19.097936868667603
        },
        "Harmful": {
          "Harmful": 0.7876437360590155,
          "Copyright": 0.5335498697617475,
          "Deceptive/Malicious": 0.7273636297746138,
          "NSFW": 0.8152925627572196,
          "Against_Policy": 0.768392284711202
        },
        "NSFW": {
          "Harmful": 3.985831520774148,
          "Copyright": 3.735084758085363,
          "Deceptive/Malicious": 3.9790363745255903,
          "NSFW": 3.9619216237749373,
          "Against_Policy": 3.9162768920262656
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        14.25015926361084,
        7.8241801261901855,
        5.950729846954346,
        4.546859264373779,
        4.14600133895874,
        3.479708433151245,
        3.3022212982177734,
        2.670417070388794
      ],
      "decision_pc_order_1based": [
        8,
        4,
        5,
        7,
        2,
        3,
        6,
        1
      ],
      "decision_pc_correlations": [
        -0.005407780408859253,
        0.027851397171616554,
        0.016373036429286003,
        -0.09335926920175552,
        0.08222631365060806,
        -0.005541597492992878,
        0.07802405208349228,
        0.19981910288333893
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9998948574066162,
          0.04692874103784561,
          0.35523760318756104,
          0.29407089948654175,
          0.04455802962183952
        ],
        [
          0.04692874103784561,
          0.999862790107727,
          0.3781634271144867,
          0.026813626289367676,
          0.41616660356521606
        ],
        [
          0.35523760318756104,
          0.3781634271144867,
          0.9995284676551819,
          0.02758610248565674,
          0.4758802056312561
        ],
        [
          0.29407089948654175,
          0.026813626289367676,
          0.02758610248565674,
          1.0000535249710083,
          0.0468880869448185
        ],
        [
          0.044558025896549225,
          0.41616660356521606,
          0.4758802354335785,
          0.046888090670108795,
          0.9996638894081116
        ]
      ],
      "overlap_residualized": [
        [
          0.9999639987945557,
          0.04735991731286049,
          0.3934536576271057,
          0.2899411618709564,
          0.04157894104719162
        ],
        [
          0.04735991731286049,
          0.9999520778656006,
          0.39149004220962524,
          0.0694657415151596,
          0.5271379351615906
        ],
        [
          0.3934536576271057,
          0.39149004220962524,
          1.000172734260559,
          0.034158818423748016,
          0.45467159152030945
        ],
        [
          0.2899411618709564,
          0.0694657415151596,
          0.034158818423748016,
          1.0003066062927246,
          0.04577292501926422
        ],
        [
          0.04157894104719162,
          0.5271379351615906,
          0.45467159152030945,
          0.04577292501926422,
          0.9990276098251343
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          82.08428192138672,
          89.03192138671875
        ],
        "Copyright": [
          51.36997985839844,
          86.2757568359375
        ],
        "Deceptive/Malicious": [
          76.59800720214844,
          89.09805297851562
        ],
        "Harmful": [
          75.48770141601562,
          88.89204406738281
        ],
        "NSFW": [
          57.61880874633789,
          88.940185546875
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -13.948661890896885,
          "Copyright": -13.182081054238711,
          "Deceptive/Malicious": -14.094167796048252,
          "NSFW": -14.196199212755475,
          "Against_Policy": -14.251928925514221
        },
        "Copyright": {
          "Harmful": 1.9531055797230115,
          "Copyright": 1.9423105015474207,
          "Deceptive/Malicious": 1.9545774459838867,
          "NSFW": 1.9691620554242815,
          "Against_Policy": 1.9912765820821126
        },
        "Deceptive/Malicious": {
          "Harmful": -20.137820070440117,
          "Copyright": -17.620954233057358,
          "Deceptive/Malicious": -20.171650409698486,
          "NSFW": -20.309348242623464,
          "Against_Policy": -20.1756591796875
        },
        "Harmful": {
          "Harmful": 0.7187325737693093,
          "Copyright": 0.20403301014619715,
          "Deceptive/Malicious": 0.6349293968894265,
          "NSFW": 0.672290597643171,
          "Against_Policy": 0.591182549794515
        },
        "NSFW": {
          "Harmful": 5.505670070648193,
          "Copyright": 3.881538895999684,
          "Deceptive/Malicious": 5.2174106511202725,
          "NSFW": 4.86258602142334,
          "Against_Policy": 4.77090322971344
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        10.675795555114746,
        8.806929588317871,
        6.355989933013916,
        4.528532028198242,
        3.396195650100708,
        3.116542100906372,
        3.0970282554626465,
        2.617384672164917
      ],
      "decision_pc_order_1based": [
        8,
        3,
        6,
        1,
        7,
        4,
        2,
        5
      ],
      "decision_pc_correlations": [
        -0.030962614342570305,
        0.01249426044523716,
        0.04016077145934105,
        -0.017071867361664772,
        -0.007163567468523979,
        0.03329279646277428,
        0.023866161704063416,
        0.27202585339546204
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9995153546333313,
          0.10211227834224701,
          0.31131285429000854,
          0.2143881618976593,
          0.3462378978729248
        ],
        [
          0.10211227834224701,
          1.0000605583190918,
          0.3322012722492218,
          0.015935154631733894,
          0.4607398509979248
        ],
        [
          0.31131285429000854,
          0.3322012722492218,
          1.0000859498977661,
          0.0165408905595541,
          0.4808655083179474
        ],
        [
          0.2143881469964981,
          0.015935154631733894,
          0.0165408905595541,
          0.9998754858970642,
          0.053855352103710175
        ],
        [
          0.3462379276752472,
          0.4607398509979248,
          0.4808655083179474,
          0.053855352103710175,
          0.9993181824684143
        ]
      ],
      "overlap_residualized": [
        [
          0.9996529817581177,
          0.27438345551490784,
          0.4207073450088501,
          0.07435783743858337,
          0.390496164560318
        ],
        [
          0.27438345551490784,
          0.9997526407241821,
          0.49960076808929443,
          0.04203163459897041,
          0.5845493078231812
        ],
        [
          0.4207073748111725,
          0.49960076808929443,
          1.000091791152954,
          0.0493682399392128,
          0.594401478767395
        ],
        [
          0.07435783743858337,
          0.04203163459897041,
          0.0493682399392128,
          1.0001620054244995,
          0.055476121604442596
        ],
        [
          0.3904961347579956,
          0.5845493078231812,
          0.594401478767395,
          0.055476121604442596,
          1.0000492334365845
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          34.82301712036133,
          84.80029296875
        ],
        "Copyright": [
          58.30064392089844,
          81.87063598632812
        ],
        "Deceptive/Malicious": [
          56.50002670288086,
          87.34092712402344
        ],
        "Harmful": [
          53.23044967651367,
          82.63021850585938
        ],
        "NSFW": [
          76.41839599609375,
          84.86100006103516
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": 2.3970132741061123,
          "Copyright": 2.7573328018188477,
          "Deceptive/Malicious": 2.5774966153231533,
          "NSFW": 3.0366949353899275,
          "Against_Policy": 3.191488782564799
        },
        "Copyright": {
          "Harmful": 4.355118534781716,
          "Copyright": 5.317904696745031,
          "Deceptive/Malicious": 4.575379241596568,
          "NSFW": 4.860910143171038,
          "Against_Policy": 4.966236551602681
        },
        "Deceptive/Malicious": {
          "Harmful": -12.219858733090488,
          "Copyright": -9.281453805811266,
          "Deceptive/Malicious": -12.003219691189853,
          "NSFW": -12.059172698429652,
          "Against_Policy": -11.912405530611673
        },
        "Harmful": {
          "Harmful": 0.5729929317127574,
          "Copyright": 0.7875783022712258,
          "Deceptive/Malicious": 0.5551029552112926,
          "NSFW": 0.5142369270324707,
          "Against_Policy": 0.5569774309794108
        },
        "NSFW": {
          "Harmful": 5.167658459056508,
          "Copyright": 4.9744968975291535,
          "Deceptive/Malicious": 5.2458603165366435,
          "NSFW": 5.747642993927002,
          "Against_Policy": 5.744590242703755
        }
      }
    }
  ]
}


=== Layer -12 ===                                                   
[Layer -12] Done. Saved heatmaps. Decision↔Category angles (deg):   
  - Against_Policy: 29.8, 78.6                                      
  - Copyright: 35.9, 77.4                                           
  - Deceptive/Malicious: 25.2, 87.9                                 
  - Harmful: 49.9, 66.1                                             
  - NSFW: 31.8, 88.0                                                
                                                                    
=== Layer -11 ===                                                   
[Layer -11] Done. Saved heatmaps. Decision↔Category angles (deg):   
  - Against_Policy: 30.2, 61.8                                      
  - Copyright: 59.1, 89.6                                           
  - Deceptive/Malicious: 19.5, 89.9                                 
  - Harmful: 50.2, 89.4                                             
  - NSFW: 36.0, 86.6                                                
                                                                    
=== Layer -10 ===                                                   
[Layer -10] Done. Saved heatmaps. Decision↔Category angles (deg):   
  - Against_Policy: 29.7, 79.8                                      
  - Copyright: 34.6, 85.8                                           
  - Deceptive/Malicious: 26.1, 88.0                                 
  - Harmful: 61.4, 71.1                                             
  - NSFW: 37.3, 88.1                                                
                                                                    
=== Layer -9 ===                                                    
[Layer -9] Done. Saved heatmaps. Decision↔Category angles (deg):    
  - Against_Policy: 51.3, 81.3                                      
  - Copyright: 39.2, 89.3                                           
  - Deceptive/Malicious: 74.1, 87.5                                 
  - Harmful: 60.0, 71.7                                             
  - NSFW: 81.3, 89.8                                                
                                                                    
=== Layer -8 ===                                                    
[Layer -8] Done. Saved heatmaps. Decision↔Category angles (deg):    
  - Against_Policy: 49.0, 85.1                                      
  - Copyright: 37.2, 89.3                                           
  - Deceptive/Malicious: 75.2, 87.7                                 
  - Harmful: 57.2, 72.0                                             
  - NSFW: 79.7, 89.9                                                

=== Layer -7 ===
[Layer -7] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 51.5, 87.3
  - Copyright: 34.2, 87.9
  - Deceptive/Malicious: 74.9, 87.4
  - Harmful: 57.9, 72.6
  - NSFW: 76.4, 89.4

  === Layer -6 ===
  [Layer -6] Done. Saved heatmaps. Decision↔Category angles (deg):
    - Against_Policy: 51.9, 89.5
    - Copyright: 35.0, 88.3
    - Deceptive/Malicious: 75.4, 87.3
    - Harmful: 58.5, 74.6
    - NSFW: 79.8, 88.2
  
  === Layer -5 ===
  [Layer -5] Done. Saved heatmaps. Decision↔Category angles (deg):
    - Against_Policy: 51.8, 90.0
    - Copyright: 41.9, 88.2
    - Deceptive/Malicious: 71.6, 87.1
    - Harmful: 56.4, 77.8
    - NSFW: 56.6, 85.0
  
  === Layer -4 ===
  [Layer -4] Done. Saved heatmaps. Decision↔Category angles (deg):
    - Against_Policy: 56.9, 88.8
    - Copyright: 26.9, 87.2
    - Deceptive/Malicious: 69.8, 88.1
    - Harmful: 57.1, 78.6
    - NSFW: 43.8, 86.8
  
  === Layer -3 ===
  [Layer -3] Done. Saved heatmaps. Decision↔Category angles (deg):
    - Against_Policy: 67.1, 86.8
    - Copyright: 39.9, 88.4
    - Deceptive/Malicious: 82.1, 89.2
    - Harmful: 70.8, 87.5
    - NSFW: 83.1, 88.7
  
  === Layer -2 ===
  [Layer -2] Done. Saved heatmaps. Decision↔Category angles (deg):
    - Against_Policy: 82.1, 89.0
    - Copyright: 51.4, 86.3
    - Deceptive/Malicious: 76.6, 89.1
    - Harmful: 75.5, 88.9
    - NSFW: 57.6, 88.9

  === Layer -1 ===
  [Layer -1] Done. Saved heatmaps. Decision↔Category angles (deg):

  - Against_Policy: 34.8, 84.8
  - Copyright: 58.3, 81.9
  - Deceptive/Malicious: 56.5, 87.3
  - Harmful: 53.2, 82.6
  - NSFW: 76.4, 84.9

==> runs/llama3_8b_refusal/refusal_summary.json <==
{
  "model": "meta-llama/Meta-Llama-3-8B-Instruct",
  "learn_layer": -12,
  "k_top": 8,
  "r_decision": 2,
  "explained_variance_topk": [
    61.66797876358032,
    17.258934676647186,
    3.369908407330513,
    2.896229177713394,
    1.6940761357545853,
    1.5387806110084057,
    0.9621069766581059,
    0.7732024416327477
  ],
  "decision_pcs_1based": [
    1,
    4
  ],
  "val_selection_decision": {
    "layer": -20,
    "alpha": 1.0,
    "mean_delta_val": 0.06566182531491675
  },
  "decision_per_category_test": {
    "Harmful": -0.2158857692371715,
    "Copyright": 0.25182701559627757,
    "Deceptive/Malicious": 0.05966173518787731,
    "NSFW": 0.03350373676845005,
    "Against_Policy": 0.25389822324117023
  },
  "decision_overall_test": 0.07660098831132074,
  "sv_baseline": {
    "val_selection": {
      "layer": -24,
      "alpha": 2.0,
      "mean_delta_val": 0.6170225336094095
    },
    "per_category_test": {
      "Harmful": 0.7676351287148215,
      "Copyright": 0.4852477241964901,
      "Deceptive/Malicious": 0.6433753533796831,
      "NSFW": 0.7454261779785156,
      "Against_Policy": 0.5728522539138794
    },
    "overall_test": 0.6429073276366779,
    "cos_sv_decision_pc1": -0.22145713865756989,
    "variance_fraction_sv_in_topk": 0.443145751953125,
    "principal_angles_decision_vs_sv_deg": [
      72.21761322021484
    ]
  },
  "residual_explained_variance_topk": [
    48.704794049263,
    9.509892761707306,
    4.780686646699905,
    4.3424442410469055,
    2.7150731533765793,
    2.18198262155056,
    1.988682709634304,
    1.5258239582180977
  ],
  "principal_angles_decision_vs_residual_deg": [
    89.99070739746094,
    89.99751281738281
  ],
  "residual_pc_summaries": [
    {
      "residual_pc_index_1based": 1,
      "layer": -16,
      "alpha": 2.0,
      "mean_delta_val": 1.0931960211859808,
      "category_deltas_test": {
        "Harmful": 1.3516912026838823,
        "Copyright": 0.1599700030158548,
        "Deceptive/Malicious": 1.4475329139015891,
        "NSFW": 1.3795929636274065,
        "Against_Policy": 1.2083794673283894
      },
      "overall_test": 1.1094333101114242,
      "signature_corr_with_decision": -0.5692898994735858
    },
    {
      "residual_pc_index_1based": 2,
      "layer": -4,
      "alpha": 2.0,
      "mean_delta_val": 0.43341017251062874,
      "category_deltas_test": {
        "Harmful": 0.2351266254078258,
        "Copyright": 0.6433788187363568,
        "Deceptive/Malicious": 0.345180944962935,
        "NSFW": 0.4196630205426897,
        "Against_Policy": 0.4752700726191203
      },
      "overall_test": 0.42372389645378555,
      "signature_corr_with_decision": 0.8851576767832073
    },
    {
      "residual_pc_index_1based": 3,
      "layer": -24,
      "alpha": 2.0,
      "mean_delta_val": 1.0766105170201774,
      "category_deltas_test": {
        "Harmful": 1.573002034967596,
        "Copyright": 0.5495800691492417,
        "Deceptive/Malicious": 1.2889727679165928,
        "NSFW": 1.2230721882411413,
        "Against_Policy": 0.8801459074020386
      },
      "overall_test": 1.1029545935353222,
      "signature_corr_with_decision": -0.9218182927064132
    },
    {
      "residual_pc_index_1based": 4,
      "layer": -16,
      "alpha": 0.6,
      "mean_delta_val": 0.024724131882792773,
      "category_deltas_test": {
        "Harmful": 0.027855309573086826,
        "Copyright": -0.007297515869140625,
        "Deceptive/Malicious": 0.029951529069380325,
        "NSFW": 0.0715773446219308,
        "Against_Policy": 0.036536057790120445
      },
      "overall_test": 0.03172454503707555,
      "signature_corr_with_decision": -0.3009508954566504
    },
    {
      "residual_pc_index_1based": 5,
      "layer": -20,
      "alpha": 2.0,
      "mean_delta_val": 1.0938369095927538,
      "category_deltas_test": {
        "Harmful": 1.0200208750638096,
        "Copyright": 0.9595956241383272,
        "Deceptive/Malicious": 1.2557575485923074,
        "NSFW": 1.339437416621617,
        "Against_Policy": 1.2318392594655354
      },
      "overall_test": 1.1613301447763194,
      "signature_corr_with_decision": 0.07296706704943062
    }
  ],
  "per_category_sv_baselines": {
    "Against_Policy": {
      "layer": -24,
      "alpha": 2.0,
      "mean_delta_val": 0.6340600216027462,
      "per_category_test": {
        "Harmful": 0.8755713376131925,
        "Copyright": 0.4815683364868164,
        "Deceptive/Malicious": 0.6817308772693981,
        "NSFW": 0.7655049051557269,
        "Against_Policy": 0.5415984392166138
      }
    },
    "Copyright": {
      "layer": -24,
      "alpha": 2.0,
      "mean_delta_val": 0.7176791682387843,
      "per_category_test": {
        "Harmful": 0.9792248985984109,
        "Copyright": 0.5642660365385168,
        "Deceptive/Malicious": 0.801014553416859,
        "NSFW": 0.9172452517918178,
        "Against_Policy": 0.6574623187383016
      }
    },
    "Deceptive/Malicious": {
      "layer": -24,
      "alpha": 2.0,
      "mean_delta_val": 0.1270275597620492,
      "per_category_test": {
        "Harmful": 0.1320847597989169,
        "Copyright": 0.10843478932100184,
        "Deceptive/Malicious": 0.11503605409102007,
        "NSFW": 0.18747602190290177,
        "Against_Policy": 0.14711737632751465
      }
    },
    "Harmful": {
      "layer": -24,
      "alpha": 2.0,
      "mean_delta_val": 0.5706558612862018,
      "per_category_test": {
        "Harmful": 0.6469647667624734,
        "Copyright": 0.45218220879049864,
        "Deceptive/Malicious": 0.6007900238037109,
        "NSFW": 0.7543969835553851,
        "Against_Policy": 0.5845945676167806
      }
    },
    "NSFW": {
      "layer": -24,
      "alpha": 2.0,
      "mean_delta_val": 0.4338040592694523,
      "per_category_test": {
        "Harmful": 0.4963688850402832,
        "Copyright": 0.32349519168629365,
        "Deceptive/Malicious": 0.4331640330227939,
        "NSFW": 0.5356244359697614,
        "Against_Policy": 0.4439613421758016
      }
    }
  },
  "run_meta": {
    "run_id": "20251102_214056",
    "host": "tvg-006",
    "pid": 3159931,
    "start_time": "2025-11-02 21:40:56",
    "seed": 123
  }
}

==> runs/llama3_8b_sweep/sweep_summary.json <==
{
  "model": "meta-llama/Meta-Llama-3-8B-Instruct",
  "layers": [
    -32,
    -31,
    -30,
    -29,
    -28,
    -27,
    -26,
    -25,
    -24,
    -23,
    -22,
    -21,
    -20,
    -19,
    -18,
    -17,
    -16,
    -15,
    -14,
    -13,
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "pos_offsets": [
    -3,
    -2,
    -1
  ],
  "k_pca": 8,
  "r_decision": 2,
  "criterion": "label_corr",
  "alphas": [
    -2.0,
    -1.5,
    -1.0,
    -0.6,
    0.6,
    1.0,
    1.5,
    2.0
  ],
  "sweep": [
    {
      "sv": {
        "layer": -32,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": 0.08591103553771973
      },
      "pca": {
        "layer": -32,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -1.5,
        "rank": 2,
        "mean_delta_val": 0.6640841960906982,
        "pc_indices_1based": [
          1,
          7
        ],
        "explained_variance_topk": [
          26.075300216674805,
          16.52150535583496,
          8.873409271240234,
          8.7084379196167,
          7.840105056762695,
          6.432572841644287,
          5.38304328918457,
          5.021944999694824
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -32,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.3437368869781494
      },
      "pca": {
        "layer": -32,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.539055347442627,
        "pc_indices_1based": [
          5,
          3
        ],
        "explained_variance_topk": [
          46.46668243408203,
          13.764053344726562,
          10.545815467834473,
          6.9779744148254395,
          4.830137729644775,
          3.8588171005249023,
          3.1645071506500244,
          3.0550272464752197
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -32,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 0.6,
        "mean_delta_val": 0.2812645435333252
      },
      "pca": {
        "layer": -32,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": -0.21074366569519043,
        "pc_indices_1based": [
          1,
          6
        ],
        "explained_variance_topk": [
          28.849735260009766,
          12.562682151794434,
          10.465858459472656,
          7.47546911239624,
          6.995719909667969,
          6.393263339996338,
          5.706094741821289,
          4.809089183807373
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -31,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 1.0,
        "mean_delta_val": 0.6254024505615234
      },
      "pca": {
        "layer": -31,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": 0.23440337181091309,
        "pc_indices_1based": [
          1,
          4
        ],
        "explained_variance_topk": [
          19.96973991394043,
          16.372533798217773,
          10.684409141540527,
          9.272727012634277,
          8.45676040649414,
          7.15350866317749,
          5.550155162811279,
          5.035079479217529
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -31,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 0.6,
        "mean_delta_val": 0.08592867851257324
      },
      "pca": {
        "layer": -31,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -1.5,
        "rank": 2,
        "mean_delta_val": 0.21111440658569336,
        "pc_indices_1based": [
          6,
          8
        ],
        "explained_variance_topk": [
          38.59453201293945,
          14.429597854614258,
          9.857583999633789,
          7.70161247253418,
          5.765983581542969,
          4.619065284729004,
          4.311044692993164,
          3.586317300796509
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -31,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 1.1404383182525635
      },
      "pca": {
        "layer": -31,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -0.6,
        "rank": 2,
        "mean_delta_val": -0.12504863739013672,
        "pc_indices_1based": [
          1,
          6
        ],
        "explained_variance_topk": [
          20.470674514770508,
          14.03177547454834,
          12.331249237060547,
          9.691601753234863,
          7.716593265533447,
          7.057455062866211,
          5.892703533172607,
          5.273690223693848
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -30,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 1.5,
        "mean_delta_val": 0.8441872596740723
      },
      "pca": {
        "layer": -30,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 1.0,
        "rank": 2,
        "mean_delta_val": 0.8366215229034424,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          19.103971481323242,
          15.793460845947266,
          12.435301780700684,
          8.785921096801758,
          8.61410140991211,
          7.393641948699951,
          6.062540531158447,
          4.885424613952637
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -30,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -1.0,
        "mean_delta_val": 0.21883749961853027
      },
      "pca": {
        "layer": -30,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.42978429794311523,
        "pc_indices_1based": [
          3,
          2
        ],
        "explained_variance_topk": [
          27.008073806762695,
          18.3834171295166,
          10.255707740783691,
          9.063496589660645,
          7.335299968719482,
          6.501003265380859,
          5.044650077819824,
          4.207889556884766
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -30,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": -1.0,
        "mean_delta_val": 0.17187833786010742
      },
      "pca": {
        "layer": -30,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 1.0,
        "rank": 2,
        "mean_delta_val": 0.688190221786499,
        "pc_indices_1based": [
          1,
          4
        ],
        "explained_variance_topk": [
          19.73618507385254,
          13.81635856628418,
          13.282947540283203,
          10.283456802368164,
          8.051985740661621,
          6.5277910232543945,
          6.27424955368042,
          5.14250373840332
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -29,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 1.0,
        "mean_delta_val": 0.0937643051147461
      },
      "pca": {
        "layer": -29,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": 0.1640772819519043,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          20.37061882019043,
          15.530593872070312,
          12.932525634765625,
          9.408219337463379,
          6.863203525543213,
          6.605499267578125,
          6.245777606964111,
          5.751579761505127
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -29,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 1.0,
        "mean_delta_val": 0.03908514976501465
      },
      "pca": {
        "layer": -29,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -0.6,
        "rank": 2,
        "mean_delta_val": 0.17186379432678223,
        "pc_indices_1based": [
          2,
          3
        ],
        "explained_variance_topk": [
          24.52773094177246,
          16.102252960205078,
          12.231525421142578,
          9.360931396484375,
          7.652125358581543,
          5.9913225173950195,
          5.631931781768799,
          5.230003356933594
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -29,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": -1.5,
        "mean_delta_val": 0.25775623321533203
      },
      "pca": {
        "layer": -29,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.31240081787109375,
        "pc_indices_1based": [
          1,
          5
        ],
        "explained_variance_topk": [
          22.72685432434082,
          14.155560493469238,
          12.210555076599121,
          9.136848449707031,
          7.585858345031738,
          6.574124813079834,
          5.71859884262085,
          5.05509614944458
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -28,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.6016132831573486
      },
      "pca": {
        "layer": -28,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.21096420288085938,
        "pc_indices_1based": [
          2,
          6
        ],
        "explained_variance_topk": [
          18.360328674316406,
          14.721189498901367,
          13.753729820251465,
          8.786293983459473,
          7.773204803466797,
          7.33658504486084,
          6.141453266143799,
          5.234508037567139
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -28,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.23434090614318848
      },
      "pca": {
        "layer": -28,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.5078136920928955,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          22.725566864013672,
          20.30742835998535,
          13.097646713256836,
          9.190634727478027,
          6.576870441436768,
          5.67372465133667,
          4.692167282104492,
          4.409528732299805
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -28,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": -1.5,
        "mean_delta_val": 0.2499222755432129
      },
      "pca": {
        "layer": -28,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.7186064720153809,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          32.57926559448242,
          13.155256271362305,
          10.421621322631836,
          8.985137939453125,
          7.119455814361572,
          4.932738780975342,
          4.848152160644531,
          4.157625198364258
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -27,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 1.0,
        "mean_delta_val": 0.1952962875366211
      },
      "pca": {
        "layer": -27,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -1.5,
        "rank": 2,
        "mean_delta_val": 0.22659802436828613,
        "pc_indices_1based": [
          7,
          6
        ],
        "explained_variance_topk": [
          19.292818069458008,
          15.540695190429688,
          10.552249908447266,
          9.422308921813965,
          9.164168357849121,
          6.927793502807617,
          5.785966396331787,
          5.211128234863281
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -27,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 1.156576156616211
      },
      "pca": {
        "layer": -27,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 1.4612793922424316,
        "pc_indices_1based": [
          1,
          4
        ],
        "explained_variance_topk": [
          39.01506805419922,
          18.30735206604004,
          9.46070671081543,
          7.368422508239746,
          5.092225074768066,
          4.126485347747803,
          3.4943394660949707,
          3.023400068283081
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -27,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.531304121017456
      },
      "pca": {
        "layer": -27,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.8126788139343262,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          46.282562255859375,
          12.170239448547363,
          8.547924041748047,
          6.88011360168457,
          5.9411301612854,
          4.166706085205078,
          3.2576112747192383,
          2.8482718467712402
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -26,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 0.2109546661376953
      },
      "pca": {
        "layer": -26,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 1.5,
        "rank": 2,
        "mean_delta_val": 0.3202958106994629,
        "pc_indices_1based": [
          6,
          8
        ],
        "explained_variance_topk": [
          18.382265090942383,
          15.62463665008545,
          11.223061561584473,
          9.084120750427246,
          8.653313636779785,
          6.918753623962402,
          5.6104960441589355,
          5.501614570617676
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -26,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.4999411106109619
      },
      "pca": {
        "layer": -26,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 1.5,
        "rank": 2,
        "mean_delta_val": 0.1796112060546875,
        "pc_indices_1based": [
          1,
          3
        ],
        "explained_variance_topk": [
          39.91706466674805,
          18.774208068847656,
          8.837817192077637,
          7.718611717224121,
          5.35305643081665,
          3.5905208587646484,
          3.3267927169799805,
          2.638972282409668
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -26,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.6406428813934326
      },
      "pca": {
        "layer": -26,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 1.1251730918884277,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          65.2829818725586,
          7.749053955078125,
          5.589451789855957,
          4.784554481506348,
          3.9254322052001953,
          2.503171443939209,
          1.8916748762130737,
          1.8566631078720093
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -25,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 0.6,
        "mean_delta_val": 0.1406235694885254
      },
      "pca": {
        "layer": -25,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.1251392364501953,
        "pc_indices_1based": [
          7,
          6
        ],
        "explained_variance_topk": [
          20.743419647216797,
          13.077269554138184,
          11.600227355957031,
          9.526376724243164,
          8.289290428161621,
          6.83767032623291,
          6.020987033843994,
          5.317688941955566
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -25,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.8827855587005615
      },
      "pca": {
        "layer": -25,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.9219169616699219,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          45.0510368347168,
          16.700942993164062,
          8.325016021728516,
          6.076343536376953,
          5.5290656089782715,
          3.8004496097564697,
          2.779935359954834,
          2.2994472980499268
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -25,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.37502074241638184
      },
      "pca": {
        "layer": -25,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 1.2500925064086914,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          69.43721008300781,
          7.520397186279297,
          4.6336894035339355,
          3.8478164672851562,
          3.573432207107544,
          2.109070062637329,
          1.7420204877853394,
          1.4594504833221436
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -24,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": 0.07028603553771973
      },
      "pca": {
        "layer": -24,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 1.5,
        "rank": 2,
        "mean_delta_val": 0.26570820808410645,
        "pc_indices_1based": [
          8,
          7
        ],
        "explained_variance_topk": [
          24.419418334960938,
          12.000432968139648,
          11.69189167022705,
          9.234817504882812,
          7.805170059204102,
          6.157666206359863,
          5.174981594085693,
          5.080681800842285
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -24,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 0.6484265327453613
      },
      "pca": {
        "layer": -24,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.46089673042297363,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          51.62287902832031,
          12.72297477722168,
          7.6527485847473145,
          5.684722900390625,
          4.713531017303467,
          3.9436328411102295,
          2.565861940383911,
          2.1439003944396973
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -24,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 2.257826089859009
      },
      "pca": {
        "layer": -24,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 1.992203950881958,
        "pc_indices_1based": [
          1,
          4
        ],
        "explained_variance_topk": [
          73.3646469116211,
          6.4843525886535645,
          4.161668300628662,
          3.2591938972473145,
          2.808201789855957,
          1.8841052055358887,
          1.4380056858062744,
          1.1886236667633057
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -23,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": 0.03907966613769531
      },
      "pca": {
        "layer": -23,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -1.5,
        "rank": 2,
        "mean_delta_val": 0.320263147354126,
        "pc_indices_1based": [
          5,
          6
        ],
        "explained_variance_topk": [
          15.913910865783691,
          13.704696655273438,
          11.652716636657715,
          9.004559516906738,
          8.65980339050293,
          6.860698699951172,
          6.164365768432617,
          5.886706352233887
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -23,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.5000264644622803
      },
      "pca": {
        "layer": -23,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 1.1953296661376953,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          45.626556396484375,
          11.09135627746582,
          8.326388359069824,
          7.75234842300415,
          6.857308864593506,
          4.691230297088623,
          3.249596118927002,
          2.5443997383117676
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -23,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": -1.5,
        "mean_delta_val": 0.2500181198120117
      },
      "pca": {
        "layer": -23,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 1.0,
        "rank": 2,
        "mean_delta_val": 0.02342844009399414,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          72.4569320678711,
          6.040704250335693,
          4.382611274719238,
          3.542647123336792,
          2.935269355773926,
          2.0200836658477783,
          1.5552514791488647,
          1.2304614782333374
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -22,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.2499990463256836
      },
      "pca": {
        "layer": -22,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -1.0,
        "rank": 2,
        "mean_delta_val": 0.3828122615814209,
        "pc_indices_1based": [
          5,
          6
        ],
        "explained_variance_topk": [
          15.893694877624512,
          14.753538131713867,
          11.190864562988281,
          8.35217571258545,
          7.8949971199035645,
          6.463558197021484,
          5.976529598236084,
          5.18163537979126
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -22,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.39839601516723633
      },
      "pca": {
        "layer": -22,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -1.5,
        "rank": 2,
        "mean_delta_val": 0.6641063690185547,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          32.94964599609375,
          20.739910125732422,
          11.384099960327148,
          6.683019638061523,
          5.930586338043213,
          5.310595512390137,
          3.4821949005126953,
          2.768312454223633
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -22,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.2968564033508301
      },
      "pca": {
        "layer": -22,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 1.05476713180542,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          64.81275939941406,
          9.698602676391602,
          5.721599578857422,
          3.9705123901367188,
          3.829928398132324,
          1.936300277709961,
          1.8243954181671143,
          1.4990538358688354
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -21,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.4610302448272705
      },
      "pca": {
        "layer": -21,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 1.4061625003814697,
        "pc_indices_1based": [
          1,
          4
        ],
        "explained_variance_topk": [
          17.579914093017578,
          12.96500301361084,
          10.636590003967285,
          8.550331115722656,
          7.796924591064453,
          7.02374792098999,
          6.011909484863281,
          4.534387588500977
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -21,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 0.06249547004699707
      },
      "pca": {
        "layer": -21,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.5390677452087402,
        "pc_indices_1based": [
          2,
          6
        ],
        "explained_variance_topk": [
          49.02908706665039,
          14.763404846191406,
          8.121244430541992,
          5.404044151306152,
          4.482807636260986,
          4.15455961227417,
          2.559901237487793,
          2.4913620948791504
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -21,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.2187213897705078
      },
      "pca": {
        "layer": -21,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": 0.023409128189086914,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          58.04774856567383,
          15.370172500610352,
          6.328890323638916,
          3.835082769393921,
          3.7107009887695312,
          2.0471417903900146,
          1.7887495756149292,
          1.3750187158584595
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -20,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.554694652557373
      },
      "pca": {
        "layer": -20,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 1.0623514652252197,
        "pc_indices_1based": [
          4,
          5
        ],
        "explained_variance_topk": [
          18.479951858520508,
          13.321755409240723,
          9.955842018127441,
          8.925919532775879,
          8.059213638305664,
          6.621288299560547,
          5.612842559814453,
          3.888120412826538
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -20,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -1.5,
        "mean_delta_val": 0.08591914176940918
      },
      "pca": {
        "layer": -20,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 1.5,
        "rank": 2,
        "mean_delta_val": 0.19527077674865723,
        "pc_indices_1based": [
          2,
          3
        ],
        "explained_variance_topk": [
          56.76250457763672,
          10.87240219116211,
          7.187954902648926,
          4.395931720733643,
          3.651252269744873,
          3.0549888610839844,
          2.5281357765197754,
          2.3256354331970215
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -20,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": -0.08593368530273438
      },
      "pca": {
        "layer": -20,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -0.6,
        "rank": 2,
        "mean_delta_val": 0.23440766334533691,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          41.61397171020508,
          29.09312629699707,
          7.072923183441162,
          4.268082618713379,
          2.8019964694976807,
          2.273881435394287,
          1.9881818294525146,
          1.71585214138031
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -19,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -1.5,
        "mean_delta_val": 0.19531512260437012
      },
      "pca": {
        "layer": -19,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 1.6249549388885498,
        "pc_indices_1based": [
          5,
          1
        ],
        "explained_variance_topk": [
          18.05426597595215,
          16.058820724487305,
          9.187156677246094,
          7.595309734344482,
          6.968941688537598,
          6.152894496917725,
          5.842690467834473,
          4.607889652252197
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -19,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 0.2656075954437256
      },
      "pca": {
        "layer": -19,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -1.5,
        "rank": 2,
        "mean_delta_val": 0.17185044288635254,
        "pc_indices_1based": [
          2,
          3
        ],
        "explained_variance_topk": [
          41.7653694152832,
          13.253538131713867,
          9.248161315917969,
          6.886909008026123,
          5.35172176361084,
          4.087821960449219,
          3.2427706718444824,
          3.083859920501709
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -19,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.882958173751831
      },
      "pca": {
        "layer": -19,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 1.4803597927093506,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          49.04130172729492,
          23.059492111206055,
          6.948114395141602,
          3.851661205291748,
          2.362698554992676,
          2.2755286693573,
          1.8568297624588013,
          1.660768747329712
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -18,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 0.8516359329223633
      },
      "pca": {
        "layer": -18,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 1.7969861030578613,
        "pc_indices_1based": [
          6,
          1
        ],
        "explained_variance_topk": [
          18.39278793334961,
          17.116071701049805,
          8.864178657531738,
          7.830423831939697,
          6.769252777099609,
          6.013298034667969,
          5.232038497924805,
          4.713406562805176
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -18,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 1.5,
        "mean_delta_val": 0.07811188697814941
      },
      "pca": {
        "layer": -18,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -1.5,
        "rank": 2,
        "mean_delta_val": 0.09373641014099121,
        "pc_indices_1based": [
          2,
          3
        ],
        "explained_variance_topk": [
          37.69728088378906,
          15.564189910888672,
          9.442317962646484,
          6.85873556137085,
          5.354663372039795,
          4.151473045349121,
          3.6945104598999023,
          3.254575252532959
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -18,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.24997735023498535
      },
      "pca": {
        "layer": -18,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.4531893730163574,
        "pc_indices_1based": [
          1,
          3
        ],
        "explained_variance_topk": [
          50.83516311645508,
          21.82773780822754,
          7.162773609161377,
          3.398043394088745,
          2.4603447914123535,
          2.1875767707824707,
          1.8378604650497437,
          1.506832480430603
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -17,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 0.5156240463256836
      },
      "pca": {
        "layer": -17,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 1.296807050704956,
        "pc_indices_1based": [
          7,
          1
        ],
        "explained_variance_topk": [
          19.202852249145508,
          16.537199020385742,
          8.510680198669434,
          7.255622863769531,
          6.7539801597595215,
          6.3534626960754395,
          5.684725284576416,
          5.094561576843262
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -17,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.1953263282775879
      },
      "pca": {
        "layer": -17,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.19528555870056152,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          34.000267028808594,
          17.537288665771484,
          9.24866008758545,
          7.797292709350586,
          6.097091197967529,
          4.084156513214111,
          3.7977218627929688,
          3.2332355976104736
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -17,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.25780200958251953
      },
      "pca": {
        "layer": -17,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -1.5,
        "rank": 2,
        "mean_delta_val": 0.21094679832458496,
        "pc_indices_1based": [
          1,
          3
        ],
        "explained_variance_topk": [
          44.1301383972168,
          29.18218994140625,
          7.546197414398193,
          3.295133590698242,
          2.4181885719299316,
          2.3008852005004883,
          1.7943183183670044,
          1.5004231929779053
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -16,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 0.5546174049377441
      },
      "pca": {
        "layer": -16,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.5858752727508545,
        "pc_indices_1based": [
          2,
          6
        ],
        "explained_variance_topk": [
          17.546377182006836,
          16.81719207763672,
          8.668924331665039,
          8.031400680541992,
          7.258820533752441,
          6.038182258605957,
          5.8114190101623535,
          4.878097057342529
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -16,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.8672451972961426
      },
      "pca": {
        "layer": -16,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 1.1562817096710205,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          34.58737564086914,
          18.08714485168457,
          8.594666481018066,
          7.202741622924805,
          6.006093978881836,
          4.192643165588379,
          3.88755464553833,
          3.0912208557128906
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -16,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 0.6,
        "mean_delta_val": 0.06249833106994629
      },
      "pca": {
        "layer": -16,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.4296383857727051,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          40.48191452026367,
          31.526142120361328,
          8.167229652404785,
          3.826920747756958,
          2.463843822479248,
          2.1455917358398438,
          1.8596526384353638,
          1.4244472980499268
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -15,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.453371524810791
      },
      "pca": {
        "layer": -15,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 1.0,
        "rank": 2,
        "mean_delta_val": 0.01567840576171875,
        "pc_indices_1based": [
          2,
          8
        ],
        "explained_variance_topk": [
          17.218891143798828,
          16.023588180541992,
          9.367385864257812,
          8.259035110473633,
          7.405948638916016,
          6.167049884796143,
          5.685964584350586,
          4.679643154144287
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -15,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 1.0,
        "mean_delta_val": 0.01563096046447754
      },
      "pca": {
        "layer": -15,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.2109222412109375,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          32.18487548828125,
          24.230693817138672,
          8.578764915466309,
          6.362973690032959,
          5.37967586517334,
          4.124640464782715,
          3.6388065814971924,
          2.5309059619903564
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -15,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 1.375112533569336
      },
      "pca": {
        "layer": -15,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -1.0,
        "rank": 2,
        "mean_delta_val": 0.054633140563964844,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          44.16122817993164,
          29.910728454589844,
          7.32649564743042,
          4.485856533050537,
          2.5171446800231934,
          1.7479602098464966,
          1.5279502868652344,
          1.2212096452713013
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -14,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -1.0,
        "mean_delta_val": 0.10932564735412598
      },
      "pca": {
        "layer": -14,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.5155737400054932,
        "pc_indices_1based": [
          2,
          6
        ],
        "explained_variance_topk": [
          18.239160537719727,
          15.792105674743652,
          8.997435569763184,
          8.143378257751465,
          7.457949161529541,
          6.124543190002441,
          5.756857395172119,
          4.552666664123535
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -14,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 1.5,
        "mean_delta_val": 0.21877741813659668
      },
      "pca": {
        "layer": -14,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.3910059928894043,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          32.527687072753906,
          24.751422882080078,
          8.77568531036377,
          5.734875202178955,
          5.083519458770752,
          4.087137699127197,
          3.622115135192871,
          2.584237575531006
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -14,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.6484522819519043
      },
      "pca": {
        "layer": -14,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -1.5,
        "rank": 2,
        "mean_delta_val": 0.49996376037597656,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          45.01850128173828,
          29.907808303833008,
          6.836071491241455,
          4.556490898132324,
          2.374417781829834,
          1.6302847862243652,
          1.5533407926559448,
          1.2094917297363281
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -13,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": 0.023434162139892578
      },
      "pca": {
        "layer": -13,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -1.5,
        "rank": 2,
        "mean_delta_val": 0.4766523838043213,
        "pc_indices_1based": [
          2,
          6
        ],
        "explained_variance_topk": [
          21.15801239013672,
          14.949923515319824,
          8.610816955566406,
          7.679935455322266,
          7.073559761047363,
          6.041862964630127,
          5.430055618286133,
          4.56041955947876
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -13,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": 0.05464291572570801
      },
      "pca": {
        "layer": -13,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": 0.015726566314697266,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          32.747589111328125,
          25.84646987915039,
          8.338973999023438,
          5.516556739807129,
          4.764245986938477,
          4.200170993804932,
          3.6684811115264893,
          2.545797348022461
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -13,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": 0.046849727630615234
      },
      "pca": {
        "layer": -13,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.6561236381530762,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          45.56562423706055,
          29.848543167114258,
          6.702789783477783,
          4.638282299041748,
          2.2231345176696777,
          1.6422635316848755,
          1.5774236917495728,
          1.1441432237625122
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -12,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": 0.023395299911499023
      },
      "pca": {
        "layer": -12,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.4999806880950928,
        "pc_indices_1based": [
          2,
          6
        ],
        "explained_variance_topk": [
          20.178003311157227,
          14.745807647705078,
          8.755667686462402,
          7.802478313446045,
          6.779292106628418,
          6.213696002960205,
          5.680763244628906,
          5.077744960784912
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -12,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 0.44532299041748047
      },
      "pca": {
        "layer": -12,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -0.6,
        "rank": 2,
        "mean_delta_val": 0.05461263656616211,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          36.02085876464844,
          25.523073196411133,
          7.891958236694336,
          5.139008522033691,
          4.40809440612793,
          3.807891845703125,
          3.5403740406036377,
          2.326688289642334
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -12,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 1.5,
        "mean_delta_val": 0.10940241813659668
      },
      "pca": {
        "layer": -12,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 1.406233787536621,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          45.191104888916016,
          30.61336326599121,
          6.5843729972839355,
          4.811124324798584,
          2.042405605316162,
          1.6899068355560303,
          1.5439016819000244,
          1.1230446100234985
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -11,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 1.5,
        "mean_delta_val": 0.25066328048706055
      },
      "pca": {
        "layer": -11,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -0.6,
        "rank": 2,
        "mean_delta_val": 0.015629053115844727,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          19.039005279541016,
          14.34219741821289,
          9.392749786376953,
          7.5963640213012695,
          7.064416408538818,
          6.450206756591797,
          5.926906108856201,
          5.090681552886963
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -11,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": 0.1171715259552002
      },
      "pca": {
        "layer": -11,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -0.6,
        "rank": 2,
        "mean_delta_val": -7.772445678710938e-05,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          35.834930419921875,
          25.76756477355957,
          8.100101470947266,
          5.026960849761963,
          4.4417901039123535,
          3.7537310123443604,
          3.508305072784424,
          2.2166011333465576
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -11,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 1.0,
        "mean_delta_val": 0.054718732833862305
      },
      "pca": {
        "layer": -11,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -0.6,
        "rank": 2,
        "mean_delta_val": 0.10932183265686035,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          46.1773567199707,
          29.933351516723633,
          6.376631736755371,
          4.89879035949707,
          1.9466294050216675,
          1.7695876359939575,
          1.4614577293395996,
          1.0911121368408203
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -10,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 1.0804486274719238
      },
      "pca": {
        "layer": -10,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.2816317081451416,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          19.098817825317383,
          13.787245750427246,
          9.505064010620117,
          7.584754943847656,
          6.930858612060547,
          6.145816802978516,
          5.925536632537842,
          5.200790882110596
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -10,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 0.6,
        "mean_delta_val": -0.06250286102294922
      },
      "pca": {
        "layer": -10,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -0.6,
        "rank": 2,
        "mean_delta_val": -0.08601188659667969,
        "pc_indices_1based": [
          1,
          2
        ],
        "explained_variance_topk": [
          36.391136169433594,
          25.832012176513672,
          8.371028900146484,
          5.120031356811523,
          4.423892974853516,
          3.496424913406372,
          3.305724620819092,
          2.094968318939209
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -10,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.3203139305114746
      },
      "pca": {
        "layer": -10,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": -0.02340865135192871,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          48.46306610107422,
          27.465045928955078,
          6.637045860290527,
          4.9228949546813965,
          1.9711475372314453,
          1.7946068048477173,
          1.4194602966308594,
          1.0672813653945923
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -9,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 0.6,
        "mean_delta_val": 0.15646624565124512
      },
      "pca": {
        "layer": -9,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": 0.08598089218139648,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          18.109825134277344,
          13.596817970275879,
          9.593340873718262,
          7.744112014770508,
          7.067351818084717,
          6.664697647094727,
          6.161387920379639,
          5.508150100708008
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -9,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -1.0,
        "mean_delta_val": 0.234360933303833
      },
      "pca": {
        "layer": -9,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -1.0,
        "rank": 2,
        "mean_delta_val": 0.24990010261535645,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          37.00515365600586,
          25.821949005126953,
          8.321549415588379,
          5.059047222137451,
          4.412693977355957,
          3.353898286819458,
          3.1880204677581787,
          2.0236148834228516
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -9,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 1.5,
        "mean_delta_val": 0.21090173721313477
      },
      "pca": {
        "layer": -9,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 1.5,
        "rank": 2,
        "mean_delta_val": 0.6252174377441406,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          50.975982666015625,
          25.681928634643555,
          6.499876976013184,
          4.827785015106201,
          1.8759793043136597,
          1.7888970375061035,
          1.3533735275268555,
          1.0365041494369507
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -8,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 1.0,
        "mean_delta_val": 0.33662962913513184
      },
      "pca": {
        "layer": -8,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": -0.007750034332275391,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          18.39647674560547,
          13.14359188079834,
          9.486686706542969,
          7.800605773925781,
          7.177008152008057,
          6.635261535644531,
          5.999184608459473,
          5.5221381187438965
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -8,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": -0.09379267692565918
      },
      "pca": {
        "layer": -8,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.007670402526855469,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          36.59672927856445,
          26.06414794921875,
          8.441671371459961,
          4.973028659820557,
          4.4672322273254395,
          3.267627477645874,
          3.2077198028564453,
          2.0613315105438232
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -8,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.9686756134033203
      },
      "pca": {
        "layer": -8,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 1.2193272113800049,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          51.81831741333008,
          23.95562171936035,
          6.764627456665039,
          5.093883037567139,
          1.8966184854507446,
          1.82325279712677,
          1.3493584394454956,
          1.0874035358428955
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -7,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 1.7452828884124756
      },
      "pca": {
        "layer": -7,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.32860565185546875,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          17.918212890625,
          12.730945587158203,
          9.586870193481445,
          7.865330696105957,
          7.124617576599121,
          6.796735763549805,
          5.982561111450195,
          5.6720356941223145
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -7,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 0.38275718688964844
      },
      "pca": {
        "layer": -7,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.5469455718994141,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          36.18411636352539,
          26.560443878173828,
          8.53503131866455,
          4.908572673797607,
          4.213034152984619,
          3.2488644123077393,
          3.214738130569458,
          2.089057683944702
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -7,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 1.8280208110809326
      },
      "pca": {
        "layer": -7,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 1.3126225471496582,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          51.9533576965332,
          22.523880004882812,
          7.092765808105469,
          5.619826793670654,
          2.0576047897338867,
          1.7966456413269043,
          1.3454431295394897,
          1.1750807762145996
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -6,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 1.3225898742675781
      },
      "pca": {
        "layer": -6,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.19553732872009277,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          17.709943771362305,
          12.420851707458496,
          9.537575721740723,
          7.77293586730957,
          7.281323432922363,
          6.553586006164551,
          6.040188789367676,
          5.795381546020508
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -6,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": 0.2030503749847412
      },
      "pca": {
        "layer": -6,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -1.5,
        "rank": 2,
        "mean_delta_val": 0.3046250343322754,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          37.704872131347656,
          24.96596336364746,
          8.509947776794434,
          4.99630069732666,
          4.223684310913086,
          3.562451124191284,
          3.084578514099121,
          2.123277187347412
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -6,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 2.0389621257781982
      },
      "pca": {
        "layer": -6,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 1.3594071865081787,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          52.22931671142578,
          22.06844711303711,
          7.586242198944092,
          5.442922115325928,
          2.015029191970825,
          1.7627395391464233,
          1.3216969966888428,
          1.1878645420074463
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -5,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 1.0,
        "mean_delta_val": 0.11775588989257812
      },
      "pca": {
        "layer": -5,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 1.5,
        "rank": 2,
        "mean_delta_val": 0.023669004440307617,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          16.92143440246582,
          11.977791786193848,
          9.290335655212402,
          7.923582077026367,
          7.492414951324463,
          6.515989303588867,
          6.105597496032715,
          5.6725358963012695
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -5,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -1.5,
        "mean_delta_val": 0.2811121940612793
      },
      "pca": {
        "layer": -5,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.46864891052246094,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          37.04734802246094,
          24.96245574951172,
          8.533044815063477,
          4.9560675621032715,
          4.290022850036621,
          3.6297683715820312,
          3.044088363647461,
          2.2397425174713135
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -5,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 4.4646313190460205
      },
      "pca": {
        "layer": -5,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 3.2341694831848145,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          54.5837516784668,
          20.547203063964844,
          7.665686130523682,
          5.700689315795898,
          1.74603271484375,
          1.5532103776931763,
          1.2276668548583984,
          1.1073722839355469
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -4,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 1.0,
        "mean_delta_val": 0.1253209114074707
      },
      "pca": {
        "layer": -4,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": 0.007856130599975586,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          17.14152717590332,
          12.051618576049805,
          9.184369087219238,
          7.923439979553223,
          7.35951566696167,
          6.371180057525635,
          5.997373104095459,
          5.584004878997803
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -4,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": 0.6,
        "mean_delta_val": -0.062401533126831055
      },
      "pca": {
        "layer": -4,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": -0.0858457088470459,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          36.97465515136719,
          24.680301666259766,
          8.648454666137695,
          5.09171724319458,
          4.224473476409912,
          3.6309800148010254,
          3.019343852996826,
          2.275744915008545
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -4,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 7.802061080932617
      },
      "pca": {
        "layer": -4,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 6.94315242767334,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          58.34991455078125,
          18.78569984436035,
          7.785537242889404,
          4.967474937438965,
          1.690287709236145,
          1.3146787881851196,
          1.0991929769515991,
          0.9064028859138489
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -3,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.09427857398986816
      },
      "pca": {
        "layer": -3,
        "pos_offset": -3,
        "method": "pca",
        "alpha": -1.0,
        "rank": 2,
        "mean_delta_val": 0.031201601028442383,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          16.866416931152344,
          12.14266300201416,
          9.006988525390625,
          7.955042839050293,
          7.262065410614014,
          6.312421798706055,
          5.947946071624756,
          5.612140655517578
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -3,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": -0.11722517013549805
      },
      "pca": {
        "layer": -3,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": -0.07809710502624512,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          36.95556640625,
          24.451038360595703,
          8.353303909301758,
          5.226388931274414,
          4.32194709777832,
          3.6253883838653564,
          2.979261875152588,
          2.2950279712677
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -3,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 2.6561286449432373
      },
      "pca": {
        "layer": -3,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 2.2967476844787598,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          59.262996673583984,
          17.302082061767578,
          8.418054580688477,
          4.882627010345459,
          1.9985027313232422,
          1.2575278282165527,
          1.0647507905960083,
          0.8629177808761597
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -2,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 0.6405208110809326
      },
      "pca": {
        "layer": -2,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": 0.03905892372131348,
        "pc_indices_1based": [
          2,
          7
        ],
        "explained_variance_topk": [
          16.22237205505371,
          12.724026679992676,
          9.489948272705078,
          7.597830772399902,
          6.86326265335083,
          6.510487079620361,
          5.815467834472656,
          5.487178802490234
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -2,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -0.6,
        "mean_delta_val": 0.039057016372680664
      },
      "pca": {
        "layer": -2,
        "pos_offset": -2,
        "method": "pca",
        "alpha": 0.6,
        "rank": 2,
        "mean_delta_val": -0.07811284065246582,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          38.35539627075195,
          23.249988555908203,
          8.08082103729248,
          5.152586936950684,
          4.334507942199707,
          3.579922676086426,
          2.8556904792785645,
          2.3666603565216064
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -2,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.9999375343322754
      },
      "pca": {
        "layer": -2,
        "pos_offset": -1,
        "method": "pca",
        "alpha": 2.0,
        "rank": 2,
        "mean_delta_val": 0.7343003749847412,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          55.772705078125,
          19.155136108398438,
          8.971256256103516,
          4.823418140411377,
          2.4755170345306396,
          1.4080846309661865,
          1.1666115522384644,
          0.8546274304389954
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -1,
        "pos_offset": -3,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.28907036781311035
      },
      "pca": {
        "layer": -1,
        "pos_offset": -3,
        "method": "pca",
        "alpha": 1.5,
        "rank": 2,
        "mean_delta_val": 0.046892404556274414,
        "pc_indices_1based": [
          2,
          5
        ],
        "explained_variance_topk": [
          17.270021438598633,
          12.42259407043457,
          9.667234420776367,
          7.5442938804626465,
          6.887629508972168,
          6.040460586547852,
          5.679498672485352,
          5.376393795013428
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -1,
        "pos_offset": -2,
        "method": "sv_dom",
        "alpha": -2.0,
        "mean_delta_val": 4.531260967254639
      },
      "pca": {
        "layer": -1,
        "pos_offset": -2,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 2.929716110229492,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          41.6404914855957,
          21.74014663696289,
          7.3587327003479,
          5.429790019989014,
          4.148932933807373,
          3.31564998626709,
          2.733304023742676,
          2.0905187129974365
        ],
        "criterion": "label_corr"
      }
    },
    {
      "sv": {
        "layer": -1,
        "pos_offset": -1,
        "method": "sv_dom",
        "alpha": 2.0,
        "mean_delta_val": 0.22656512260437012
      },
      "pca": {
        "layer": -1,
        "pos_offset": -1,
        "method": "pca",
        "alpha": -2.0,
        "rank": 2,
        "mean_delta_val": 0.5703549385070801,
        "pc_indices_1based": [
          2,
          1
        ],
        "explained_variance_topk": [
          49.79747772216797,
          22.61845588684082,
          10.008049011230469,
          4.654502868652344,
          2.8463478088378906,
          2.4239304065704346,
          1.1021581888198853,
          0.9208540320396423
        ],
        "criterion": "label_corr"
      }
    }
  ],
  "winners": {
    "sv_best": {
      "layer": -4,
      "pos_offset": -1,
      "alpha": 2.0,
      "decision_overall_test": 7.236788272857666,
      "decision_per_category_test": {
        "Harmful": 4.601364612579346,
        "Copyright": 7.8436126708984375,
        "NSFW": 9.265387535095215
      }
    },
    "pca_best": {
      "layer": -4,
      "pos_offset": -1,
      "alpha": 2.0,
      "rank": 2,
      "pc_indices_1based": [
        2,
        1
      ],
      "explained_variance_topk": [
        58.34991455078125,
        18.78569984436035,
        7.785537242889404,
        4.967474937438965,
        1.690287709236145,
        1.3146787881851196,
        1.0991929769515991,
        0.9064028859138489
      ],
      "decision_overall_test": 6.351350466410319,
      "decision_per_category_test": {
        "Harmful": 2.7810420989990234,
        "Copyright": 7.83577823638916,
        "NSFW": 8.437231063842773
      },
      "geometry_vs_sv": {
        "cos_sv_decision_pc1": -0.5957552194595337,
        "principal_angles_deg": [
          1.9018689393997192
        ]
      },
      "residual_pca": {
        "explained_variance_topk": [
          34.05058288574219,
          21.72557830810547,
          7.392574310302734,
          5.749833583831787,
          4.807405471801758
        ],
        "summaries": [
          {
            "residual_pc_index_1based": 1,
            "alpha": -2.0,
            "mean_delta_val": 8.355299234390259,
            "overall_test": 8.735518137613932,
            "category_deltas_test": {
              "Harmful": 8.285013675689697,
              "Copyright": 7.234198570251465,
              "NSFW": 10.687342166900635
            },
            "signature_corr_with_decision": 0.30168830937071317
          },
          {
            "residual_pc_index_1based": 2,
            "alpha": -1.0,
            "mean_delta_val": 0.16410374641418457,
            "overall_test": 0.23439884185791016,
            "category_deltas_test": {
              "Harmful": 0.2343769073486328,
              "Copyright": 0.18752479553222656,
              "NSFW": 0.2812948226928711
            },
            "signature_corr_with_decision": -0.2926228077096353
          },
          {
            "residual_pc_index_1based": 3,
            "alpha": -2.0,
            "mean_delta_val": 0.1327517032623291,
            "overall_test": 0.08849763870239258,
            "category_deltas_test": {
              "Harmful": 0.07806158065795898,
              "Copyright": 0.2499561309814453,
              "NSFW": -0.06252479553222656
            },
            "signature_corr_with_decision": 0.2280890784817281
          },
          {
            "residual_pc_index_1based": 4,
            "alpha": 2.0,
            "mean_delta_val": 0.4612441062927246,
            "overall_test": 0.5263959566752116,
            "category_deltas_test": {
              "Harmful": 0.5472369194030762,
              "Copyright": 0.5626850128173828,
              "NSFW": 0.4692659378051758
            },
            "signature_corr_with_decision": 0.0015877514091675376
          },
          {
            "residual_pc_index_1based": 5,
            "alpha": 2.0,
            "mean_delta_val": 1.0701355934143066,
            "overall_test": 1.1456658045450847,
            "category_deltas_test": {
              "Harmful": 1.3123178482055664,
              "Copyright": 0.812382698059082,
              "NSFW": 1.3122968673706055
            },
            "signature_corr_with_decision": -0.5297074722998089
          }
        ]
      }
    }
  },
  "run_meta": {
    "run_id": "20251111_151335",
    "host": "tvg-006",
    "start_time": "2025-11-11 15:13:35",
    "seed": 123
  }
}

==> runs/llama3_overlap/overlap_summary.json <==
{
  "model": "meta-llama/Meta-Llama-3-8B-Instruct",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "Against_Policy",
    "Copyright",
    "Deceptive/Malicious",
    "Harmful",
    "NSFW"
  ],
  "split_counts": {
    "Against_Policy": {
      "train": 50,
      "val": 26,
      "test": 24
    },
    "Copyright": {
      "train": 68,
      "val": 15,
      "test": 17
    },
    "Deceptive/Malicious": {
      "train": 55,
      "val": 21,
      "test": 22
    },
    "Harmful": {
      "train": 57,
      "val": 19,
      "test": 22
    },
    "NSFW": {
      "train": 66,
      "val": 18,
      "test": 14
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        61.66797637939453,
        17.258934020996094,
        3.369908332824707,
        2.8962292671203613,
        1.6940761804580688,
        1.5387805700302124,
        0.9621070027351379,
        0.7732024788856506
      ],
      "decision_pc_order_1based": [
        1,
        4,
        5,
        3,
        6,
        7,
        2,
        8
      ],
      "decision_pc_correlations": [
        0.7445735931396484,
        0.0864638164639473,
        0.2534971833229065,
        0.3359558880329132,
        -0.2568368911743164,
        0.15302209556102753,
        0.11216218024492264,
        0.03119346685707569
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9996702671051025,
          0.9124810099601746,
          0.86496901512146,
          0.8611571788787842,
          0.8708202838897705
        ],
        [
          0.9124810099601746,
          0.9999508261680603,
          0.8109982013702393,
          0.83840012550354,
          0.8372397422790527
        ],
        [
          0.86496901512146,
          0.8109982013702393,
          1.000064492225647,
          0.8570727705955505,
          0.8493384718894958
        ],
        [
          0.8611571788787842,
          0.83840012550354,
          0.8570727705955505,
          1.0000789165496826,
          0.9445427656173706
        ],
        [
          0.8708202838897705,
          0.8372397422790527,
          0.8493384718894958,
          0.9445428252220154,
          0.9999173283576965
        ]
      ],
      "overlap_residualized": [
        [
          1.0002861022949219,
          0.5428664088249207,
          0.7320609092712402,
          0.7954559326171875,
          0.7684353590011597
        ],
        [
          0.5428664088249207,
          0.9998109340667725,
          0.4245050549507141,
          0.512189507484436,
          0.540899395942688
        ],
        [
          0.7320609092712402,
          0.4245050549507141,
          1.0001648664474487,
          0.7314903140068054,
          0.6607073545455933
        ],
        [
          0.7954559326171875,
          0.512189507484436,
          0.7314903140068054,
          0.9998100996017456,
          0.8027759194374084
        ],
        [
          0.7684353590011597,
          0.540899395942688,
          0.6607073545455933,
          0.8027759194374084,
          0.9999679327011108
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          6.618499279022217,
          85.60185241699219
        ],
        "Copyright": [
          10.907464027404785,
          77.48040008544922
        ],
        "Deceptive/Malicious": [
          11.763012886047363,
          89.53598022460938
        ],
        "Harmful": [
          9.696918487548828,
          81.384765625
        ],
        "NSFW": [
          7.381875514984131,
          82.23855590820312
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -5.373663685538552,
          "Copyright": -2.6397020676556755,
          "Deceptive/Malicious": -4.401970516551625,
          "NSFW": -4.410775525229318,
          "Against_Policy": -3.4817714293797812
        },
        "Copyright": {
          "Harmful": -4.49577673998746,
          "Copyright": -2.3051401026108684,
          "Deceptive/Malicious": -3.7059399864890357,
          "NSFW": -3.7232320649283275,
          "Against_Policy": -2.9687482515970864
        },
        "Deceptive/Malicious": {
          "Harmful": -5.035620212554932,
          "Copyright": -2.2757382112390854,
          "Deceptive/Malicious": -4.140630288557573,
          "NSFW": -4.102770805358887,
          "Against_Policy": -3.2083476384480796
        },
        "Harmful": {
          "Harmful": -6.035571358420632,
          "Copyright": -2.5367558984195484,
          "Deceptive/Malicious": -4.839468479156494,
          "NSFW": -4.7857538631984164,
          "Against_Policy": -3.6067707538604736
        },
        "NSFW": {
          "Harmful": -6.152043906125155,
          "Copyright": -2.3860153871424057,
          "Deceptive/Malicious": -4.82239393754439,
          "NSFW": -4.781286716461182,
          "Against_Policy": -3.5338368018468223
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        62.10879135131836,
        17.238435745239258,
        3.1138436794281006,
        2.7671115398406982,
        1.76121985912323,
        1.50969398021698,
        0.9526317715644836,
        0.762554943561554
      ],
      "decision_pc_order_1based": [
        1,
        4,
        3,
        5,
        2,
        6,
        7,
        8
      ],
      "decision_pc_correlations": [
        0.7299360632896423,
        0.1465449333190918,
        0.29187583923339844,
        0.3188476264476776,
        -0.2758672833442688,
        0.12052902579307556,
        0.07257743179798126,
        0.06890421360731125
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0001606941223145,
          0.9116015434265137,
          0.8669555187225342,
          0.8588473796844482,
          0.8707988262176514
        ],
        [
          0.9116015434265137,
          0.9996408224105835,
          0.8170727491378784,
          0.8428500890731812,
          0.8399133086204529
        ],
        [
          0.8669555187225342,
          0.8170727491378784,
          0.9997590780258179,
          0.8492773771286011,
          0.8473824262619019
        ],
        [
          0.8588473796844482,
          0.8428500890731812,
          0.8492773771286011,
          1.0001418590545654,
          0.9492417573928833
        ],
        [
          0.8707988262176514,
          0.8399133086204529,
          0.8473824262619019,
          0.9492417573928833,
          0.9999188184738159
        ]
      ],
      "overlap_residualized": [
        [
          1.0001379251480103,
          0.596926212310791,
          0.7438162565231323,
          0.7714023590087891,
          0.728653609752655
        ],
        [
          0.596926212310791,
          1.0000114440917969,
          0.49847081303596497,
          0.6128183603286743,
          0.5936897993087769
        ],
        [
          0.7438162565231323,
          0.49847081303596497,
          0.99997878074646,
          0.7106977701187134,
          0.6335147619247437
        ],
        [
          0.7714023590087891,
          0.6128183603286743,
          0.7106977701187134,
          1.0000219345092773,
          0.7741965055465698
        ],
        [
          0.728653609752655,
          0.5936897993087769,
          0.6335147619247437,
          0.7741965055465698,
          1.000120997428894
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          6.149755001068115,
          85.59772491455078
        ],
        "Copyright": [
          11.008861541748047,
          78.08544921875
        ],
        "Deceptive/Malicious": [
          11.633352279663086,
          87.4907455444336
        ],
        "Harmful": [
          9.588494300842285,
          80.94932556152344
        ],
        "NSFW": [
          7.397064208984375,
          82.35328674316406
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -4.2855871373956855,
          "Copyright": -1.753685390248018,
          "Deceptive/Malicious": -3.413344556635076,
          "NSFW": -3.38844176701137,
          "Against_Policy": -2.6146047910054526
        },
        "Copyright": {
          "Harmful": -3.818229978734797,
          "Copyright": -1.9485249238855697,
          "Deceptive/Malicious": -3.1718368096785112,
          "NSFW": -3.1830614634922574,
          "Against_Policy": -2.5520776907602944
        },
        "Deceptive/Malicious": {
          "Harmful": -4.504324956373735,
          "Copyright": -1.9485124700209673,
          "Deceptive/Malicious": -3.6576450954784048,
          "NSFW": -3.6027274131774902,
          "Against_Policy": -2.8203096787134805
        },
        "Harmful": {
          "Harmful": -5.2883266535672275,
          "Copyright": -1.9779119491577148,
          "Deceptive/Malicious": -4.114978443492543,
          "NSFW": -4.035686152321952,
          "Against_Policy": -3.0077817837397256
        },
        "NSFW": {
          "Harmful": -5.200322107835249,
          "Copyright": -1.5441087834975298,
          "Deceptive/Malicious": -3.910468491640958,
          "NSFW": -3.8437844685145786,
          "Against_Policy": -2.6900914112726846
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        61.4238166809082,
        17.51927375793457,
        3.1383063793182373,
        2.861257791519165,
        1.862930178642273,
        1.5161343812942505,
        1.0803784132003784,
        0.7676800489425659
      ],
      "decision_pc_order_1based": [
        1,
        4,
        5,
        3,
        2,
        8,
        6,
        7
      ],
      "decision_pc_correlations": [
        0.7298606634140015,
        0.14658184349536896,
        0.2679860591888428,
        0.3580450117588043,
        0.28564050793647766,
        0.03341292962431908,
        0.00922481995075941,
        0.08660230785608292
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9999614357948303,
          0.9113048911094666,
          0.8675947785377502,
          0.8465317487716675,
          0.8720753788948059
        ],
        [
          0.9113048911094666,
          0.9999794363975525,
          0.8115311861038208,
          0.8243660926818848,
          0.8405828475952148
        ],
        [
          0.8675947785377502,
          0.8115311861038208,
          1.0001866817474365,
          0.848603367805481,
          0.8482167720794678
        ],
        [
          0.8465317487716675,
          0.8243660926818848,
          0.848603367805481,
          0.9999392628669739,
          0.9392352104187012
        ],
        [
          0.8720754384994507,
          0.8405828475952148,
          0.8482167720794678,
          0.9392352104187012,
          1.0000412464141846
        ]
      ],
      "overlap_residualized": [
        [
          0.9997574090957642,
          0.5300444960594177,
          0.7375246286392212,
          0.7608368396759033,
          0.7296839952468872
        ],
        [
          0.5300444960594177,
          1.0002323389053345,
          0.44247767329216003,
          0.5352976322174072,
          0.5366880893707275
        ],
        [
          0.7375246286392212,
          0.44247767329216003,
          1.0000605583190918,
          0.715301513671875,
          0.6261066198348999
        ],
        [
          0.7608368396759033,
          0.5352976322174072,
          0.715301513671875,
          0.9999551773071289,
          0.7723002433776855
        ],
        [
          0.7296839952468872,
          0.5366880893707275,
          0.6261066198348999,
          0.7723002433776855,
          0.9999528527259827
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          6.2038397789001465,
          87.13282012939453
        ],
        "Copyright": [
          11.161227226257324,
          77.9691390991211
        ],
        "Deceptive/Malicious": [
          11.438538551330566,
          86.78716278076172
        ],
        "Harmful": [
          10.065638542175293,
          80.6270980834961
        ],
        "NSFW": [
          7.549330711364746,
          83.49851989746094
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -3.6519882028753106,
          "Copyright": -1.3823239943560433,
          "Deceptive/Malicious": -2.893363605846058,
          "NSFW": -2.8704861913408553,
          "Against_Policy": -2.171841263771057
        },
        "Copyright": {
          "Harmful": -3.3110823197798296,
          "Copyright": -1.878661548390108,
          "Deceptive/Malicious": -2.8081719225103203,
          "NSFW": -2.8035651615687778,
          "Against_Policy": -2.359346787134806
        },
        "Deceptive/Malicious": {
          "Harmful": -4.694640983234752,
          "Copyright": -2.2720134959501377,
          "Deceptive/Malicious": -3.924648024819114,
          "NSFW": -3.8705483164106096,
          "Against_Policy": -3.127564787864685
        },
        "Harmful": {
          "Harmful": -4.8253206773237745,
          "Copyright": -1.8970370012171127,
          "Deceptive/Malicious": -3.8593184731223364,
          "NSFW": -3.767874308994838,
          "Against_Policy": -2.880186597506205
        },
        "NSFW": {
          "Harmful": -4.691827123815363,
          "Copyright": -0.9705789229449104,
          "Deceptive/Malicious": -3.4161712473089043,
          "NSFW": -3.2634425163269043,
          "Against_Policy": -2.1640595197677612
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        60.07706832885742,
        17.64611053466797,
        3.7067675590515137,
        3.1231801509857178,
        2.00172758102417,
        1.6031285524368286,
        1.1643811464309692,
        0.7558543682098389
      ],
      "decision_pc_order_1based": [
        1,
        3,
        5,
        4,
        2,
        8,
        6,
        7
      ],
      "decision_pc_correlations": [
        0.7256519198417664,
        0.14281874895095825,
        0.3732696771621704,
        0.18191909790039062,
        0.3426494896411896,
        0.05328255891799927,
        0.009040872566401958,
        0.09220805019140244
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9994227886199951,
          0.9024554491043091,
          0.8555497527122498,
          0.8389670848846436,
          0.8667876720428467
        ],
        [
          0.9024554491043091,
          1.000137209892273,
          0.7877870798110962,
          0.7945727705955505,
          0.8162275552749634
        ],
        [
          0.8555497527122498,
          0.7877870798110962,
          1.0002467632293701,
          0.8388923406600952,
          0.8278183341026306
        ],
        [
          0.8389670848846436,
          0.7945727705955505,
          0.83889240026474,
          1.0001628398895264,
          0.9321727156639099
        ],
        [
          0.8667876720428467,
          0.8162275552749634,
          0.8278183341026306,
          0.9321727156639099,
          0.9999850392341614
        ]
      ],
      "overlap_residualized": [
        [
          1.000044822692871,
          0.5454167723655701,
          0.6191796660423279,
          0.6774909496307373,
          0.5225086212158203
        ],
        [
          0.5454167723655701,
          1.0000702142715454,
          0.47122615575790405,
          0.49097147583961487,
          0.4296041429042816
        ],
        [
          0.6191797256469727,
          0.47122615575790405,
          1.0001074075698853,
          0.6396834850311279,
          0.4159756898880005
        ],
        [
          0.6774909496307373,
          0.49097150564193726,
          0.6396834850311279,
          1.0003926753997803,
          0.5329840779304504
        ],
        [
          0.5225086212158203,
          0.429604172706604,
          0.4159757196903229,
          0.5329840779304504,
          0.9998804330825806
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          6.179553508758545,
          88.34923553466797
        ],
        "Copyright": [
          10.020598411560059,
          82.14727020263672
        ],
        "Deceptive/Malicious": [
          7.123619079589844,
          78.4510269165039
        ],
        "Harmful": [
          10.589815139770508,
          87.21246337890625
        ],
        "NSFW": [
          6.36901330947876,
          84.89228057861328
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -3.214561549100009,
          "Copyright": -0.955875508925494,
          "Deceptive/Malicious": -2.4900153333490547,
          "NSFW": -2.383972712925502,
          "Against_Policy": -1.7187470197677612
        },
        "Copyright": {
          "Harmful": -2.7003617720170454,
          "Copyright": -1.63969124064726,
          "Deceptive/Malicious": -2.3763953122225674,
          "NSFW": -2.339332103729248,
          "Against_Policy": -2.007811745007833
        },
        "Deceptive/Malicious": {
          "Harmful": -4.93615687977184,
          "Copyright": -2.360264273250804,
          "Deceptive/Malicious": -4.112182140350342,
          "NSFW": -4.000068323952811,
          "Against_Policy": -3.2682153781255088
        },
        "Harmful": {
          "Harmful": -4.649269624189897,
          "Copyright": -1.7353063471177046,
          "Deceptive/Malicious": -3.6917774460532446,
          "NSFW": -3.5715197835649763,
          "Against_Policy": -2.695331573486328
        },
        "NSFW": {
          "Harmful": -4.6890671036460185,
          "Copyright": -0.7500217101153206,
          "Deceptive/Malicious": -3.302588116038929,
          "NSFW": -3.147437572479248,
          "Against_Policy": -1.981808026631673
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        62.516422271728516,
        17.32944107055664,
        3.3123514652252197,
        2.9335906505584717,
        1.7834258079528809,
        1.4444761276245117,
        1.0284713506698608,
        0.6938169002532959
      ],
      "decision_pc_order_1based": [
        1,
        3,
        5,
        4,
        2,
        8,
        7,
        6
      ],
      "decision_pc_correlations": [
        0.7450074553489685,
        0.11450586467981339,
        0.3818342089653015,
        0.1712842583656311,
        -0.32044604420661926,
        0.02953561581671238,
        0.03672531619668007,
        -0.10463297367095947
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0000675916671753,
          0.9140961170196533,
          0.8655310869216919,
          0.847882091999054,
          0.8788152933120728
        ],
        [
          0.9140961170196533,
          1.0000739097595215,
          0.7966901063919067,
          0.8020792007446289,
          0.8352999687194824
        ],
        [
          0.8655310869216919,
          0.7966901063919067,
          0.9999231100082397,
          0.8553991317749023,
          0.8409880995750427
        ],
        [
          0.8478821516036987,
          0.8020792007446289,
          0.8553991913795471,
          1.0000379085540771,
          0.9321979284286499
        ],
        [
          0.8788152933120728,
          0.8352999687194824,
          0.8409880995750427,
          0.9321979284286499,
          1.0001062154769897
        ]
      ],
      "overlap_residualized": [
        [
          0.999971330165863,
          0.5087522864341736,
          0.6425241231918335,
          0.7090818881988525,
          0.537282407283783
        ],
        [
          0.5087522864341736,
          0.9996874332427979,
          0.4617478549480438,
          0.47928252816200256,
          0.4222140610218048
        ],
        [
          0.6425241231918335,
          0.4617478549480438,
          0.9998316168785095,
          0.679370641708374,
          0.41331958770751953
        ],
        [
          0.7090818881988525,
          0.4792824983596802,
          0.679370641708374,
          1.0001273155212402,
          0.5301775336265564
        ],
        [
          0.5372823476791382,
          0.4222140610218048,
          0.41331958770751953,
          0.5301775336265564,
          0.9999322891235352
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          5.946331977844238,
          88.29843139648438
        ],
        "Copyright": [
          9.584208488464355,
          83.41812896728516
        ],
        "Deceptive/Malicious": [
          6.961593151092529,
          79.85780334472656
        ],
        "Harmful": [
          10.028033256530762,
          87.79451751708984
        ],
        "NSFW": [
          5.877165794372559,
          84.9955062866211
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -3.4006617719476875,
          "Copyright": -1.3345599454991959,
          "Deceptive/Malicious": -2.774148637598211,
          "NSFW": -2.718822343008859,
          "Against_Policy": -2.138033866882324
        },
        "Copyright": {
          "Harmful": -2.7884684909473765,
          "Copyright": -1.8823800367467545,
          "Deceptive/Malicious": -2.573889645663175,
          "NSFW": -2.5402672631399974,
          "Against_Policy": -2.2969062328338623
        },
        "Deceptive/Malicious": {
          "Harmful": -5.049816001545299,
          "Copyright": -2.386008823619169,
          "Deceptive/Malicious": -4.248579372059215,
          "NSFW": -4.14292928150722,
          "Against_Policy": -3.427079439163208
        },
        "Harmful": {
          "Harmful": -4.870888753370806,
          "Copyright": -2.051488483653349,
          "Deceptive/Malicious": -4.027028040452437,
          "NSFW": -3.8929625238691057,
          "Against_Policy": -3.0755513509114585
        },
        "NSFW": {
          "Harmful": -5.012931867079302,
          "Copyright": -1.3860379387350643,
          "Deceptive/Malicious": -3.8139580379832876,
          "NSFW": -3.660822936466762,
          "Against_Policy": -2.625022013982137
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        63.96625518798828,
        16.29937171936035,
        3.6287410259246826,
        2.8891797065734863,
        1.727064609527588,
        1.2741585969924927,
        0.971785843372345,
        0.6609058976173401
      ],
      "decision_pc_order_1based": [
        1,
        3,
        5,
        4,
        2,
        8,
        7,
        6
      ],
      "decision_pc_correlations": [
        0.7406825423240662,
        0.15119001269340515,
        0.39900514483451843,
        0.1978226602077484,
        -0.2593086063861847,
        0.006736892741173506,
        0.04813392087817192,
        -0.13035617768764496
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9998445510864258,
          0.9103759527206421,
          0.8680793642997742,
          0.8462048172950745,
          0.8786186575889587
        ],
        [
          0.9103759527206421,
          1.000138521194458,
          0.7931656837463379,
          0.7984474301338196,
          0.831758439540863
        ],
        [
          0.8680793642997742,
          0.7931656837463379,
          0.9999350309371948,
          0.8579102158546448,
          0.8424499034881592
        ],
        [
          0.8462047576904297,
          0.7984474897384644,
          0.8579102158546448,
          0.9998863935470581,
          0.9286388754844666
        ],
        [
          0.8786186575889587,
          0.8317583799362183,
          0.8424499034881592,
          0.9286388754844666,
          0.9998903274536133
        ]
      ],
      "overlap_residualized": [
        [
          1.000096082687378,
          0.5290142297744751,
          0.6632742881774902,
          0.7175842523574829,
          0.5428467392921448
        ],
        [
          0.5290142297744751,
          1.0000674724578857,
          0.44963282346725464,
          0.47493717074394226,
          0.422812283039093
        ],
        [
          0.6632742881774902,
          0.44963279366493225,
          0.99980628490448,
          0.6818509101867676,
          0.4035162925720215
        ],
        [
          0.7175842523574829,
          0.47493717074394226,
          0.6818509101867676,
          0.9996902942657471,
          0.5441178679466248
        ],
        [
          0.5428467392921448,
          0.42281225323677063,
          0.4035162925720215,
          0.5441178679466248,
          1.0000196695327759
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          5.483657360076904,
          89.50301361083984
        ],
        "Copyright": [
          9.675220489501953,
          84.27752685546875
        ],
        "Deceptive/Malicious": [
          6.320899486541748,
          80.03488159179688
        ],
        "Harmful": [
          9.182539939880371,
          85.83088684082031
        ],
        "NSFW": [
          5.775601863861084,
          85.71817779541016
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -6.011443398215554,
          "Copyright": -3.7095625821281883,
          "Deceptive/Malicious": -5.339484171433882,
          "NSFW": -5.281296457563128,
          "Against_Policy": -4.664069890975952
        },
        "Copyright": {
          "Harmful": -4.728813431479714,
          "Copyright": -3.7059083826401653,
          "Deceptive/Malicious": -4.487244129180908,
          "NSFW": -4.4822291646684915,
          "Against_Policy": -4.177109003067017
        },
        "Deceptive/Malicious": {
          "Harmful": -6.7287209684198555,
          "Copyright": -3.6433549768784466,
          "Deceptive/Malicious": -5.808223941109397,
          "NSFW": -5.674136298043387,
          "Against_Policy": -4.846339742342631
        },
        "Harmful": {
          "Harmful": -6.919154470617121,
          "Copyright": -3.963252740747788,
          "Deceptive/Malicious": -6.029867085543546,
          "NSFW": -5.933121204376221,
          "Against_Policy": -5.106797019640605
        },
        "NSFW": {
          "Harmful": -7.137906204570424,
          "Copyright": -3.430167142082663,
          "Deceptive/Malicious": -5.930436394431374,
          "NSFW": -5.8170608792986185,
          "Against_Policy": -4.74742595354716
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        61.72559356689453,
        17.132198333740234,
        3.9798672199249268,
        3.335193634033203,
        1.7479389905929565,
        1.2810900211334229,
        0.9939863681793213,
        0.6983933448791504
      ],
      "decision_pc_order_1based": [
        1,
        4,
        3,
        5,
        2,
        8,
        7,
        6
      ],
      "decision_pc_correlations": [
        0.7397124767303467,
        0.18074026703834534,
        0.2632060945034027,
        0.36446821689605713,
        0.2367742508649826,
        0.007041365373879671,
        0.050502076745033264,
        0.1411675661802292
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.99959397315979,
          0.9089254140853882,
          0.8643385171890259,
          0.8131548762321472,
          0.876430094242096
        ],
        [
          0.9089254140853882,
          1.0001877546310425,
          0.7681201696395874,
          0.7406660914421082,
          0.8265040516853333
        ],
        [
          0.8643385171890259,
          0.7681201696395874,
          1.0001540184020996,
          0.8635185956954956,
          0.8376490473747253
        ],
        [
          0.8131548762321472,
          0.7406660914421082,
          0.8635185956954956,
          0.9998526573181152,
          0.8924341201782227
        ],
        [
          0.8764301538467407,
          0.826504111289978,
          0.8376490473747253,
          0.8924341201782227,
          0.9996979832649231
        ]
      ],
      "overlap_residualized": [
        [
          0.999870777130127,
          0.5645291805267334,
          0.8211749792098999,
          0.791086733341217,
          0.7630429863929749
        ],
        [
          0.5645291805267334,
          0.999910295009613,
          0.5341154932975769,
          0.604939341545105,
          0.6155328750610352
        ],
        [
          0.8211749792098999,
          0.5341155529022217,
          1.000199794769287,
          0.7670398950576782,
          0.7090005278587341
        ],
        [
          0.791086733341217,
          0.604939341545105,
          0.7670398950576782,
          0.9999067187309265,
          0.8762898445129395
        ],
        [
          0.7630429863929749,
          0.6155328750610352,
          0.7090005278587341,
          0.8762898445129395,
          0.9999275207519531
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          5.861703872680664,
          88.92411804199219
        ],
        "Copyright": [
          12.241779327392578,
          77.1429672241211
        ],
        "Deceptive/Malicious": [
          10.77729320526123,
          80.40547943115234
        ],
        "Harmful": [
          10.597877502441406,
          74.47348022460938
        ],
        "NSFW": [
          8.685389518737793,
          83.33026123046875
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -4.0000153888355605,
          "Copyright": -2.69486068276798,
          "Deceptive/Malicious": -3.744292129169811,
          "NSFW": -3.6651995522635326,
          "Against_Policy": -3.471360206604004
        },
        "Copyright": {
          "Harmful": -2.415581703186035,
          "Copyright": -2.5073859270881202,
          "Deceptive/Malicious": -2.534107381647283,
          "NSFW": -2.5268636431012834,
          "Against_Policy": -2.6732054551442466
        },
        "Deceptive/Malicious": {
          "Harmful": -5.691757028753107,
          "Copyright": -3.272056691786822,
          "Deceptive/Malicious": -5.061066670851274,
          "NSFW": -4.946431023733957,
          "Against_Policy": -4.401037772496541
        },
        "Harmful": {
          "Harmful": -5.757098718123003,
          "Copyright": -3.290431583628935,
          "Deceptive/Malicious": -5.100838097659024,
          "NSFW": -5.026771749768939,
          "Against_Policy": -4.406234304110209
        },
        "NSFW": {
          "Harmful": -5.538425965742632,
          "Copyright": -2.305173593408921,
          "Deceptive/Malicious": -4.5753090598366475,
          "NSFW": -4.442034925733294,
          "Against_Policy": -3.609401981035868
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        65.20523834228516,
        15.474077224731445,
        3.7440881729125977,
        3.023707151412964,
        1.5795007944107056,
        1.091687560081482,
        0.9040271639823914,
        0.6352095603942871
      ],
      "decision_pc_order_1based": [
        1,
        4,
        5,
        3,
        8,
        2,
        6,
        7
      ],
      "decision_pc_correlations": [
        0.7583750486373901,
        0.13571569323539734,
        0.20520932972431183,
        0.40615758299827576,
        0.20610541105270386,
        0.036714185029268265,
        0.015688667073845863,
        -0.152082160115242
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0000042915344238,
          0.9095883369445801,
          0.8607403635978699,
          0.8056503534317017,
          0.8852940797805786
        ],
        [
          0.9095883369445801,
          1.0000050067901611,
          0.7590736150741577,
          0.7181922197341919,
          0.8365240097045898
        ],
        [
          0.8607403635978699,
          0.7590736150741577,
          0.9998209476470947,
          0.8654115200042725,
          0.8267855048179626
        ],
        [
          0.8056503534317017,
          0.7181922197341919,
          0.8654115200042725,
          0.999872088432312,
          0.8725497126579285
        ],
        [
          0.8852940797805786,
          0.8365240097045898,
          0.8267855048179626,
          0.8725497126579285,
          1.0003243684768677
        ]
      ],
      "overlap_residualized": [
        [
          0.9998260140419006,
          0.5410326719284058,
          0.790014386177063,
          0.7808440923690796,
          0.7592349648475647
        ],
        [
          0.5410326719284058,
          1.0000677108764648,
          0.5251033306121826,
          0.6050386428833008,
          0.6110128164291382
        ],
        [
          0.790014386177063,
          0.5251033902168274,
          0.999693751335144,
          0.7574723958969116,
          0.7137163877487183
        ],
        [
          0.7808440923690796,
          0.6050386428833008,
          0.7574723958969116,
          0.9999033808708191,
          0.8917279839515686
        ],
        [
          0.7592349648475647,
          0.6110127568244934,
          0.7137163877487183,
          0.8917279839515686,
          0.999660849571228
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          5.429138660430908,
          89.7755126953125
        ],
        "Copyright": [
          11.764034271240234,
          77.92561340332031
        ],
        "Deceptive/Malicious": [
          9.245223999023438,
          81.27147674560547
        ],
        "Harmful": [
          11.509270668029785,
          76.2269515991211
        ],
        "NSFW": [
          7.8178839683532715,
          83.95208740234375
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -5.818016095594927,
          "Copyright": -3.720572696012609,
          "Deceptive/Malicious": -5.25983190536499,
          "NSFW": -5.156118256705148,
          "Against_Policy": -4.7395369211832685
        },
        "Copyright": {
          "Harmful": -4.078031366521662,
          "Copyright": -3.176466380848604,
          "Deceptive/Malicious": -3.8635723374106665,
          "NSFW": -3.8124100140162875,
          "Against_Policy": -3.674444595972697
        },
        "Deceptive/Malicious": {
          "Harmful": -6.680100657723167,
          "Copyright": -3.7462870653937843,
          "Deceptive/Malicious": -5.830841758034446,
          "NSFW": -5.673874650682722,
          "Against_Policy": -4.999931454658508
        },
        "Harmful": {
          "Harmful": -6.50959452715787,
          "Copyright": -3.466874683604521,
          "Deceptive/Malicious": -5.612068523060191,
          "NSFW": -5.48191111428397,
          "Against_Policy": -4.708258867263794
        },
        "NSFW": {
          "Harmful": -6.546673818068071,
          "Copyright": -3.2793907277724323,
          "Deceptive/Malicious": -5.558144482699308,
          "NSFW": -5.388219288417271,
          "Against_Policy": -4.580685019493103
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        63.65919494628906,
        15.572348594665527,
        4.740173816680908,
        3.2453150749206543,
        1.651030421257019,
        1.021704912185669,
        0.9009841084480286,
        0.6633248925209045
      ],
      "decision_pc_order_1based": [
        1,
        4,
        5,
        3,
        8,
        2,
        6,
        7
      ],
      "decision_pc_correlations": [
        0.763291597366333,
        0.10282216221094131,
        0.14613839983940125,
        0.42832326889038086,
        0.20623578131198883,
        0.055844660848379135,
        0.03831911087036133,
        0.14475440979003906
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0002187490463257,
          0.9024438858032227,
          0.8438929915428162,
          0.6799023151397705,
          0.884482204914093
        ],
        [
          0.9024438858032227,
          1.0002540349960327,
          0.7184993028640747,
          0.5640691518783569,
          0.828898549079895
        ],
        [
          0.8438929915428162,
          0.7184992432594299,
          0.9999051094055176,
          0.8276062607765198,
          0.8164049386978149
        ],
        [
          0.6799023151397705,
          0.5640691518783569,
          0.8276062607765198,
          1.000164270401001,
          0.7495276927947998
        ],
        [
          0.884482204914093,
          0.8288984894752502,
          0.8164049386978149,
          0.7495276927947998,
          1.000032901763916
        ]
      ],
      "overlap_residualized": [
        [
          1.0001566410064697,
          0.603522539138794,
          0.812004566192627,
          0.8236930966377258,
          0.8026137948036194
        ],
        [
          0.6035224795341492,
          0.9999405741691589,
          0.5442639589309692,
          0.62293541431427,
          0.6255753040313721
        ],
        [
          0.812004566192627,
          0.5442639589309692,
          0.9999971985816956,
          0.7771621942520142,
          0.751175045967102
        ],
        [
          0.823693037033081,
          0.62293541431427,
          0.7771621942520142,
          1.000374436378479,
          0.9082322120666504
        ],
        [
          0.8026137948036194,
          0.6255753040313721,
          0.751175045967102,
          0.9082322716712952,
          1.0001521110534668
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          5.7784857749938965,
          89.31127166748047
        ],
        "Copyright": [
          12.601366996765137,
          78.39519500732422
        ],
        "Deceptive/Malicious": [
          8.724382400512695,
          83.73103332519531
        ],
        "Harmful": [
          18.60478973388672,
          77.98957061767578
        ],
        "NSFW": [
          8.3336181640625,
          84.40278625488281
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -5.3038483966480605,
          "Copyright": -3.9301504247328816,
          "Deceptive/Malicious": -5.028346928683194,
          "NSFW": -4.874880722590855,
          "Against_Policy": -4.721337119738261
        },
        "Copyright": {
          "Harmful": -3.0610175999728115,
          "Copyright": -3.121326614828671,
          "Deceptive/Malicious": -3.0795076977122915,
          "NSFW": -3.084764208112444,
          "Against_Policy": -3.209619879722595
        },
        "Deceptive/Malicious": {
          "Harmful": -5.827902230349454,
          "Copyright": -2.9705728082095875,
          "Deceptive/Malicious": -5.092249003323642,
          "NSFW": -4.879292283739362,
          "Against_Policy": -4.23433260122935
        },
        "Harmful": {
          "Harmful": -5.151737429878929,
          "Copyright": -1.9411837633918314,
          "Deceptive/Malicious": -4.183173396370628,
          "NSFW": -4.044478620801653,
          "Against_Policy": -3.203106641769409
        },
        "NSFW": {
          "Harmful": -5.6432717930186875,
          "Copyright": -2.4852909200331745,
          "Deceptive/Malicious": -4.754189881411466,
          "NSFW": -4.548962593078613,
          "Against_Policy": -3.812472105026245
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        63.03661346435547,
        16.622543334960938,
        4.983451843261719,
        3.0882692337036133,
        1.5608288049697876,
        0.9863632917404175,
        0.86253422498703,
        0.6263574361801147
      ],
      "decision_pc_order_1based": [
        1,
        4,
        5,
        8,
        3,
        2,
        6,
        7
      ],
      "decision_pc_correlations": [
        0.7633895874023438,
        0.12381917238235474,
        0.13459844887256622,
        0.4289664030075073,
        0.1971154659986496,
        0.07026121765375137,
        0.04107436537742615,
        0.1475762128829956
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0001152753829956,
          0.9073226451873779,
          0.8504514694213867,
          0.69647216796875,
          0.8938703536987305
        ],
        [
          0.9073226451873779,
          0.9999234676361084,
          0.723956823348999,
          0.5749415159225464,
          0.8384943008422852
        ],
        [
          0.8504514694213867,
          0.723956823348999,
          1.000020980834961,
          0.8436341881752014,
          0.8217893838882446
        ],
        [
          0.69647216796875,
          0.5749415159225464,
          0.8436342477798462,
          0.9999566674232483,
          0.7581002712249756
        ],
        [
          0.8938703536987305,
          0.8384943008422852,
          0.8217893838882446,
          0.7581002712249756,
          0.9999874234199524
        ]
      ],
      "overlap_residualized": [
        [
          0.9998006820678711,
          0.6336395740509033,
          0.8358341455459595,
          0.8355505466461182,
          0.8170031309127808
        ],
        [
          0.6336395144462585,
          0.9998383522033691,
          0.5885464549064636,
          0.6593011617660522,
          0.6576601266860962
        ],
        [
          0.8358341455459595,
          0.5885465145111084,
          0.9997637271881104,
          0.7997229099273682,
          0.7787688970565796
        ],
        [
          0.8355505466461182,
          0.659301221370697,
          0.7997229099273682,
          1.0005263090133667,
          0.9168901443481445
        ],
        [
          0.8170031309127808,
          0.6576601266860962,
          0.7787688970565796,
          0.9168901443481445,
          0.9997869729995728
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          5.660985469818115,
          89.68104553222656
        ],
        "Copyright": [
          12.70515251159668,
          79.55338287353516
        ],
        "Deceptive/Malicious": [
          8.485380172729492,
          83.6266860961914
        ],
        "Harmful": [
          18.97956085205078,
          78.83170318603516
        ],
        "NSFW": [
          8.474750518798828,
          84.47244262695312
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -4.548194408416748,
          "Copyright": -3.055138307459214,
          "Deceptive/Malicious": -4.2371745543046435,
          "NSFW": -4.147252695901053,
          "Against_Policy": -3.9010217587153115
        },
        "Copyright": {
          "Harmful": -2.3450663739984687,
          "Copyright": -2.3235222311580883,
          "Deceptive/Malicious": -2.379206657409668,
          "NSFW": -2.3972445896693637,
          "Against_Policy": -2.4726223945617676
        },
        "Deceptive/Malicious": {
          "Harmful": -5.570869532498446,
          "Copyright": -2.8823512582217945,
          "Deceptive/Malicious": -4.921823154796254,
          "NSFW": -4.732036931174142,
          "Against_Policy": -4.148423234621684
        },
        "Harmful": {
          "Harmful": -5.146185701543635,
          "Copyright": -2.095585149877212,
          "Deceptive/Malicious": -4.3053483096036045,
          "NSFW": -4.138302394321987,
          "Against_Policy": -3.356751044591268
        },
        "NSFW": {
          "Harmful": -5.460105635903099,
          "Copyright": -2.455870740553912,
          "Deceptive/Malicious": -4.640573371540416,
          "NSFW": -4.486506734575544,
          "Against_Policy": -3.747367262840271
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        60.9350471496582,
        17.92035675048828,
        5.319754123687744,
        3.4156787395477295,
        1.545652985572815,
        0.9603340029716492,
        0.8181788325309753,
        0.6147041320800781
      ],
      "decision_pc_order_1based": [
        1,
        4,
        5,
        8,
        2,
        6,
        3,
        7
      ],
      "decision_pc_correlations": [
        0.7719046473503113,
        0.12574315071105957,
        0.09283837676048279,
        0.41351407766342163,
        0.18591909110546112,
        0.12122123688459396,
        0.010976201854646206,
        0.1621902585029602
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9999244213104248,
          0.9100285768508911,
          0.8459348082542419,
          0.672380805015564,
          0.9013165235519409
        ],
        [
          0.9100285768508911,
          1.0000910758972168,
          0.7139194011688232,
          0.5432049036026001,
          0.8344927430152893
        ],
        [
          0.8459348082542419,
          0.7139194011688232,
          1.0000032186508179,
          0.8369207382202148,
          0.8212399482727051
        ],
        [
          0.672380805015564,
          0.5432049036026001,
          0.8369207382202148,
          0.9997649788856506,
          0.7318148016929626
        ],
        [
          0.9013165235519409,
          0.8344927430152893,
          0.8212399482727051,
          0.7318148612976074,
          1.0002655982971191
        ]
      ],
      "overlap_residualized": [
        [
          0.9999714493751526,
          0.6874862909317017,
          0.8508501052856445,
          0.8453166484832764,
          0.8348425626754761
        ],
        [
          0.6874862909317017,
          1.0003091096878052,
          0.6387936472892761,
          0.6857882738113403,
          0.7031456828117371
        ],
        [
          0.8508501052856445,
          0.6387936472892761,
          0.9995645880699158,
          0.8183926343917847,
          0.7958413362503052
        ],
        [
          0.8453166484832764,
          0.6857882738113403,
          0.8183926343917847,
          0.9998818635940552,
          0.9154143929481506
        ],
        [
          0.8348425626754761,
          0.7031457424163818,
          0.7958413362503052,
          0.9154144525527954,
          1.0001397132873535
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          5.90634298324585,
          89.08566284179688
        ],
        "Copyright": [
          13.272183418273926,
          79.52032470703125
        ],
        "Deceptive/Malicious": [
          8.358722686767578,
          84.50542449951172
        ],
        "Harmful": [
          20.826875686645508,
          80.36006927490234
        ],
        "NSFW": [
          8.496204376220703,
          83.94940948486328
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -3.3721495541659268,
          "Copyright": -2.672831479240866,
          "Deceptive/Malicious": -3.402011654593728,
          "NSFW": -3.4040261677333286,
          "Against_Policy": -3.411482254664103
        },
        "Copyright": {
          "Harmful": -1.1071944670243696,
          "Copyright": -1.8768639284021713,
          "Deceptive/Malicious": -1.4019843881780452,
          "NSFW": -1.455327374594552,
          "Against_Policy": -1.7851704756418865
        },
        "Deceptive/Malicious": {
          "Harmful": -4.585171656175093,
          "Copyright": -2.8529771356021656,
          "Deceptive/Malicious": -4.38637772473422,
          "NSFW": -4.258897985730853,
          "Against_Policy": -3.9739778439203897
        },
        "Harmful": {
          "Harmful": -4.131987788460472,
          "Copyright": -1.7867810866411995,
          "Deceptive/Malicious": -3.6803606206720527,
          "NSFW": -3.589209624699184,
          "Against_Policy": -3.0051989952723184
        },
        "NSFW": {
          "Harmful": -3.86214897849343,
          "Copyright": -1.8235520755543428,
          "Deceptive/Malicious": -3.4403268207203257,
          "NSFW": -3.4285190446036204,
          "Against_Policy": -2.9375118811925254
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        58.211090087890625,
        20.886917114257812,
        4.831171035766602,
        3.890561580657959,
        1.7343508005142212,
        0.915836751461029,
        0.7777026295661926,
        0.5939618349075317
      ],
      "decision_pc_order_1based": [
        1,
        4,
        8,
        5,
        2,
        7,
        6,
        3
      ],
      "decision_pc_correlations": [
        0.7855172157287598,
        0.1221332848072052,
        -0.034741830080747604,
        -0.3933645784854889,
        0.1793997883796692,
        0.09955078363418579,
        -0.1005704328417778,
        -0.21452529728412628
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9997988343238831,
          0.9206045866012573,
          0.8532702922821045,
          0.73527991771698,
          0.9045575857162476
        ],
        [
          0.9206045866012573,
          1.000238060951233,
          0.7511067390441895,
          0.6295461654663086,
          0.8420082330703735
        ],
        [
          0.8532702922821045,
          0.7511067390441895,
          1.000023365020752,
          0.8754099607467651,
          0.8344600796699524
        ],
        [
          0.73527991771698,
          0.6295461654663086,
          0.8754099607467651,
          0.9999409317970276,
          0.7944846153259277
        ],
        [
          0.9045576453208923,
          0.8420082330703735,
          0.8344600796699524,
          0.7944846153259277,
          1.0000816583633423
        ]
      ],
      "overlap_residualized": [
        [
          1.0003336668014526,
          0.6415306329727173,
          0.8590990304946899,
          0.8448257446289062,
          0.8421964645385742
        ],
        [
          0.6415306329727173,
          1.0002292394638062,
          0.615222692489624,
          0.6359468102455139,
          0.6594083309173584
        ],
        [
          0.8590990304946899,
          0.615222692489624,
          0.9999178647994995,
          0.8387336730957031,
          0.8150973916053772
        ],
        [
          0.8448257446289062,
          0.6359468102455139,
          0.8387336730957031,
          1.0004069805145264,
          0.9161529541015625
        ],
        [
          0.8421964645385742,
          0.6594083309173584,
          0.8150973916053772,
          0.9161529541015625,
          1.0004358291625977
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          6.458223819732666,
          89.38709259033203
        ],
        "Copyright": [
          13.080340385437012,
          81.96697235107422
        ],
        "Deceptive/Malicious": [
          7.674959659576416,
          88.87884521484375
        ],
        "Harmful": [
          15.438170433044434,
          84.716552734375
        ],
        "NSFW": [
          7.509951114654541,
          81.90189361572266
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -5.2089199152859775,
          "Copyright": -4.893410514382755,
          "Deceptive/Malicious": -5.400616472417658,
          "NSFW": -5.488922187260219,
          "Against_Policy": -5.57946256796519
        },
        "Copyright": {
          "Harmful": -2.4425595023415307,
          "Copyright": -3.24266736647662,
          "Deceptive/Malicious": -2.7798654816367407,
          "NSFW": -2.8326527731759206,
          "Against_Policy": -3.199247161547343
        },
        "Deceptive/Malicious": {
          "Harmful": -5.6066296317360615,
          "Copyright": -4.852955425486845,
          "Deceptive/Malicious": -5.758559053594416,
          "NSFW": -5.714348452431815,
          "Against_Policy": -5.799506862958272
        },
        "Harmful": {
          "Harmful": -4.649205728010698,
          "Copyright": -3.198534180136288,
          "Deceptive/Malicious": -4.542625990780917,
          "NSFW": -4.564763273511614,
          "Against_Policy": -4.294285972913106
        },
        "NSFW": {
          "Harmful": -3.978801553899592,
          "Copyright": -2.3676724714391373,
          "Deceptive/Malicious": -3.7642487612637607,
          "NSFW": -3.8259734426225935,
          "Against_Policy": -3.4622743924458823
        }
      }
    }
  ]
}

=== Layer -12 ===                                                                   
[Layer -12] Done. Saved heatmaps. Decision↔Category angles (deg):                   
  - Against_Policy: 6.6, 85.6                                                       
  - Copyright: 10.9, 77.5                                                           
  - Deceptive/Malicious: 11.8, 89.5                                                 
  - Harmful: 9.7, 81.4                                                              
  - NSFW: 7.4, 82.2                                                                 
                                                                                    
=== Layer -11 ===                                                                   
[Layer -11] Done. Saved heatmaps. Decision↔Category angles (deg):                   
  - Against_Policy: 6.1, 85.6                                                       
  - Copyright: 11.0, 78.1                                                           
  - Deceptive/Malicious: 11.6, 87.5                                                 
  - Harmful: 9.6, 80.9                                                              
  - NSFW: 7.4, 82.4                                                                 
                                                                                    
=== Layer -10 ===                                                                   
[Layer -10] Done. Saved heatmaps. Decision↔Category angles (deg):                   
  - Against_Policy: 6.2, 87.1                                                       
  - Copyright: 11.2, 78.0                                                           
  - Deceptive/Malicious: 11.4, 86.8                                                 
  - Harmful: 10.1, 80.6                                                             
  - NSFW: 7.5, 83.5                                                                 
                                                                                    
=== Layer -9 ===                                                                    
[Layer -9] Done. Saved heatmaps. Decision↔Category angles (deg):                    
  - Against_Policy: 6.2, 88.3                                                       
  - Copyright: 10.0, 82.1                                                           
  - Deceptive/Malicious: 7.1, 78.5                                                  
  - Harmful: 10.6, 87.2                                                             
  - NSFW: 6.4, 84.9                                                                 
                            

  [Layer -8] Done. Saved heatmaps. Decision↔Category angles (deg):                    
  - Against_Policy: 5.9, 88.3                                                       
  - Copyright: 9.6, 83.4                                                            
  - Deceptive/Malicious: 7.0, 79.9
  - Harmful: 10.0, 87.8
  - NSFW: 5.9, 85.0

=== Layer -7 ===
[Layer -7] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 5.5, 89.5
  - Copyright: 9.7, 84.3
  - Deceptive/Malicious: 6.3, 80.0
  - Harmful: 9.2, 85.8
  - NSFW: 5.8, 85.7

=== Layer -6 ===
[Layer -6] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 5.9, 88.9
  - Copyright: 12.2, 77.1
  - Deceptive/Malicious: 10.8, 80.4
  - Harmful: 10.6, 74.5
  - NSFW: 8.7, 83.3

=== Layer -5 ===
[Layer -5] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 5.4, 89.8
  - Copyright: 11.8, 77.9
  - Deceptive/Malicious: 9.2, 81.3
  - Harmful: 11.5, 76.2
  - NSFW: 7.8, 84.0

=== Layer -4 ===
[Layer -4] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 5.8, 89.3
  - Copyright: 12.6, 78.4
  - Deceptive/Malicious: 8.7, 83.7
  - Harmful: 18.6, 78.0
  - NSFW: 8.3, 84.4

=== Layer -3 ===
[Layer -3] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 5.7, 89.7
  - Copyright: 12.7, 79.6
  - Deceptive/Malicious: 8.5, 83.6
  - Harmful: 19.0, 78.8
  - NSFW: 8.5, 84.5

=== Layer -2 ===
[Layer -2] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 5.9, 89.1
  - Copyright: 13.3, 79.5
  - Deceptive/Malicious: 8.4, 84.5
  - Harmful: 20.8, 80.4
  - NSFW: 8.5, 83.9


  === Layer -1 ===
[Layer -1] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 6.5, 89.4
  - Copyright: 13.1, 82.0
  - Deceptive/Malicious: 7.7, 88.9
  - Harmful: 15.4, 84.7
  - NSFW: 7.5, 81.9

==> runs/mistral7b_overlap/overlap_summary.json <==
{
  "model": "mistralai/Mistral-7B-Instruct-v0.3",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "Against_Policy",
    "Copyright",
    "Deceptive/Malicious",
    "Harmful",
    "NSFW"
  ],
  "split_counts": {
    "Against_Policy": {
      "train": 50,
      "val": 26,
      "test": 24
    },
    "Copyright": {
      "train": 68,
      "val": 15,
      "test": 17
    },
    "Deceptive/Malicious": {
      "train": 55,
      "val": 21,
      "test": 22
    },
    "Harmful": {
      "train": 57,
      "val": 19,
      "test": 22
    },
    "NSFW": {
      "train": 66,
      "val": 18,
      "test": 14
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        15.30123233795166,
        8.406010627746582,
        5.96734094619751,
        4.985410213470459,
        4.132907867431641,
        3.6099767684936523,
        3.0146796703338623,
        2.5758047103881836
      ],
      "decision_pc_order_1based": [
        6,
        5,
        2,
        1,
        8,
        7,
        4,
        3
      ],
      "decision_pc_correlations": [
        0.06746155023574829,
        -0.08624470233917236,
        -0.0027453412767499685,
        0.005987540818750858,
        0.0893295481801033,
        0.0934479609131813,
        0.028657300397753716,
        -0.05471261218190193
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9986157417297363,
          0.44005727767944336,
          0.37197181582450867,
          0.39942705631256104,
          0.6974747180938721
        ],
        [
          0.44005727767944336,
          0.999671995639801,
          0.35147804021835327,
          0.387037068605423,
          0.4286653995513916
        ],
        [
          0.37197181582450867,
          0.35147804021835327,
          1.0001598596572876,
          0.27121779322624207,
          0.1916770040988922
        ],
        [
          0.3994270861148834,
          0.387037068605423,
          0.27121779322624207,
          1.000365138053894,
          0.34738484025001526
        ],
        [
          0.6974747180938721,
          0.4286653995513916,
          0.1916770040988922,
          0.34738487005233765,
          1.000108003616333
        ]
      ],
      "overlap_residualized": [
        [
          1.0021748542785645,
          0.4455925524234772,
          0.42249608039855957,
          0.40328383445739746,
          0.702997624874115
        ],
        [
          0.4455925524234772,
          0.9997392892837524,
          0.4604882001876831,
          0.4102843999862671,
          0.4346933662891388
        ],
        [
          0.42249608039855957,
          0.4604882001876831,
          0.9998314380645752,
          0.3611897826194763,
          0.2767139673233032
        ],
        [
          0.4032838046550751,
          0.4102843999862671,
          0.3611897826194763,
          0.9999120235443115,
          0.38007521629333496
        ],
        [
          0.702997624874115,
          0.4346933662891388,
          0.2767139673233032,
          0.38007524609565735,
          0.9975342750549316
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          85.7971420288086,
          87.22510528564453
        ],
        "Copyright": [
          84.7413330078125,
          89.5799560546875
        ],
        "Deceptive/Malicious": [
          43.71316909790039,
          87.64591217041016
        ],
        "Harmful": [
          69.60195922851562,
          88.8184814453125
        ],
        "NSFW": [
          87.10401153564453,
          88.4388656616211
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -6.463576974019154,
          "Copyright": -6.537191534829189,
          "Deceptive/Malicious": -6.205579483627596,
          "NSFW": -6.532184961168761,
          "Against_Policy": -7.386941201946077
        },
        "Copyright": {
          "Harmful": -1.8820410724835133,
          "Copyright": -2.1642211106749634,
          "Deceptive/Malicious": -2.026847303167663,
          "NSFW": -1.9436322786412867,
          "Against_Policy": -1.8478819199760135
        },
        "Deceptive/Malicious": {
          "Harmful": -5.304030002698048,
          "Copyright": -5.40525377857129,
          "Deceptive/Malicious": -5.1795175694437185,
          "NSFW": -5.356007340281004,
          "Against_Policy": -6.11602257436607
        },
        "Harmful": {
          "Harmful": 1.0454594177850098,
          "Copyright": 0.7396953296813402,
          "Deceptive/Malicious": 0.7934786912731149,
          "NSFW": 0.7630465590295249,
          "Against_Policy": 0.8511708483177548
        },
        "NSFW": {
          "Harmful": -5.5064274900783365,
          "Copyright": -5.5187422563903965,
          "Deceptive/Malicious": -5.211996931498024,
          "NSFW": -5.591366344846652,
          "Against_Policy": -6.3315888121336075
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        14.120863914489746,
        7.415438652038574,
        5.573716640472412,
        4.930276393890381,
        4.283074855804443,
        3.7558741569519043,
        3.088283061981201,
        2.4761509895324707
      ],
      "decision_pc_order_1based": [
        2,
        6,
        5,
        1,
        7,
        8,
        3,
        4
      ],
      "decision_pc_correlations": [
        0.06185517460107803,
        -0.09636297076940536,
        0.015532617457211018,
        -0.0118749113753438,
        0.0762171745300293,
        0.08585110306739807,
        0.06083676964044571,
        -0.018571406602859497
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9968585968017578,
          0.40821221470832825,
          0.35154223442077637,
          0.3658292591571808,
          0.6470904350280762
        ],
        [
          0.40821224451065063,
          0.9996364712715149,
          0.3226340115070343,
          0.32010602951049805,
          0.4082854390144348
        ],
        [
          0.35154223442077637,
          0.3226340115070343,
          1.0002284049987793,
          0.23541167378425598,
          0.1521160751581192
        ],
        [
          0.3658292591571808,
          0.32010602951049805,
          0.23541167378425598,
          0.9998883008956909,
          0.31085002422332764
        ],
        [
          0.6470903754234314,
          0.4082854390144348,
          0.1521160751581192,
          0.31085002422332764,
          1.0018103122711182
        ]
      ],
      "overlap_residualized": [
        [
          1.0002366304397583,
          0.45208415389060974,
          0.3749675154685974,
          0.34539610147476196,
          0.5105705261230469
        ],
        [
          0.45208415389060974,
          1.0005916357040405,
          0.32614967226982117,
          0.2563694417476654,
          0.3294314444065094
        ],
        [
          0.3749675154685974,
          0.32614967226982117,
          1.0004873275756836,
          0.2727694809436798,
          0.1872711181640625
        ],
        [
          0.34539610147476196,
          0.2563694417476654,
          0.2727695107460022,
          1.000040888786316,
          0.28681182861328125
        ],
        [
          0.5105705261230469,
          0.3294314444065094,
          0.1872711032629013,
          0.28681182861328125,
          0.9987324476242065
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          34.69087600708008,
          88.3680648803711
        ],
        "Copyright": [
          50.06883239746094,
          88.7545166015625
        ],
        "Deceptive/Malicious": [
          59.30258560180664,
          86.3795394897461
        ],
        "Harmful": [
          49.0828857421875,
          86.38836669921875
        ],
        "NSFW": [
          12.394891738891602,
          88.05516052246094
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -9.013897241696462,
          "Copyright": -8.968994803374002,
          "Deceptive/Malicious": -8.743628422899002,
          "NSFW": -9.163508945859835,
          "Against_Policy": -9.840960321288245
        },
        "Copyright": {
          "Harmful": -1.6917088470442898,
          "Copyright": -2.3741594698478687,
          "Deceptive/Malicious": -2.1025179583071307,
          "NSFW": -2.041340071757856,
          "Against_Policy": -1.8535528011852875
        },
        "Deceptive/Malicious": {
          "Harmful": -0.8875287027966062,
          "Copyright": -1.3785402389989674,
          "Deceptive/Malicious": -1.1160832571543076,
          "NSFW": -0.9624861399476815,
          "Against_Policy": -1.555287606975374
        },
        "Harmful": {
          "Harmful": 0.8623221121537923,
          "Copyright": 0.30164843106382144,
          "Deceptive/Malicious": 0.5170065299396149,
          "NSFW": 0.6735825036885217,
          "Against_Policy": 0.6204885389694633
        },
        "NSFW": {
          "Harmful": -11.21455640837931,
          "Copyright": -11.14831808393287,
          "Deceptive/Malicious": -11.118720365772871,
          "NSFW": -11.564345004885192,
          "Against_Policy": -12.14029029752904
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        14.363533973693848,
        6.73499870300293,
        5.019596576690674,
        4.844706058502197,
        4.158172607421875,
        3.679013729095459,
        3.0898616313934326,
        2.6761221885681152
      ],
      "decision_pc_order_1based": [
        2,
        6,
        5,
        7,
        1,
        4,
        3,
        8
      ],
      "decision_pc_correlations": [
        0.054903194308280945,
        -0.08743651211261749,
        0.03782712295651436,
        -0.05079785734415054,
        0.07064633816480637,
        0.07111749798059464,
        0.06748193502426147,
        0.003375459462404251
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.00088369846344,
          0.4124685525894165,
          0.34297436475753784,
          0.3514227867126465,
          0.617438554763794
        ],
        [
          0.4124685525894165,
          0.9995342493057251,
          0.3205550014972687,
          0.2637284994125366,
          0.38317278027534485
        ],
        [
          0.34297436475753784,
          0.3205550014972687,
          0.9996320009231567,
          0.21439166367053986,
          0.1501879096031189
        ],
        [
          0.3514227867126465,
          0.2637284994125366,
          0.21439164876937866,
          1.0000791549682617,
          0.30163848400115967
        ],
        [
          0.617438554763794,
          0.38317278027534485,
          0.1501879245042801,
          0.30163848400115967,
          0.997952938079834
        ]
      ],
      "overlap_residualized": [
        [
          0.9988663196563721,
          0.3498070240020752,
          0.35736748576164246,
          0.3399498760700226,
          0.5282996892929077
        ],
        [
          0.3498070538043976,
          1.0002243518829346,
          0.33396315574645996,
          0.2961016297340393,
          0.31790369749069214
        ],
        [
          0.35736745595932007,
          0.33396315574645996,
          0.9997264742851257,
          0.28539443016052246,
          0.17714421451091766
        ],
        [
          0.3399498462677002,
          0.2961016297340393,
          0.28539443016052246,
          1.0002107620239258,
          0.29740095138549805
        ],
        [
          0.5282996892929077,
          0.3179037272930145,
          0.17714422941207886,
          0.29740095138549805,
          1.0019004344940186
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          44.70426559448242,
          87.42646789550781
        ],
        "Copyright": [
          41.25574493408203,
          87.55559539794922
        ],
        "Deceptive/Malicious": [
          61.42341232299805,
          88.4322280883789
        ],
        "Harmful": [
          47.675716400146484,
          86.64429473876953
        ],
        "NSFW": [
          18.320798873901367,
          87.84844970703125
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -12.653094807988964,
          "Copyright": -12.246218727001072,
          "Deceptive/Malicious": -12.31619941875,
          "NSFW": -12.909413255268841,
          "Against_Policy": -13.520614979128974
        },
        "Copyright": {
          "Harmful": -1.5459079911022193,
          "Copyright": -2.0138393630965283,
          "Deceptive/Malicious": -1.9652815547517755,
          "NSFW": -2.0037326187926476,
          "Against_Policy": -1.5661700716785465
        },
        "Deceptive/Malicious": {
          "Harmful": -0.7250307705359195,
          "Copyright": -0.7804946904652752,
          "Deceptive/Malicious": -1.0168606144460766,
          "NSFW": -0.8862460705817544,
          "Against_Policy": -0.9173352384241298
        },
        "Harmful": {
          "Harmful": 0.7274442364313555,
          "Copyright": 0.3039299938690794,
          "Deceptive/Malicious": 0.3919853820592504,
          "NSFW": 0.5576968607991668,
          "Against_Policy": 0.5767282979601683
        },
        "NSFW": {
          "Harmful": -15.19700691528322,
          "Copyright": -14.742809790107833,
          "Deceptive/Malicious": -15.028947122649036,
          "NSFW": -15.56921800816365,
          "Against_Policy": -16.126987116993405
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.519197463989258,
        6.333281517028809,
        4.8969879150390625,
        4.633820533752441,
        4.0962958335876465,
        3.720402479171753,
        2.989222288131714,
        2.811906099319458
      ],
      "decision_pc_order_1based": [
        7,
        4,
        2,
        1,
        5,
        6,
        3,
        8
      ],
      "decision_pc_correlations": [
        0.049616988748311996,
        -0.07914135605096817,
        -0.03791801258921623,
        -0.08063068240880966,
        0.045569051057100296,
        0.043521441519260406,
        0.08576643466949463,
        0.01945277862250805
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0021361112594604,
          0.3979313373565674,
          0.32636407017707825,
          0.3215521574020386,
          0.5442012548446655
        ],
        [
          0.3979313373565674,
          1.000322937965393,
          0.3012876510620117,
          0.23955488204956055,
          0.3785882592201233
        ],
        [
          0.32636404037475586,
          0.3012876510620117,
          0.9998494386672974,
          0.18868163228034973,
          0.14346002042293549
        ],
        [
          0.3215521574020386,
          0.23955488204956055,
          0.18868163228034973,
          1.0000663995742798,
          0.3189617097377777
        ],
        [
          0.5442012548446655,
          0.3785882592201233,
          0.1434600055217743,
          0.3189617097377777,
          0.9988199472427368
        ]
      ],
      "overlap_residualized": [
        [
          1.000044345855713,
          0.6351524591445923,
          0.33648210763931274,
          0.34092995524406433,
          0.4613499939441681
        ],
        [
          0.6351524591445923,
          1.0002284049987793,
          0.2895750105381012,
          0.2503422796726227,
          0.38931402564048767
        ],
        [
          0.33648210763931274,
          0.2895750403404236,
          1.0003606081008911,
          0.20469890534877777,
          0.12997889518737793
        ],
        [
          0.34092992544174194,
          0.2503422796726227,
          0.20469889044761658,
          1.000064492225647,
          0.45727917551994324
        ],
        [
          0.4613499939441681,
          0.3893139958381653,
          0.12997889518737793,
          0.45727917551994324,
          0.9998458623886108
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          48.31871032714844,
          86.06969451904297
        ],
        "Copyright": [
          74.60765075683594,
          88.27875518798828
        ],
        "Deceptive/Malicious": [
          48.44647979736328,
          88.30306243896484
        ],
        "Harmful": [
          76.30890655517578,
          89.47327423095703
        ],
        "NSFW": [
          46.0355224609375,
          88.56208801269531
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -14.34122505666561,
          "Copyright": -13.846972959968673,
          "Deceptive/Malicious": -14.123070464469492,
          "NSFW": -14.765471920953132,
          "Against_Policy": -15.21156569069717
        },
        "Copyright": {
          "Harmful": -1.8557378747182982,
          "Copyright": -2.05966436334283,
          "Deceptive/Malicious": -2.118056360028938,
          "NSFW": -2.190587410470471,
          "Against_Policy": -1.869184625907413
        },
        "Deceptive/Malicious": {
          "Harmful": -1.2329626365204935,
          "Copyright": -1.1355237956946331,
          "Deceptive/Malicious": -1.437468863240528,
          "NSFW": -1.3436657815473154,
          "Against_Policy": -1.4533961862325668
        },
        "Harmful": {
          "Harmful": 0.1810844931222329,
          "Copyright": -0.025245561411686462,
          "Deceptive/Malicious": -0.007974706061015075,
          "NSFW": 0.1386323179550735,
          "Against_Policy": 0.1319390166706095
        },
        "NSFW": {
          "Harmful": -16.854815197441813,
          "Copyright": -16.295663262200407,
          "Deceptive/Malicious": -16.76071711790494,
          "NSFW": -17.409721632671012,
          "Against_Policy": -17.795855916997727
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.9746732711792,
        6.044642448425293,
        4.857421398162842,
        4.296873092651367,
        3.9568943977355957,
        3.6393182277679443,
        3.043841600418091,
        2.8414037227630615
      ],
      "decision_pc_order_1based": [
        8,
        4,
        2,
        1,
        3,
        6,
        5,
        7
      ],
      "decision_pc_correlations": [
        0.044556230306625366,
        -0.06998980045318604,
        -0.02935582958161831,
        0.10047723352909088,
        0.01550550851970911,
        -0.022345412522554398,
        -0.005380623508244753,
        0.1019936203956604
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0020960569381714,
          0.38496285676956177,
          0.30710458755493164,
          0.29930630326271057,
          0.4368959069252014
        ],
        [
          0.3849628269672394,
          0.9997392892837524,
          0.30096709728240967,
          0.1962621659040451,
          0.26747310161590576
        ],
        [
          0.30710458755493164,
          0.30096709728240967,
          0.9996740818023682,
          0.1730376034975052,
          0.13259315490722656
        ],
        [
          0.2993062734603882,
          0.1962621659040451,
          0.173037588596344,
          1.0000314712524414,
          0.36891472339630127
        ],
        [
          0.4368959069252014,
          0.26747310161590576,
          0.13259315490722656,
          0.36891472339630127,
          0.9995067119598389
        ]
      ],
      "overlap_residualized": [
        [
          1.0007944107055664,
          0.48477059602737427,
          0.3330657482147217,
          0.3009467124938965,
          0.38383767008781433
        ],
        [
          0.48477059602737427,
          1.0002155303955078,
          0.27847087383270264,
          0.2510315775871277,
          0.3159882426261902
        ],
        [
          0.3330657482147217,
          0.27847087383270264,
          0.999793291091919,
          0.17182470858097076,
          0.1227671355009079
        ],
        [
          0.3009467124938965,
          0.2510316073894501,
          0.17182470858097076,
          1.000307321548462,
          0.4134410321712494
        ],
        [
          0.38383767008781433,
          0.3159882426261902,
          0.1227671205997467,
          0.4134410321712494,
          0.9999414682388306
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          64.45219421386719,
          87.54786682128906
        ],
        "Copyright": [
          71.57232666015625,
          83.170654296875
        ],
        "Deceptive/Malicious": [
          34.89009094238281,
          87.69683837890625
        ],
        "Harmful": [
          72.80774688720703,
          88.62638092041016
        ],
        "NSFW": [
          56.35371780395508,
          88.94058227539062
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -15.315526828349737,
          "Copyright": -14.71614996483892,
          "Deceptive/Malicious": -15.151189486665482,
          "NSFW": -15.773861666392934,
          "Against_Policy": -16.20169381048375
        },
        "Copyright": {
          "Harmful": -1.4654239999574863,
          "Copyright": -1.4787117998622468,
          "Deceptive/Malicious": -1.5792571523184464,
          "NSFW": -1.613864580102797,
          "Against_Policy": -1.481207976738612
        },
        "Deceptive/Malicious": {
          "Harmful": -0.5329592061885209,
          "Copyright": -0.3142946711535949,
          "Deceptive/Malicious": -0.5656684728191149,
          "NSFW": -0.5143084524897859,
          "Against_Policy": -0.5805929862544872
        },
        "Harmful": {
          "Harmful": -0.1459068227453496,
          "Copyright": -0.25282958974746766,
          "Deceptive/Malicious": -0.3513394741722467,
          "NSFW": -0.10783349893920656,
          "Against_Policy": -0.1681981027747194
        },
        "NSFW": {
          "Harmful": -16.74441235327289,
          "Copyright": -16.19865904494038,
          "Deceptive/Malicious": -16.642267993481997,
          "NSFW": -17.268464074120857,
          "Against_Policy": -17.65068403627568
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        12.47437858581543,
        5.981864929199219,
        5.653039455413818,
        4.242206573486328,
        3.687018871307373,
        3.273162603378296,
        3.073106527328491,
        2.7813947200775146
      ],
      "decision_pc_order_1based": [
        8,
        4,
        2,
        5,
        1,
        3,
        6,
        7
      ],
      "decision_pc_correlations": [
        0.043467506766319275,
        -0.07120885699987411,
        -0.02748987264931202,
        0.08395814895629883,
        0.048343706876039505,
        -0.011163320392370224,
        0.002032586606219411,
        0.11031556874513626
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0010218620300293,
          0.3257307708263397,
          0.29034698009490967,
          0.28965818881988525,
          0.31389206647872925
        ],
        [
          0.3257307708263397,
          0.9997398853302002,
          0.2562357485294342,
          0.2098504602909088,
          0.13941338658332825
        ],
        [
          0.29034698009490967,
          0.2562357485294342,
          1.0001370906829834,
          0.1580243855714798,
          0.059710655361413956
        ],
        [
          0.28965821862220764,
          0.20985044538974762,
          0.1580243855714798,
          1.000044584274292,
          0.33129265904426575
        ],
        [
          0.31389206647872925,
          0.13941338658332825,
          0.05971065163612366,
          0.33129265904426575,
          0.9998636245727539
        ]
      ],
      "overlap_residualized": [
        [
          1.000032901763916,
          0.34527888894081116,
          0.3423733711242676,
          0.2908098101615906,
          0.3303980231285095
        ],
        [
          0.34527888894081116,
          1.0002394914627075,
          0.22689387202262878,
          0.25548863410949707,
          0.28717532753944397
        ],
        [
          0.3423733711242676,
          0.22689387202262878,
          0.9997586607933044,
          0.1641819030046463,
          0.07381772994995117
        ],
        [
          0.2908098101615906,
          0.25548863410949707,
          0.1641818881034851,
          0.9996863007545471,
          0.3768206536769867
        ],
        [
          0.3303980529308319,
          0.28717535734176636,
          0.07381772994995117,
          0.3768206536769867,
          0.9998654127120972
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          69.37252044677734,
          87.0862045288086
        ],
        "Copyright": [
          73.36983489990234,
          82.71270751953125
        ],
        "Deceptive/Malicious": [
          51.044517517089844,
          88.79610443115234
        ],
        "Harmful": [
          63.97162628173828,
          87.63630676269531
        ],
        "NSFW": [
          79.26313018798828,
          88.6363525390625
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -8.710745731717907,
          "Copyright": -8.296480953778989,
          "Deceptive/Malicious": -8.340162349949507,
          "NSFW": -8.819052392400668,
          "Against_Policy": -9.485308743974505
        },
        "Copyright": {
          "Harmful": -0.28576215442312375,
          "Copyright": -0.16574195173897727,
          "Deceptive/Malicious": -0.2721047234530984,
          "NSFW": -0.3261687019839883,
          "Against_Policy": -0.28612813720246777
        },
        "Deceptive/Malicious": {
          "Harmful": -0.013541106674396857,
          "Copyright": 0.16804287183399805,
          "Deceptive/Malicious": -0.05115221689497544,
          "NSFW": 0.0293655530050663,
          "Against_Policy": -0.011824255712175121
        },
        "Harmful": {
          "Harmful": 0.20984033282465217,
          "Copyright": 0.11776232624577139,
          "Deceptive/Malicious": 0.048552328614856706,
          "NSFW": 0.3556123940839565,
          "Against_Policy": 0.2502303089713678
        },
        "NSFW": {
          "Harmful": -0.035132249182259497,
          "Copyright": -0.2834402788670131,
          "Deceptive/Malicious": -0.16220486492172562,
          "NSFW": 0.005599020872198578,
          "Against_Policy": 0.27573892497457564
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        11.892091751098633,
        6.008230209350586,
        5.526309490203857,
        4.262330532073975,
        3.7378060817718506,
        3.22916841506958,
        3.115851640701294,
        2.592872142791748
      ],
      "decision_pc_order_1based": [
        8,
        4,
        2,
        6,
        1,
        3,
        7,
        5
      ],
      "decision_pc_correlations": [
        0.03826754540205002,
        -0.05506035313010216,
        -0.03764405846595764,
        0.07385790348052979,
        0.019506271928548813,
        0.04937722906470299,
        -0.023224152624607086,
        0.1121397316455841
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0000557899475098,
          0.32218611240386963,
          0.2732418477535248,
          0.28620877861976624,
          0.3533013164997101
        ],
        [
          0.32218611240386963,
          1.000308632850647,
          0.24681487679481506,
          0.202944815158844,
          0.14409931004047394
        ],
        [
          0.2732418477535248,
          0.24681487679481506,
          0.999956488609314,
          0.15230590105056763,
          0.07001139223575592
        ],
        [
          0.28620874881744385,
          0.202944815158844,
          0.15230590105056763,
          0.9997782707214355,
          0.3261634111404419
        ],
        [
          0.3533012866973877,
          0.14409931004047394,
          0.07001139223575592,
          0.3261633813381195,
          0.9999282360076904
        ]
      ],
      "overlap_residualized": [
        [
          1.0000590085983276,
          0.3302757441997528,
          0.3424621522426605,
          0.2915458083152771,
          0.3345794975757599
        ],
        [
          0.3302757441997528,
          0.9998894929885864,
          0.21806856989860535,
          0.25111258029937744,
          0.23376145958900452
        ],
        [
          0.3424621522426605,
          0.21806856989860535,
          1.000090479850769,
          0.15160144865512848,
          0.0865786150097847
        ],
        [
          0.2915458083152771,
          0.25111258029937744,
          0.15160144865512848,
          1.00017249584198,
          0.37405189871788025
        ],
        [
          0.3345794677734375,
          0.23376145958900452,
          0.0865786075592041,
          0.37405189871788025,
          0.9999323487281799
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          72.42396545410156,
          89.57736206054688
        ],
        "Copyright": [
          74.23412322998047,
          83.32324981689453
        ],
        "Deceptive/Malicious": [
          46.83154296875,
          89.58492279052734
        ],
        "Harmful": [
          67.34270477294922,
          87.95257568359375
        ],
        "NSFW": [
          82.0955581665039,
          87.81631469726562
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": 0.12773568097459662,
          "Copyright": 0.05068896789966589,
          "Deceptive/Malicious": 0.3581936472010883,
          "NSFW": 0.3006270117558805,
          "Against_Policy": -0.12995618826244026
        },
        "Copyright": {
          "Harmful": -0.22016213534780862,
          "Copyright": -0.07394962743787534,
          "Deceptive/Malicious": -0.21817331487016584,
          "NSFW": -0.1835266412402104,
          "Against_Policy": -0.1483745320001617
        },
        "Deceptive/Malicious": {
          "Harmful": -0.1579425458330661,
          "Copyright": -0.09477144599248491,
          "Deceptive/Malicious": -0.20652254882522605,
          "NSFW": -0.1806945704156533,
          "Against_Policy": -0.16281819029245526
        },
        "Harmful": {
          "Harmful": 0.7749270354291763,
          "Copyright": 0.9705293732524083,
          "Deceptive/Malicious": 0.7727630810007792,
          "NSFW": 0.9772121488682127,
          "Against_Policy": 0.9245432055322453
        },
        "NSFW": {
          "Harmful": -0.7282312586374412,
          "Copyright": -0.9672337613814949,
          "Deceptive/Malicious": -0.8951502861878411,
          "NSFW": -0.6210171965316736,
          "Against_Policy": -0.41954335956446204
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        11.56412124633789,
        6.4499592781066895,
        5.504184246063232,
        4.173500061035156,
        3.6975934505462646,
        3.246428966522217,
        3.0650856494903564,
        2.299227476119995
      ],
      "decision_pc_order_1based": [
        6,
        4,
        2,
        3,
        1,
        8,
        7,
        5
      ],
      "decision_pc_correlations": [
        0.029659325256943703,
        -0.05371802672743797,
        -0.032127391546964645,
        -0.07674868404865265,
        -0.019169433042407036,
        -0.0772172287106514,
        0.020862234756350517,
        -0.026746436953544617
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0000064373016357,
          0.416445791721344,
          0.26666852831840515,
          0.3180151581764221,
          0.3536320626735687
        ],
        [
          0.416445791721344,
          1.0000665187835693,
          0.2339709997177124,
          0.29413652420043945,
          0.28525346517562866
        ],
        [
          0.26666852831840515,
          0.2339709997177124,
          1.000154972076416,
          0.1433485895395279,
          0.06918159872293472
        ],
        [
          0.3180151581764221,
          0.29413652420043945,
          0.1433486044406891,
          1.0002464056015015,
          0.3491346538066864
        ],
        [
          0.35363203287124634,
          0.28525349497795105,
          0.06918159872293472,
          0.3491346538066864,
          0.9999053478240967
        ]
      ],
      "overlap_residualized": [
        [
          0.9998026490211487,
          0.4056287407875061,
          0.44303667545318604,
          0.37192243337631226,
          0.3332553803920746
        ],
        [
          0.4056287407875061,
          0.9999511241912842,
          0.33627909421920776,
          0.38947513699531555,
          0.31046801805496216
        ],
        [
          0.44303667545318604,
          0.33627909421920776,
          1.0001559257507324,
          0.19111117720603943,
          0.1851414144039154
        ],
        [
          0.37192240357398987,
          0.38947513699531555,
          0.19111117720603943,
          0.9997544288635254,
          0.3748159408569336
        ],
        [
          0.3332553803920746,
          0.31046798825263977,
          0.1851414144039154,
          0.374815970659256,
          0.9996830224990845
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          75.65435028076172,
          84.9947509765625
        ],
        "Copyright": [
          76.45301818847656,
          78.55702209472656
        ],
        "Deceptive/Malicious": [
          32.288818359375,
          81.87736511230469
        ],
        "Harmful": [
          73.4590072631836,
          79.54985809326172
        ],
        "NSFW": [
          82.5802993774414,
          89.47526550292969
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -0.32102918659802526,
          "Copyright": -0.6020348247120102,
          "Deceptive/Malicious": -0.5809892353771086,
          "NSFW": -0.5421319942355954,
          "Against_Policy": -0.3047834092382497
        },
        "Copyright": {
          "Harmful": -0.7904734129869294,
          "Copyright": -0.8142278127899558,
          "Deceptive/Malicious": -0.9641608633100986,
          "NSFW": -0.6468106530041301,
          "Against_Policy": -0.5468645717094963
        },
        "Deceptive/Malicious": {
          "Harmful": 0.014929634391922842,
          "Copyright": 0.13688121336813577,
          "Deceptive/Malicious": 0.031971221482804554,
          "NSFW": 0.13055652316792735,
          "Against_Policy": 0.09737005186616443
        },
        "Harmful": {
          "Harmful": 0.5449870105896314,
          "Copyright": 0.9119645551168908,
          "Deceptive/Malicious": 0.5655972357543017,
          "NSFW": 0.8099609399048079,
          "Against_Policy": 0.8037576929588491
        },
        "NSFW": {
          "Harmful": -1.1885250465817412,
          "Copyright": -1.599579635057393,
          "Deceptive/Malicious": -1.5002660243877803,
          "NSFW": -1.2758553908539139,
          "Against_Policy": -1.054953699038985
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        11.502246856689453,
        7.2340264320373535,
        5.501678943634033,
        4.196300506591797,
        3.6806745529174805,
        3.3557932376861572,
        3.0273349285125732,
        2.2755179405212402
      ],
      "decision_pc_order_1based": [
        4,
        6,
        2,
        5,
        3,
        1,
        7,
        8
      ],
      "decision_pc_correlations": [
        -0.02032097987830639,
        -0.06213244050741196,
        -0.02602570317685604,
        0.07965682446956635,
        0.05169200152158737,
        0.07779212296009064,
        0.011403684504330158,
        -0.011108784936368465
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0002539157867432,
          0.4739813506603241,
          0.2693634033203125,
          0.3658144474029541,
          0.3834031820297241
        ],
        [
          0.4739813804626465,
          0.9999668598175049,
          0.22614659368991852,
          0.3605663776397705,
          0.35126322507858276
        ],
        [
          0.2693634033203125,
          0.22614659368991852,
          1.0000762939453125,
          0.13678580522537231,
          0.09247949719429016
        ],
        [
          0.3658144474029541,
          0.3605663776397705,
          0.13678580522537231,
          1.0000324249267578,
          0.37794551253318787
        ],
        [
          0.3834031820297241,
          0.35126322507858276,
          0.09247948974370956,
          0.37794551253318787,
          0.9997848272323608
        ]
      ],
      "overlap_residualized": [
        [
          0.9996980428695679,
          0.4685220420360565,
          0.41121190786361694,
          0.4423275887966156,
          0.3774622678756714
        ],
        [
          0.4685220420360565,
          1.000037431716919,
          0.4462045431137085,
          0.42018187046051025,
          0.34476861357688904
        ],
        [
          0.41121190786361694,
          0.4462045431137085,
          0.9998834133148193,
          0.2617516815662384,
          0.2575554847717285
        ],
        [
          0.4423275887966156,
          0.42018187046051025,
          0.2617516815662384,
          0.9997035264968872,
          0.4130439758300781
        ],
        [
          0.3774622678756714,
          0.34476861357688904,
          0.2575554847717285,
          0.4130439758300781,
          0.9998555183410645
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          72.73731994628906,
          84.90869140625
        ],
        "Copyright": [
          77.96261596679688,
          83.35277557373047
        ],
        "Deceptive/Malicious": [
          36.357757568359375,
          82.86711120605469
        ],
        "Harmful": [
          72.89276123046875,
          83.44329833984375
        ],
        "NSFW": [
          81.54010772705078,
          89.11441802978516
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -1.433941695712168,
          "Copyright": -1.984481751184349,
          "Deceptive/Malicious": -1.6894546814093536,
          "NSFW": -1.7295842295861803,
          "Against_Policy": -1.462391796837134
        },
        "Copyright": {
          "Harmful": -0.43026193943594326,
          "Copyright": -0.6448628987932085,
          "Deceptive/Malicious": -0.6953028828244318,
          "NSFW": -0.48376578190696556,
          "Against_Policy": -0.428830160254923
        },
        "Deceptive/Malicious": {
          "Harmful": 0.17907054235481404,
          "Copyright": 0.1546073926883229,
          "Deceptive/Malicious": 0.19337141863070428,
          "NSFW": 0.29534704351265517,
          "Against_Policy": 0.2814597915178941
        },
        "Harmful": {
          "Harmful": 1.1712378855180843,
          "Copyright": 1.570030012383701,
          "Deceptive/Malicious": 1.2175006158438257,
          "NSFW": 1.4556215191758903,
          "Against_Policy": 1.3842768585697438
        },
        "NSFW": {
          "Harmful": -1.4887269082246348,
          "Copyright": -2.1470609382479724,
          "Deceptive/Malicious": -1.8182105463506146,
          "NSFW": -1.6290710375511221,
          "Against_Policy": -1.4843713487886514
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        11.30990219116211,
        7.088510036468506,
        5.560885429382324,
        4.11506462097168,
        3.7336654663085938,
        3.3572702407836914,
        2.992633581161499,
        2.0934293270111084
      ],
      "decision_pc_order_1based": [
        5,
        4,
        2,
        6,
        7,
        1,
        8,
        3
      ],
      "decision_pc_correlations": [
        -0.01938706450164318,
        -0.06353899091482162,
        -0.01780935376882553,
        0.07131463289260864,
        -0.080471470952034,
        -0.06226296350359917,
        -0.019449718296527863,
        0.018986104056239128
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0000007152557373,
          0.47437477111816406,
          0.2690024971961975,
          0.36134713888168335,
          0.3690149486064911
        ],
        [
          0.47437477111816406,
          0.9999328255653381,
          0.21980728209018707,
          0.37457603216171265,
          0.35691145062446594
        ],
        [
          0.2690024971961975,
          0.21980726718902588,
          0.9999613761901855,
          0.1312999725341797,
          0.08432634174823761
        ],
        [
          0.36134713888168335,
          0.37457603216171265,
          0.1312999725341797,
          0.9999800324440002,
          0.37088194489479065
        ],
        [
          0.3690149486064911,
          0.35691145062446594,
          0.08432634174823761,
          0.37088197469711304,
          0.9999892711639404
        ]
      ],
      "overlap_residualized": [
        [
          1.0001860857009888,
          0.44872450828552246,
          0.4147776961326599,
          0.39060455560684204,
          0.35401391983032227
        ],
        [
          0.4487244784832001,
          1.0002481937408447,
          0.28620463609695435,
          0.43962323665618896,
          0.3564842939376831
        ],
        [
          0.4147776961326599,
          0.28620463609695435,
          1.0001871585845947,
          0.15932807326316833,
          0.17140404880046844
        ],
        [
          0.39060455560684204,
          0.43962323665618896,
          0.15932805836200714,
          0.999901533126831,
          0.4199208617210388
        ],
        [
          0.35401391983032227,
          0.3564842939376831,
          0.17140404880046844,
          0.41992083191871643,
          0.9999332427978516
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          75.67235565185547,
          89.1078109741211
        ],
        "Copyright": [
          82.10751342773438,
          88.46505737304688
        ],
        "Deceptive/Malicious": [
          37.60676956176758,
          86.80257415771484
        ],
        "Harmful": [
          69.51032257080078,
          89.86056518554688
        ],
        "NSFW": [
          82.39323425292969,
          87.28286743164062
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -1.895619272741235,
          "Copyright": -2.305012986450867,
          "Deceptive/Malicious": -2.139059002410663,
          "NSFW": -2.1813926836558886,
          "Against_Policy": -2.0258704803951937
        },
        "Copyright": {
          "Harmful": -0.14153797146652572,
          "Copyright": -0.705379706920426,
          "Deceptive/Malicious": -0.421380473470146,
          "NSFW": -0.3192706662729116,
          "Against_Policy": -0.25607532033851993
        },
        "Deceptive/Malicious": {
          "Harmful": 0.5907245035632513,
          "Copyright": 0.5809041983704768,
          "Deceptive/Malicious": 0.64496753399726,
          "NSFW": 0.7137030344123819,
          "Against_Policy": 0.6927860839108083
        },
        "Harmful": {
          "Harmful": 1.1536659065697512,
          "Copyright": 1.45801628909334,
          "Deceptive/Malicious": 1.1921236650510267,
          "NSFW": 1.3379382101453043,
          "Against_Policy": 1.2646796454985936
        },
        "NSFW": {
          "Harmful": -1.3243816149611534,
          "Copyright": -2.110211876573671,
          "Deceptive/Malicious": -1.6703310255913741,
          "NSFW": -1.6017204617382959,
          "Against_Policy": -1.452995435257132
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        11.040728569030762,
        6.8343071937561035,
        5.545191287994385,
        4.160742282867432,
        3.7814764976501465,
        3.4693987369537354,
        2.9442412853240967,
        2.0380635261535645
      ],
      "decision_pc_order_1based": [
        5,
        2,
        4,
        6,
        8,
        7,
        1,
        3
      ],
      "decision_pc_correlations": [
        -0.01640595681965351,
        -0.06713299453258514,
        -0.013827274553477764,
        0.06421653181314468,
        -0.0789901539683342,
        -0.061170611530542374,
        -0.021231994032859802,
        0.04845033586025238
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9999229311943054,
          0.4697829484939575,
          0.2727297246456146,
          0.3451423943042755,
          0.3654695749282837
        ],
        [
          0.46978291869163513,
          0.9997210502624512,
          0.22425910830497742,
          0.34654802083969116,
          0.3456540107727051
        ],
        [
          0.27272969484329224,
          0.22425910830497742,
          1.0000312328338623,
          0.12975305318832397,
          0.09331147372722626
        ],
        [
          0.3451423645019531,
          0.34654802083969116,
          0.12975306808948517,
          1.0003831386566162,
          0.3559940457344055
        ],
        [
          0.3654695749282837,
          0.34565404057502747,
          0.09331147372722626,
          0.3559940457344055,
          1.0001078844070435
        ]
      ],
      "overlap_residualized": [
        [
          1.0000426769256592,
          0.38663965463638306,
          0.29275113344192505,
          0.3273780345916748,
          0.47278153896331787
        ],
        [
          0.38663965463638306,
          0.9999518394470215,
          0.2650919258594513,
          0.17600350081920624,
          0.35186767578125
        ],
        [
          0.29275110363960266,
          0.2650918960571289,
          1.0003360509872437,
          0.25935736298561096,
          0.2170458734035492
        ],
        [
          0.3273780047893524,
          0.17600350081920624,
          0.25935736298561096,
          1.0000025033950806,
          0.3424759805202484
        ],
        [
          0.47278153896331787,
          0.35186767578125,
          0.2170458734035492,
          0.3424760103225708,
          1.0000526905059814
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          55.78326416015625,
          88.5484619140625
        ],
        "Copyright": [
          37.37083435058594,
          89.40589904785156
        ],
        "Deceptive/Malicious": [
          69.92229461669922,
          77.35358428955078
        ],
        "Harmful": [
          31.87005615234375,
          84.05199432373047
        ],
        "NSFW": [
          40.687232971191406,
          86.46924591064453
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -1.7448789264202456,
          "Copyright": -2.007145975372302,
          "Deceptive/Malicious": -1.9599977083641782,
          "NSFW": -1.913440389450573,
          "Against_Policy": -1.788784644100815
        },
        "Copyright": {
          "Harmful": 0.06932348096531561,
          "Copyright": -0.30862400523619726,
          "Deceptive/Malicious": -0.18296279514801095,
          "NSFW": -0.05294889838634325,
          "Against_Policy": -0.021842234263507027
        },
        "Deceptive/Malicious": {
          "Harmful": 0.3151963685999032,
          "Copyright": 0.30890119500177476,
          "Deceptive/Malicious": 0.3382085075877099,
          "NSFW": 0.4340165634722715,
          "Against_Policy": 0.40117027969972696
        },
        "Harmful": {
          "Harmful": 1.8491076394301755,
          "Copyright": 1.9763343003886642,
          "Deceptive/Malicious": 1.8752278171860697,
          "NSFW": 1.9274883770184326,
          "Against_Policy": 1.8518486414686777
        },
        "NSFW": {
          "Harmful": -0.9264882142676718,
          "Copyright": -1.2717518407872002,
          "Deceptive/Malicious": -1.2128229545090685,
          "NSFW": -1.0895287463541277,
          "Against_Policy": -0.9711245959236597
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        10.35608959197998,
        7.642114639282227,
        6.812782287597656,
        4.27800989151001,
        3.6561155319213867,
        3.206498622894287,
        2.686495780944824,
        2.082193374633789
      ],
      "decision_pc_order_1based": [
        5,
        2,
        8,
        3,
        1,
        6,
        7,
        4
      ],
      "decision_pc_correlations": [
        -0.041840214282274246,
        -0.06468519568443298,
        -0.04590776935219765,
        -0.008419678546488285,
        -0.08914514631032944,
        -0.017890609800815582,
        0.010104972869157791,
        0.06435711681842804
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0001745223999023,
          0.4839169383049011,
          0.3020743131637573,
          0.26817163825035095,
          0.3823806643486023
        ],
        [
          0.4839169383049011,
          0.9996932148933411,
          0.20311564207077026,
          0.26858893036842346,
          0.3814924359321594
        ],
        [
          0.3020743131637573,
          0.20311564207077026,
          0.999849259853363,
          0.12344067543745041,
          0.10724425315856934
        ],
        [
          0.26817163825035095,
          0.26858893036842346,
          0.12344067543745041,
          1.0001345872879028,
          0.3263382017612457
        ],
        [
          0.3823806345462799,
          0.3814924359321594,
          0.10724425315856934,
          0.3263382315635681,
          0.9997496604919434
        ]
      ],
      "overlap_residualized": [
        [
          1.0002413988113403,
          0.41291624307632446,
          0.37417036294937134,
          0.47798818349838257,
          0.4384353458881378
        ],
        [
          0.41291624307632446,
          1.0003209114074707,
          0.2584768533706665,
          0.22208073735237122,
          0.23728446662425995
        ],
        [
          0.37417036294937134,
          0.2584768533706665,
          0.9997599124908447,
          0.234879732131958,
          0.19998978078365326
        ],
        [
          0.47798818349838257,
          0.22208072245121002,
          0.234879732131958,
          1.0001804828643799,
          0.45298194885253906
        ],
        [
          0.4384353458881378,
          0.23728446662425995,
          0.19998978078365326,
          0.45298197865486145,
          1.0004849433898926
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          45.71791458129883,
          89.25591278076172
        ],
        "Copyright": [
          25.633506774902344,
          88.53035736083984
        ],
        "Deceptive/Malicious": [
          52.17305374145508,
          81.60608673095703
        ],
        "Harmful": [
          54.21702194213867,
          88.76038360595703
        ],
        "NSFW": [
          14.75668716430664,
          86.22138977050781
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -0.24218021293001418,
          "Copyright": -0.3309452195775093,
          "Deceptive/Malicious": -0.3039932741931724,
          "NSFW": -0.30936569961652693,
          "Against_Policy": -0.26306552296349156
        },
        "Copyright": {
          "Harmful": 0.5220802720022303,
          "Copyright": 0.6287020206869142,
          "Deceptive/Malicious": 0.5284121864771639,
          "NSFW": 0.5491678544619519,
          "Against_Policy": 0.550779323054788
        },
        "Deceptive/Malicious": {
          "Harmful": -0.3728016620099714,
          "Copyright": -0.29413510104025004,
          "Deceptive/Malicious": -0.4176144236275418,
          "NSFW": -0.39056467631598935,
          "Against_Policy": -0.3749944906060894
        },
        "Harmful": {
          "Harmful": 0.8188861445841294,
          "Copyright": 0.8215827440281454,
          "Deceptive/Malicious": 0.8025219764941457,
          "NSFW": 0.8308309295181451,
          "Against_Policy": 0.8072312898584642
        },
        "NSFW": {
          "Harmful": -1.2763297974068502,
          "Copyright": -1.3787564444458387,
          "Deceptive/Malicious": -1.3523512577680363,
          "NSFW": -1.2638780309851947,
          "Against_Policy": -1.2136454504992191
        }
      }
    }
  ]
}



=== Layer -12 ===                                                   
[Layer -12] Done. Saved heatmaps. Decision↔Category angles (deg):   
  - Against_Policy: 85.8, 87.2                                      
  - Copyright: 84.7, 89.6                                           
  - Deceptive/Malicious: 43.7, 87.6                                 
  - Harmful: 69.6, 88.8                                             
  - NSFW: 87.1, 88.4                                                
                                                                    
=== Layer -11 ===                                                   
[Layer -11] Done. Saved heatmaps. Decision↔Category angles (deg):   
  - Against_Policy: 34.7, 88.4                                      
  - Copyright: 50.1, 88.8                                           
  - Deceptive/Malicious: 59.3, 86.4                                 
  - Harmful: 49.1, 86.4                                             
  - NSFW: 12.4, 88.1                                                
                                                                    
=== Layer -10 ===                                                   
[Layer -10] Done. Saved heatmaps. Decision↔Category angles (deg):   
  - Against_Policy: 44.7, 87.4
  - Copyright: 41.3, 87.6
  - Deceptive/Malicious: 61.4, 88.4
  - Harmful: 47.7, 86.6
  - NSFW: 18.3, 87.8

=== Layer -9 ===
[Layer -9] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 48.3, 86.1
  - Copyright: 74.6, 88.3
  - Deceptive/Malicious: 48.4, 88.3
  - Harmful: 76.3, 89.5
  - NSFW: 46.0, 88.6

=== Layer -8 ===
[Layer -8] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 64.5, 87.5
  - Copyright: 71.6, 83.2
  - Deceptive/Malicious: 34.9, 87.7
  - Harmful: 72.8, 88.6
  - NSFW: 56.4, 88.9

=== Layer -7 ===
[Layer -7] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 69.4, 87.1
  - Copyright: 73.4, 82.7
  - Deceptive/Malicious: 51.0, 88.8
  - Harmful: 64.0, 87.6
  - NSFW: 79.3, 88.6
  
=== Layer -6 ===
[Layer -6] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 72.4, 89.6
  - Copyright: 74.2, 83.3
  - Deceptive/Malicious: 46.8, 89.6
  - Harmful: 67.3, 88.0
  - NSFW: 82.1, 87.8

=== Layer -5 ===
[Layer -5] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 75.7, 85.0
  - Copyright: 76.5, 78.6
  - Deceptive/Malicious: 32.3, 81.9
  - Harmful: 73.5, 79.5
  - NSFW: 82.6, 89.5

=== Layer -4 ===
[Layer -4] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 72.7, 84.9
  - Copyright: 78.0, 83.4
  - Deceptive/Malicious: 36.4, 82.9
  - Harmful: 72.9, 83.4
  - NSFW: 81.5, 89.1

=== Layer -3 ===
[Layer -3] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 75.7, 89.1
  - Copyright: 82.1, 88.5
  - Deceptive/Malicious: 37.6, 86.8
  - Harmful: 69.5, 89.9
  - NSFW: 82.4, 87.3

=== Layer -2 ===
[Layer -2] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 55.8, 88.5
  - Copyright: 37.4, 89.4
  - Deceptive/Malicious: 69.9, 77.4
  - Harmful: 31.9, 84.1
  - NSFW: 40.7, 86.5

=== Layer -1 ===
[Layer -1] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 45.7, 89.3
  - Copyright: 25.6, 88.5
  - Deceptive/Malicious: 52.2, 81.6
  - Harmful: 54.2, 88.8
  - NSFW: 14.8, 86.2


==> runs/mistral7b_refusal/refusal_summary.json <==
{
  "model": "mistralai/Mistral-7B-Instruct-v0.3",
  "learn_layer": -12,
  "k_top": 8,
  "r_decision": 2,
  "explained_variance_topk": [
    15.301232039928436,
    8.406011015176773,
    5.967340990900993,
    4.98541034758091,
    4.132907837629318,
    3.6099765449762344,
    3.0146796256303787,
    2.5758046656847
  ],
  "decision_pcs_1based": [
    6,
    5
  ],
  "val_selection_decision": {
    "layer": -12,
    "alpha": 2.0,
    "mean_delta_val": 3.0712889757505946
  },
  "decision_per_category_test": {
    "Harmful": 3.0911391339666974,
    "Copyright": 3.0337784956859917,
    "Deceptive/Malicious": 3.0584322565912525,
    "NSFW": 2.909166980750992,
    "Against_Policy": 3.0383859500677013
  },
  "decision_overall_test": 3.026180563412527,
  "sv_baseline": {
    "val_selection": {
      "layer": -8,
      "alpha": 0.6,
      "mean_delta_val": -0.19277046214097715
    },
    "per_category_test": {
      "Harmful": -0.16999001211529088,
      "Copyright": -0.238704646273297,
      "Deceptive/Malicious": -0.20139192369639536,
      "NSFW": -0.262984583204213,
      "Against_Policy": -0.14809364841979308
    },
    "overall_test": -0.20423296274179786,
    "cos_sv_decision_pc1": 0.06310691684484482,
    "variance_fraction_sv_in_topk": 0.5063579082489014,
    "principal_angles_decision_vs_sv_deg": [
      62.19293212890625
    ]
  },
  "residual_explained_variance_topk": [
    16.585418581962585,
    9.11150947213173,
    6.4681559801101685,
    5.40381520986557,
    3.2676953822374344,
    2.791983261704445,
    2.2787168622016907,
    2.2205065935850143
  ],
  "principal_angles_decision_vs_residual_deg": [
    89.98599243164062,
    89.99472045898438
  ],
  "residual_pc_summaries": [
    {
      "residual_pc_index_1based": 1,
      "layer": -8,
      "alpha": 0.6,
      "mean_delta_val": 0.8430567248536255,
      "category_deltas_test": {
        "Harmful": 1.0644551815189929,
        "Copyright": 0.6746936279643492,
        "Deceptive/Malicious": 0.8175415583801541,
        "NSFW": 0.817749164948639,
        "Against_Policy": 0.7586025395818675
      },
      "overall_test": 0.8266084144788006,
      "signature_corr_with_decision": 0.35330949987367005
    },
    {
      "residual_pc_index_1based": 2,
      "layer": -8,
      "alpha": 2.0,
      "mean_delta_val": 2.623172789435796,
      "category_deltas_test": {
        "Harmful": 2.5255905898097395,
        "Copyright": 3.246252064452753,
        "Deceptive/Malicious": 2.4399403144224463,
        "NSFW": 1.9177610464227786,
        "Against_Policy": 2.618873137709064
      },
      "overall_test": 2.5496834305633564,
      "signature_corr_with_decision": 0.570360965549951
    },
    {
      "residual_pc_index_1based": 3,
      "layer": -4,
      "alpha": 0.6,
      "mean_delta_val": -0.04186329545424969,
      "category_deltas_test": {
        "Harmful": -0.1300453832373023,
        "Copyright": 0.0730045171427157,
        "Deceptive/Malicious": -0.08806795968716456,
        "NSFW": -0.13151403942278453,
        "Against_Policy": -0.04807149353049075
      },
      "overall_test": -0.06493887174700529,
      "signature_corr_with_decision": 0.17407481184644139
    },
    {
      "residual_pc_index_1based": 4,
      "layer": -8,
      "alpha": 2.0,
      "mean_delta_val": 0.04964808561495797,
      "category_deltas_test": {
        "Harmful": 0.02523262647446245,
        "Copyright": 0.11063421861378148,
        "Deceptive/Malicious": -0.15596711093729193,
        "NSFW": -0.057268137661074955,
        "Against_Policy": 0.2426200548070483
      },
      "overall_test": 0.033050330259385065,
      "signature_corr_with_decision": 0.16768888816537367
    },
    {
      "residual_pc_index_1based": 5,
      "layer": -16,
      "alpha": 2.0,
      "mean_delta_val": 0.5787668237086347,
      "category_deltas_test": {
        "Harmful": 0.4236026568952101,
        "Copyright": 0.5773882058462786,
        "Deceptive/Malicious": 0.622388541709039,
        "NSFW": 0.47384207873671713,
        "Against_Policy": 0.6539511492010206
      },
      "overall_test": 0.550234526477653,
      "signature_corr_with_decision": 0.16599359358754984
    }
  ],
  "per_category_sv_baselines": {
    "Against_Policy": {
      "layer": -4,
      "alpha": 0.6,
      "mean_delta_val": -0.1686162971832667,
      "per_category_test": {
        "Harmful": -0.17969653302464972,
        "Copyright": -0.23170746905688086,
        "Deceptive/Malicious": -0.17048313483511182,
        "NSFW": -0.2185670386201569,
        "Against_Policy": -0.14851374547773352
      }
    },
    "Copyright": {
      "layer": -4,
      "alpha": 2.0,
      "mean_delta_val": 0.5870266497920672,
      "per_category_test": {
        "Harmful": 0.7105344600382854,
        "Copyright": 0.4267902791582267,
        "Deceptive/Malicious": 0.5460154436084188,
        "NSFW": 0.4143449864516567,
        "Against_Policy": 0.6725419416325167
      }
    },
    "Deceptive/Malicious": {
      "layer": -4,
      "alpha": 0.6,
      "mean_delta_val": -0.5216214344907326,
      "per_category_test": {
        "Harmful": -0.48081535332709213,
        "Copyright": -0.5441269378848922,
        "Deceptive/Malicious": -0.514215573573231,
        "NSFW": -0.6381924490311316,
        "Against_Policy": -0.5416941965328684
      }
    },
    "Harmful": {
      "layer": -8,
      "alpha": 0.6,
      "mean_delta_val": -0.02364833680607115,
      "per_category_test": {
        "Harmful": -0.011256372778337787,
        "Copyright": -0.06955527912085767,
        "Deceptive/Malicious": -0.03365756379736757,
        "NSFW": -0.07770039495413325,
        "Against_Policy": 0.052546617206341274
      }
    },
    "NSFW": {
      "layer": -24,
      "alpha": 2.0,
      "mean_delta_val": 1.0783804918479438,
      "per_category_test": {
        "Harmful": 0.911340443576178,
        "Copyright": 0.981759607733693,
        "Deceptive/Malicious": 0.852328408615325,
        "NSFW": 1.0827618583404859,
        "Against_Policy": 0.9871177380361283
      }
    }
  },
  "run_meta": {
    "run_id": "20251106_132735",
    "host": "tvg-006",
    "pid": 1154480,
    "start_time": "2025-11-06 13:27:35",
    "seed": 123
  }
}

==> runs/qwen3_4b_overlap/overlap_summary.json <==
{
  "model": "Qwen/Qwen3-4B-Instruct-2507",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "Against_Policy",
    "Copyright",
    "Deceptive/Malicious",
    "Harmful",
    "NSFW"
  ],
  "split_counts": {
    "Against_Policy": {
      "train": 50,
      "val": 26,
      "test": 24
    },
    "Copyright": {
      "train": 68,
      "val": 15,
      "test": 17
    },
    "Deceptive/Malicious": {
      "train": 55,
      "val": 21,
      "test": 22
    },
    "Harmful": {
      "train": 57,
      "val": 19,
      "test": 22
    },
    "NSFW": {
      "train": 66,
      "val": 18,
      "test": 14
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        31.559133529663086,
        17.204198837280273,
        5.341418266296387,
        3.3656933307647705,
        3.3315694332122803,
        2.839561700820923,
        2.316983461380005,
        2.127997398376465
      ],
      "decision_pc_order_1based": [
        1,
        2,
        4,
        7,
        6,
        3,
        8,
        5
      ],
      "decision_pc_correlations": [
        0.5460222959518433,
        -0.4159436523914337,
        -0.08686737716197968,
        -0.26646530628204346,
        -0.059616513550281525,
        -0.09510798007249832,
        -0.17201845347881317,
        -0.08615419268608093
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9999037981033325,
          0.6483231782913208,
          0.46145814657211304,
          0.3409605026245117,
          0.4932706356048584
        ],
        [
          0.6483231782913208,
          1.0001052618026733,
          0.2841816842556,
          0.3431331515312195,
          0.3341473340988159
        ],
        [
          0.46145814657211304,
          0.2841816842556,
          0.9999403953552246,
          0.16613033413887024,
          0.5353332757949829
        ],
        [
          0.3409605324268341,
          0.3431331515312195,
          0.16613033413887024,
          0.9999495148658752,
          0.06440205872058868
        ],
        [
          0.4932706356048584,
          0.3341473340988159,
          0.5353332757949829,
          0.06440205872058868,
          0.9999038577079773
        ]
      ],
      "overlap_residualized": [
        [
          0.9999523162841797,
          0.11629243940114975,
          0.16404642164707184,
          0.19378408789634705,
          0.19936852157115936
        ],
        [
          0.11629243940114975,
          1.000016450881958,
          0.07064130902290344,
          0.04585811868309975,
          0.07361699640750885
        ],
        [
          0.16404642164707184,
          0.07064130902290344,
          0.9995802640914917,
          0.23089227080345154,
          0.2564902603626251
        ],
        [
          0.19378408789634705,
          0.04585811868309975,
          0.23089227080345154,
          0.9996837377548218,
          0.24477554857730865
        ],
        [
          0.19936852157115936,
          0.07361699640750885,
          0.2564902603626251,
          0.24477556347846985,
          1.0001254081726074
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          14.253541946411133,
          32.5522575378418
        ],
        "Copyright": [
          19.953889846801758,
          33.41413879394531
        ],
        "Deceptive/Malicious": [
          26.04429054260254,
          64.51918029785156
        ],
        "Harmful": [
          26.560157775878906,
          87.70064544677734
        ],
        "NSFW": [
          15.594161987304688,
          73.74322509765625
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -13.079671252857555,
          "Copyright": -10.52952412997975,
          "Deceptive/Malicious": -12.687613660638982,
          "NSFW": -12.107284954616002,
          "Against_Policy": -11.690217653910318
        },
        "Copyright": {
          "Harmful": -10.636409542777322,
          "Copyright": -8.13241610807531,
          "Deceptive/Malicious": -10.267101591283625,
          "NSFW": -9.821493761880058,
          "Against_Policy": -9.023501515388489
        },
        "Deceptive/Malicious": {
          "Harmful": -3.798331694169478,
          "Copyright": -2.3015053692985985,
          "Deceptive/Malicious": -3.4034522663463247,
          "NSFW": -3.5804002625601634,
          "Against_Policy": -2.614621877670288
        },
        "Harmful": {
          "Harmful": 4.142045974731445,
          "Copyright": 4.018380221198587,
          "Deceptive/Malicious": 4.298296278173273,
          "NSFW": 4.183028493608747,
          "Against_Policy": 4.4869809945424395
        },
        "NSFW": {
          "Harmful": -8.096734003587203,
          "Copyright": -6.978093315573299,
          "Deceptive/Malicious": -7.795602364973589,
          "NSFW": -7.482305322374616,
          "Against_Policy": -7.195468823115031
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        36.8078498840332,
        12.6851224899292,
        5.246120929718018,
        3.452293634414673,
        3.2559664249420166,
        2.864516019821167,
        2.266460418701172,
        2.015967607498169
      ],
      "decision_pc_order_1based": [
        1,
        2,
        5,
        6,
        4,
        3,
        8,
        7
      ],
      "decision_pc_correlations": [
        0.5816507935523987,
        -0.3779081702232361,
        -0.08851160854101181,
        -0.10925842821598053,
        -0.25725245475769043,
        0.12687695026397705,
        -0.0722450390458107,
        -0.08686374872922897
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9998213648796082,
          0.6147406101226807,
          0.4524129033088684,
          0.3922165632247925,
          0.4412907361984253
        ],
        [
          0.6147406101226807,
          1.0001565217971802,
          0.27209365367889404,
          0.35499897599220276,
          0.2649587094783783
        ],
        [
          0.4524129033088684,
          0.27209365367889404,
          0.9999252557754517,
          0.21475529670715332,
          0.38882923126220703
        ],
        [
          0.39221659302711487,
          0.35499897599220276,
          0.21475529670715332,
          0.9997742772102356,
          0.17045047879219055
        ],
        [
          0.4412907063961029,
          0.2649587094783783,
          0.38882923126220703,
          0.17045047879219055,
          1.0002212524414062
        ]
      ],
      "overlap_residualized": [
        [
          0.9997879862785339,
          0.11432493478059769,
          0.13315528631210327,
          0.188237726688385,
          0.18462136387825012
        ],
        [
          0.11432493478059769,
          1.0002115964889526,
          0.06787236779928207,
          0.039130158722400665,
          0.08626747876405716
        ],
        [
          0.13315528631210327,
          0.06787236779928207,
          0.9999644756317139,
          0.20696164667606354,
          0.2565976679325104
        ],
        [
          0.188237726688385,
          0.039130158722400665,
          0.20696164667606354,
          1.000063419342041,
          0.23043206334114075
        ],
        [
          0.18462136387825012,
          0.08626747876405716,
          0.2565976679325104,
          0.23043206334114075,
          1.0001914501190186
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          12.938600540161133,
          31.383743286132812
        ],
        "Copyright": [
          21.229585647583008,
          37.20158386230469
        ],
        "Deceptive/Malicious": [
          25.87442398071289,
          64.69613647460938
        ],
        "Harmful": [
          25.148473739624023,
          80.98865509033203
        ],
        "NSFW": [
          18.814111709594727,
          74.50187683105469
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -7.971620776436546,
          "Copyright": -7.110308534958783,
          "Deceptive/Malicious": -8.056848222559148,
          "NSFW": -7.651821136474609,
          "Against_Policy": -7.434921423594157
        },
        "Copyright": {
          "Harmful": -8.318196946924383,
          "Copyright": -8.088249599232393,
          "Deceptive/Malicious": -8.4261474609375,
          "NSFW": -8.053593294961113,
          "Against_Policy": -8.044283191363016
        },
        "Deceptive/Malicious": {
          "Harmful": -1.7131009535356,
          "Copyright": -1.0661840999827665,
          "Deceptive/Malicious": -1.593782815066251,
          "NSFW": -1.6920009340558733,
          "Against_Policy": -1.333356261253357
        },
        "Harmful": {
          "Harmful": 1.6306886239485308,
          "Copyright": 1.8713346930111157,
          "Deceptive/Malicious": 1.6903520063920454,
          "NSFW": 1.397322722843715,
          "Against_Policy": 1.8984458843866985
        },
        "NSFW": {
          "Harmful": -5.7674432234330615,
          "Copyright": -4.794490141027114,
          "Deceptive/Malicious": -5.722041043368253,
          "NSFW": -5.6700736454554965,
          "Against_Policy": -5.440498789151509
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        37.53671646118164,
        12.107903480529785,
        4.926446437835693,
        3.790949821472168,
        3.544940710067749,
        2.7808732986450195,
        2.432162046432495,
        1.926193356513977
      ],
      "decision_pc_order_1based": [
        1,
        2,
        4,
        8,
        3,
        7,
        6,
        5
      ],
      "decision_pc_correlations": [
        0.5972023010253906,
        -0.3600374162197113,
        -0.04754598066210747,
        -0.30797120928764343,
        0.0007359642186202109,
        0.03312094882130623,
        -0.04745626077055931,
        -0.06856140494346619
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0000059604644775,
          0.4959426522254944,
          0.46065446734428406,
          0.3711521029472351,
          0.44568967819213867
        ],
        [
          0.4959426522254944,
          1.000162959098816,
          0.24802732467651367,
          0.3339977264404297,
          0.2346653789281845
        ],
        [
          0.46065449714660645,
          0.24802732467651367,
          0.9998268485069275,
          0.24611377716064453,
          0.37944984436035156
        ],
        [
          0.3711521029472351,
          0.3339977264404297,
          0.24611377716064453,
          1.000068187713623,
          0.14631102979183197
        ],
        [
          0.44568967819213867,
          0.2346653789281845,
          0.3794498145580292,
          0.14631102979183197,
          1.0000029802322388
        ]
      ],
      "overlap_residualized": [
        [
          1.0001856088638306,
          0.08905021846294403,
          0.13423672318458557,
          0.18521922826766968,
          0.1830655187368393
        ],
        [
          0.08905021846294403,
          0.9999985098838806,
          0.0676911249756813,
          0.04179300367832184,
          0.05206954479217529
        ],
        [
          0.13423673808574677,
          0.0676911249756813,
          0.9999415874481201,
          0.225092351436615,
          0.2364392876625061
        ],
        [
          0.18521922826766968,
          0.04179300367832184,
          0.225092351436615,
          1.0001493692398071,
          0.21915163099765778
        ],
        [
          0.1830655187368393,
          0.05206954479217529,
          0.2364392727613449,
          0.21915164589881897,
          1.000277042388916
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          11.489023208618164,
          40.817527770996094
        ],
        "Copyright": [
          20.448379516601562,
          39.718074798583984
        ],
        "Deceptive/Malicious": [
          27.293292999267578,
          65.56634521484375
        ],
        "Harmful": [
          26.33827781677246,
          86.30049133300781
        ],
        "NSFW": [
          18.613630294799805,
          81.86858367919922
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -6.744380690834739,
          "Copyright": -5.698567502638873,
          "Deceptive/Malicious": -6.69891881942749,
          "NSFW": -6.178636823381696,
          "Against_Policy": -6.0547449588775635
        },
        "Copyright": {
          "Harmful": -7.045485886660489,
          "Copyright": -6.720620155334473,
          "Deceptive/Malicious": -7.045481855219061,
          "NSFW": -6.651818411690848,
          "Against_Policy": -6.731800198554993
        },
        "Deceptive/Malicious": {
          "Harmful": -2.0738983154296875,
          "Copyright": -1.6470818800084732,
          "Deceptive/Malicious": -2.0795806537974966,
          "NSFW": -2.147371087755476,
          "Against_Policy": -1.8542004426320393
        },
        "Harmful": {
          "Harmful": 0.8210268454118208,
          "Copyright": 1.4485396777882296,
          "Deceptive/Malicious": 0.9886481111699884,
          "NSFW": 0.5803593226841518,
          "Against_Policy": 1.1692804098129272
        },
        "NSFW": {
          "Harmful": -6.535458738153631,
          "Copyright": -5.096962255590102,
          "Deceptive/Malicious": -6.370863437652588,
          "NSFW": -6.510635444096157,
          "Against_Policy": -6.071693857510884
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        36.56997299194336,
        11.803918838500977,
        5.542776584625244,
        4.122421741485596,
        3.6155240535736084,
        2.6749579906463623,
        2.542670726776123,
        1.9886616468429565
      ],
      "decision_pc_order_1based": [
        1,
        2,
        4,
        8,
        5,
        3,
        6,
        7
      ],
      "decision_pc_correlations": [
        0.6140903234481812,
        -0.32922205328941345,
        0.04300202801823616,
        -0.28572484850883484,
        0.09136819839477539,
        0.02967120334506035,
        -0.027215242385864258,
        -0.13900616765022278
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9999439120292664,
          0.35874682664871216,
          0.45159047842025757,
          0.2942946255207062,
          0.40791887044906616
        ],
        [
          0.35874682664871216,
          1.0001561641693115,
          0.20096632838249207,
          0.3202759623527527,
          0.20543770492076874
        ],
        [
          0.4515904486179352,
          0.20096632838249207,
          1.000138282775879,
          0.19758814573287964,
          0.3447991609573364
        ],
        [
          0.2942946255207062,
          0.3202759325504303,
          0.19758814573287964,
          0.999984622001648,
          0.14757415652275085
        ],
        [
          0.40791887044906616,
          0.20543770492076874,
          0.3447991609573364,
          0.14757415652275085,
          0.9999238848686218
        ]
      ],
      "overlap_residualized": [
        [
          1.000078797340393,
          0.06482136249542236,
          0.20376549661159515,
          0.11394865810871124,
          0.17511093616485596
        ],
        [
          0.06482136249542236,
          0.9999231100082397,
          0.04216821491718292,
          0.04564107954502106,
          0.060548681765794754
        ],
        [
          0.20376549661159515,
          0.04216821491718292,
          0.9998694658279419,
          0.18804356455802917,
          0.2342623621225357
        ],
        [
          0.11394865065813065,
          0.04564107581973076,
          0.18804356455802917,
          1.000257968902588,
          0.20722846686840057
        ],
        [
          0.17511095106601715,
          0.06054868549108505,
          0.2342623472213745,
          0.20722846686840057,
          1.0000073909759521
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          11.735139846801758,
          62.8521614074707
        ],
        "Copyright": [
          21.271438598632812,
          40.14729309082031
        ],
        "Deceptive/Malicious": [
          32.410560607910156,
          70.9498062133789
        ],
        "Harmful": [
          28.99439239501953,
          88.93721771240234
        ],
        "NSFW": [
          21.122291564941406,
          89.91539764404297
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -1.9489767768166282,
          "Copyright": -1.8677822000840132,
          "Deceptive/Malicious": -1.9120540618896484,
          "NSFW": -1.8706461361476354,
          "Against_Policy": -1.8438767194747925
        },
        "Copyright": {
          "Harmful": -6.107993819496849,
          "Copyright": -5.20593188790714,
          "Deceptive/Malicious": -5.9091308333657,
          "NSFW": -5.705395153590611,
          "Against_Policy": -5.5130637884140015
        },
        "Deceptive/Malicious": {
          "Harmful": -0.8210258483886719,
          "Copyright": -0.5073472752290613,
          "Deceptive/Malicious": -0.6704548922452059,
          "NSFW": -0.8928593226841518,
          "Against_Policy": -0.6744802395502726
        },
        "Harmful": {
          "Harmful": -1.8011231855912642,
          "Copyright": -0.3749815996955423,
          "Deceptive/Malicious": -1.6335029602050781,
          "NSFW": -2.0490946088518416,
          "Against_Policy": -1.161436915397644
        },
        "NSFW": {
          "Harmful": -6.824295434084806,
          "Copyright": -5.265225242165958,
          "Deceptive/Malicious": -6.523204326629639,
          "NSFW": -6.6343778882707864,
          "Against_Policy": -6.112434347470601
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        35.43190383911133,
        11.628229141235352,
        5.700406074523926,
        4.447078704833984,
        3.627145528793335,
        2.9786481857299805,
        2.5668587684631348,
        1.9950432777404785
      ],
      "decision_pc_order_1based": [
        1,
        2,
        4,
        8,
        3,
        7,
        5,
        6
      ],
      "decision_pc_correlations": [
        0.6125277280807495,
        -0.3232520520687103,
        0.10367166996002197,
        -0.3077983856201172,
        0.026590637862682343,
        -0.004551008343696594,
        0.051329657435417175,
        0.2549605071544647
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9995883703231812,
          0.34415674209594727,
          0.3983133137226105,
          0.23943890631198883,
          0.37818434834480286
        ],
        [
          0.34415674209594727,
          0.9999696016311646,
          0.18816429376602173,
          0.306802362203598,
          0.20683600008487701
        ],
        [
          0.3983133137226105,
          0.18816429376602173,
          0.9998967051506042,
          0.1857139617204666,
          0.3571942448616028
        ],
        [
          0.23943890631198883,
          0.3068023920059204,
          0.1857139766216278,
          0.999984860420227,
          0.15754200518131256
        ],
        [
          0.37818434834480286,
          0.20683600008487701,
          0.3571942448616028,
          0.15754200518131256,
          0.9999285936355591
        ]
      ],
      "overlap_residualized": [
        [
          0.9999033212661743,
          0.0607638880610466,
          0.24375054240226746,
          0.11621852964162827,
          0.17990510165691376
        ],
        [
          0.0607638880610466,
          1.0000975131988525,
          0.04016689583659172,
          0.04635737091302872,
          0.049658067524433136
        ],
        [
          0.24375054240226746,
          0.04016689956188202,
          1.0001263618469238,
          0.1943339854478836,
          0.2244521677494049
        ],
        [
          0.11621852964162827,
          0.04635737091302872,
          0.1943339854478836,
          0.9997183680534363,
          0.20473186671733856
        ],
        [
          0.17990511655807495,
          0.049658071249723434,
          0.2244521677494049,
          0.20473185181617737,
          1.0003490447998047
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          12.446208000183105,
          88.66947174072266
        ],
        "Copyright": [
          21.130970001220703,
          39.80371856689453
        ],
        "Deceptive/Malicious": [
          33.42212677001953,
          80.22864532470703
        ],
        "Harmful": [
          30.552919387817383,
          85.51024627685547
        ],
        "NSFW": [
          21.365554809570312,
          84.90223693847656
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -0.181895602833141,
          "Copyright": -0.8603922339046702,
          "Deceptive/Malicious": -0.0199711106040261,
          "NSFW": -0.366152218409947,
          "Against_Policy": -0.5573916037877401
        },
        "Copyright": {
          "Harmful": -7.852280139923096,
          "Copyright": -6.875007685493021,
          "Deceptive/Malicious": -7.500003727999601,
          "NSFW": -7.535721983228411,
          "Against_Policy": -7.252610882123311
        },
        "Deceptive/Malicious": {
          "Harmful": -2.6676582423123447,
          "Copyright": -1.6691749236162972,
          "Deceptive/Malicious": -2.4489150914278897,
          "NSFW": -2.9911111422947476,
          "Against_Policy": -2.2839113076527915
        },
        "Harmful": {
          "Harmful": -2.34373140335083,
          "Copyright": -1.0220361036412857,
          "Deceptive/Malicious": -2.0965733528137207,
          "NSFW": -2.5535592351640974,
          "Against_Policy": -1.664039174715678
        },
        "NSFW": {
          "Harmful": -5.931849609721791,
          "Copyright": -4.463279499727137,
          "Deceptive/Malicious": -5.409130399877375,
          "NSFW": -5.535766737801688,
          "Against_Policy": -5.112019975980123
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        36.14213943481445,
        12.793493270874023,
        5.307145118713379,
        4.334877967834473,
        3.8923072814941406,
        3.1192381381988525,
        2.4245989322662354,
        1.9928213357925415
      ],
      "decision_pc_order_1based": [
        1,
        4,
        2,
        3,
        8,
        7,
        6,
        5
      ],
      "decision_pc_correlations": [
        0.6305071115493774,
        -0.2432885468006134,
        0.17190711200237274,
        -0.308952659368515,
        -0.00034501784830354154,
        0.03851225972175598,
        -0.04627840965986252,
        0.1545017808675766
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0000245571136475,
          0.44141119718551636,
          0.3435027599334717,
          0.21110652387142181,
          0.3732965290546417
        ],
        [
          0.44141119718551636,
          0.9998523592948914,
          0.19892066717147827,
          0.32220157980918884,
          0.23155802488327026
        ],
        [
          0.3435027599334717,
          0.19892066717147827,
          0.9999054074287415,
          0.17256790399551392,
          0.3723357319831848
        ],
        [
          0.21110652387142181,
          0.32220157980918884,
          0.17256790399551392,
          0.9999276399612427,
          0.1534748077392578
        ],
        [
          0.3732965588569641,
          0.23155803978443146,
          0.3723357021808624,
          0.1534748077392578,
          0.9998663663864136
        ]
      ],
      "overlap_residualized": [
        [
          1.0003032684326172,
          0.46107128262519836,
          0.34022051095962524,
          0.17256349325180054,
          0.4172641932964325
        ],
        [
          0.46107128262519836,
          0.9996929168701172,
          0.20757991075515747,
          0.1002262532711029,
          0.3235982656478882
        ],
        [
          0.34022051095962524,
          0.20757989585399628,
          0.9998562932014465,
          0.1791858673095703,
          0.34108293056488037
        ],
        [
          0.17256350815296173,
          0.1002262607216835,
          0.1791858822107315,
          0.9997625350952148,
          0.16782788932323456
        ],
        [
          0.4172641932964325,
          0.3235982656478882,
          0.34108293056488037,
          0.16782790422439575,
          0.9999954700469971
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          28.526981353759766,
          83.52557373046875
        ],
        "Copyright": [
          20.301420211791992,
          88.61428833007812
        ],
        "Deceptive/Malicious": [
          43.710914611816406,
          65.96100616455078
        ],
        "Harmful": [
          33.00834274291992,
          50.236331939697266
        ],
        "NSFW": [
          54.21563720703125,
          75.9541244506836
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -1.8438095179471103,
          "Copyright": -1.9559548321892233,
          "Deceptive/Malicious": -1.804034796628085,
          "NSFW": -2.3170223917279924,
          "Against_Policy": -2.1433011293411255
        },
        "Copyright": {
          "Harmful": -6.636387131430886,
          "Copyright": -4.669159777024213,
          "Deceptive/Malicious": -6.176162026145241,
          "NSFW": -6.651818956647601,
          "Against_Policy": -5.7943053642908735
        },
        "Deceptive/Malicious": {
          "Harmful": -1.755714936689897,
          "Copyright": -1.147116829367245,
          "Deceptive/Malicious": -1.5284513560208408,
          "NSFW": -2.116105352129255,
          "Against_Policy": -1.6276439428329468
        },
        "Harmful": {
          "Harmful": -2.5227198167280718,
          "Copyright": -0.9852838516235352,
          "Deceptive/Malicious": -2.176129384474321,
          "NSFW": -2.5580363954816545,
          "Against_Policy": -1.6666566133499146
        },
        "NSFW": {
          "Harmful": -3.721628492528742,
          "Copyright": -2.492695584016688,
          "Deceptive/Malicious": -3.2244808023626153,
          "NSFW": -3.401838847569057,
          "Against_Policy": -3.0911903778711953
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        37.318172454833984,
        13.691143989562988,
        4.996777534484863,
        4.538118362426758,
        3.8460304737091064,
        2.952777862548828,
        2.3406143188476562,
        1.772689700126648
      ],
      "decision_pc_order_1based": [
        1,
        4,
        2,
        5,
        7,
        3,
        8,
        6
      ],
      "decision_pc_correlations": [
        0.6455268859863281,
        -0.18774352967739105,
        0.11386719346046448,
        -0.3216245174407959,
        -0.18234063684940338,
        0.0038373481947928667,
        -0.12218756228685379,
        0.018135592341423035
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0000349283218384,
          0.4832898676395416,
          0.3314438760280609,
          0.22932839393615723,
          0.4460572600364685
        ],
        [
          0.4832898676395416,
          0.9999523162841797,
          0.21714642643928528,
          0.3748784363269806,
          0.3109424114227295
        ],
        [
          0.3314438760280609,
          0.21714642643928528,
          1.0001802444458008,
          0.1898103654384613,
          0.4594072997570038
        ],
        [
          0.22932839393615723,
          0.3748784363269806,
          0.1898103654384613,
          0.999670147895813,
          0.14238807559013367
        ],
        [
          0.4460572302341461,
          0.3109423816204071,
          0.4594072699546814,
          0.14238807559013367,
          1.000150442123413
        ]
      ],
      "overlap_residualized": [
        [
          1.0003769397735596,
          0.4758208990097046,
          0.4128839373588562,
          0.34442615509033203,
          0.4619949758052826
        ],
        [
          0.4758208990097046,
          1.0001986026763916,
          0.2603212893009186,
          0.2515372037887573,
          0.36471423506736755
        ],
        [
          0.4128839373588562,
          0.2603212893009186,
          0.9996345043182373,
          0.3211447596549988,
          0.5552204847335815
        ],
        [
          0.34442612528800964,
          0.25153717398643494,
          0.3211447596549988,
          0.9998902082443237,
          0.398362398147583
        ],
        [
          0.4619949758052826,
          0.36471426486968994,
          0.5552204847335815,
          0.398362398147583,
          1.0002179145812988
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          25.319143295288086,
          89.65657806396484
        ],
        "Copyright": [
          24.490591049194336,
          86.32582092285156
        ],
        "Deceptive/Malicious": [
          45.70326614379883,
          68.2391128540039
        ],
        "Harmful": [
          32.19950485229492,
          58.782752990722656
        ],
        "NSFW": [
          51.878440856933594,
          83.19207763671875
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -0.1733447421680797,
          "Copyright": -0.6728624456069049,
          "Deceptive/Malicious": -0.25857804038307886,
          "NSFW": -0.6607651710510254,
          "Against_Policy": -0.6198544899622599
        },
        "Copyright": {
          "Harmful": -6.835243268446489,
          "Copyright": -4.911798140581916,
          "Deceptive/Malicious": -6.551156520843506,
          "NSFW": -7.232171467372349,
          "Against_Policy": -6.158876498540242
        },
        "Deceptive/Malicious": {
          "Harmful": -4.349445559761741,
          "Copyright": -2.7867869769825653,
          "Deceptive/Malicious": -4.142062490636652,
          "NSFW": -4.821445805685861,
          "Against_Policy": -3.8047014077504477
        },
        "Harmful": {
          "Harmful": 0.1363561370156028,
          "Copyright": 2.264691016253303,
          "Deceptive/Malicious": 0.5511260032653809,
          "NSFW": -0.14287866864885604,
          "Against_Policy": 1.2473865747451782
        },
        "NSFW": {
          "Harmful": -4.858067425814542,
          "Copyright": -3.286891320172478,
          "Deceptive/Malicious": -4.608044017444957,
          "NSFW": -5.089407920837402,
          "Against_Policy": -4.211043159166972
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        36.32698440551758,
        12.878532409667969,
        5.44917631149292,
        4.697759628295898,
        4.271973609924316,
        2.928833246231079,
        2.4960334300994873,
        1.7688791751861572
      ],
      "decision_pc_order_1based": [
        1,
        4,
        8,
        2,
        7,
        3,
        5,
        6
      ],
      "decision_pc_correlations": [
        0.6393240690231323,
        -0.18172313272953033,
        0.08411501348018646,
        -0.36204594373703003,
        -0.05036516115069389,
        -0.03819221258163452,
        -0.10704422742128372,
        0.19025789201259613
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9999017119407654,
          0.46088820695877075,
          0.3360426425933838,
          0.20774678885936737,
          0.4623066484928131
        ],
        [
          0.46088823676109314,
          0.9998219609260559,
          0.19774790108203888,
          0.33493995666503906,
          0.3005436360836029
        ],
        [
          0.3360426425933838,
          0.19774788618087769,
          1.0001747608184814,
          0.14048263430595398,
          0.4544289708137512
        ],
        [
          0.20774677395820618,
          0.3349399268627167,
          0.14048263430595398,
          1.0000442266464233,
          0.08102518320083618
        ],
        [
          0.4623066484928131,
          0.3005436360836029,
          0.4544290006160736,
          0.08102518320083618,
          1.0001299381256104
        ]
      ],
      "overlap_residualized": [
        [
          0.9999871850013733,
          0.4713740348815918,
          0.36865219473838806,
          0.2917993664741516,
          0.40753304958343506
        ],
        [
          0.4713740348815918,
          1.0001113414764404,
          0.24513819813728333,
          0.1968604475259781,
          0.3692992329597473
        ],
        [
          0.36865219473838806,
          0.24513819813728333,
          1.0000240802764893,
          0.236604243516922,
          0.3941859304904938
        ],
        [
          0.2917993664741516,
          0.19686046242713928,
          0.236604243516922,
          1.0001124143600464,
          0.4402723014354706
        ],
        [
          0.40753307938575745,
          0.3692992627620697,
          0.3941859304904938,
          0.44027233123779297,
          0.9999405145645142
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          25.12397575378418,
          75.9952163696289
        ],
        "Copyright": [
          24.573978424072266,
          85.96691131591797
        ],
        "Deceptive/Malicious": [
          45.87104034423828,
          60.33884048461914
        ],
        "Harmful": [
          33.870399475097656,
          52.48183822631836
        ],
        "NSFW": [
          49.56126022338867,
          78.25666046142578
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -0.0001848394220525568,
          "Copyright": -0.5480264775893268,
          "Deceptive/Malicious": -0.17064254934137518,
          "NSFW": -0.4644678660801479,
          "Against_Policy": -0.6173932552337646
        },
        "Copyright": {
          "Harmful": -2.923427798531272,
          "Copyright": -1.6325586543363684,
          "Deceptive/Malicious": -2.8552638834173028,
          "NSFW": -3.1921181678771973,
          "Against_Policy": -2.6329787969589233
        },
        "Deceptive/Malicious": {
          "Harmful": -2.7074776996265757,
          "Copyright": -1.4265960805556352,
          "Deceptive/Malicious": -2.522821296345104,
          "NSFW": -3.058123452322824,
          "Against_Policy": -2.2605207363764444
        },
        "Harmful": {
          "Harmful": 2.707278988578103,
          "Copyright": 3.4042553060195027,
          "Deceptive/Malicious": 2.8379657485268335,
          "NSFW": 2.7454236575535367,
          "Against_Policy": 3.091026504834493
        },
        "NSFW": {
          "Harmful": -3.5739844062111596,
          "Copyright": -1.786899398354923,
          "Deceptive/Malicious": -3.3097626079212534,
          "NSFW": -3.933142593928746,
          "Against_Policy": -2.9428279399871826
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        35.506500244140625,
        13.73520278930664,
        5.576646327972412,
        4.871850967407227,
        4.28599214553833,
        2.806551694869995,
        2.4944660663604736,
        1.843481421470642
      ],
      "decision_pc_order_1based": [
        1,
        4,
        8,
        2,
        7,
        6,
        3,
        5
      ],
      "decision_pc_correlations": [
        0.6395935416221619,
        -0.1953873634338379,
        0.007824843749403954,
        -0.38635408878326416,
        0.007081629708409309,
        -0.03140115365386009,
        -0.13237448036670685,
        0.32581213116645813
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.000109076499939,
          0.5051542520523071,
          0.3049188256263733,
          0.20419275760650635,
          0.4698491096496582
        ],
        [
          0.5051543116569519,
          1.000121831893921,
          0.18651852011680603,
          0.34092003107070923,
          0.3159996271133423
        ],
        [
          0.3049188256263733,
          0.18651850521564484,
          0.9999579191207886,
          0.09959329664707184,
          0.4450877904891968
        ],
        [
          0.20419275760650635,
          0.34092003107070923,
          0.09959329664707184,
          0.9998618960380554,
          0.046840064227581024
        ],
        [
          0.4698491096496582,
          0.3159996271133423,
          0.4450877904891968,
          0.046840064227581024,
          0.9999910593032837
        ]
      ],
      "overlap_residualized": [
        [
          0.9999701380729675,
          0.45554298162460327,
          0.34430932998657227,
          0.2889386713504791,
          0.39693960547447205
        ],
        [
          0.45554301142692566,
          1.0000693798065186,
          0.24481557309627533,
          0.20616185665130615,
          0.3835724890232086
        ],
        [
          0.3443093001842499,
          0.24481557309627533,
          1.0000754594802856,
          0.22796504199504852,
          0.3195098638534546
        ],
        [
          0.2889387011528015,
          0.20616185665130615,
          0.22796502709388733,
          0.9999265670776367,
          0.43703606724739075
        ],
        [
          0.39693960547447205,
          0.383572518825531,
          0.3195098638534546,
          0.43703603744506836,
          1.0001440048217773
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          23.43206787109375,
          66.11736297607422
        ],
        "Copyright": [
          24.300745010375977,
          85.08778381347656
        ],
        "Deceptive/Malicious": [
          48.63032150268555,
          53.23350524902344
        ],
        "Harmful": [
          36.38679504394531,
          56.15779113769531
        ],
        "NSFW": [
          47.88808059692383,
          70.90391540527344
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": 1.079450954090465,
          "Copyright": 0.36752089332131777,
          "Deceptive/Malicious": 0.9714971889149059,
          "NSFW": 0.624906199319022,
          "Against_Policy": 0.4920767545700073
        },
        "Copyright": {
          "Harmful": -5.392100854353472,
          "Copyright": -3.8677344041712143,
          "Deceptive/Malicious": -5.045515060424805,
          "NSFW": -5.611667496817453,
          "Against_Policy": -4.841224590937297
        },
        "Deceptive/Malicious": {
          "Harmful": -3.017136270349676,
          "Copyright": -1.7353967217838062,
          "Deceptive/Malicious": -2.8353099822998047,
          "NSFW": -3.2545319284711565,
          "Against_Policy": -2.5808170239130654
        },
        "Harmful": {
          "Harmful": -0.9716426242481578,
          "Copyright": -0.6066876018748564,
          "Deceptive/Malicious": -0.8011876019564542,
          "NSFW": -0.7054170880998883,
          "Against_Policy": -0.7240187327067057
        },
        "NSFW": {
          "Harmful": -3.440394098108465,
          "Copyright": -2.2941831139957203,
          "Deceptive/Malicious": -3.3750576105984775,
          "NSFW": -3.7277253695896695,
          "Against_Policy": -3.1693262656529746
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        36.11216354370117,
        15.49917221069336,
        5.643255233764648,
        4.623007297515869,
        3.925990581512451,
        2.5615553855895996,
        2.4627764225006104,
        1.7783900499343872
      ],
      "decision_pc_order_1based": [
        1,
        4,
        8,
        7,
        2,
        5,
        6,
        3
      ],
      "decision_pc_correlations": [
        0.6592767834663391,
        -0.09939849376678467,
        -0.009196535684168339,
        -0.39737534523010254,
        -0.08823473006486893,
        0.05677530914545059,
        -0.10303790867328644,
        0.3355637490749359
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          0.9999216794967651,
          0.6901192665100098,
          0.27993789315223694,
          0.30733633041381836,
          0.5089821219444275
        ],
        [
          0.6901192665100098,
          1.000089406967163,
          0.199281707406044,
          0.36017608642578125,
          0.356791615486145
        ],
        [
          0.27993786334991455,
          0.199281707406044,
          1.000011682510376,
          0.07308844476938248,
          0.4228322505950928
        ],
        [
          0.30733633041381836,
          0.36017605662345886,
          0.07308844476938248,
          1.000130534172058,
          0.11314044892787933
        ],
        [
          0.5089821219444275,
          0.35679158568382263,
          0.42283228039741516,
          0.11314044892787933,
          1.000131607055664
        ]
      ],
      "overlap_residualized": [
        [
          0.9997767210006714,
          0.4651520550251007,
          0.3851279616355896,
          0.3047496974468231,
          0.4137788712978363
        ],
        [
          0.4651520550251007,
          1.0001156330108643,
          0.3137635886669159,
          0.26016926765441895,
          0.39177247881889343
        ],
        [
          0.3851279616355896,
          0.3137635886669159,
          1.0000276565551758,
          0.30417340993881226,
          0.36511045694351196
        ],
        [
          0.30474966764450073,
          0.26016926765441895,
          0.30417340993881226,
          1.0000584125518799,
          0.5160213708877563
        ],
        [
          0.4137788712978363,
          0.39177247881889343,
          0.3651104271411896,
          0.5160214304924011,
          0.9999411702156067
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          18.473987579345703,
          82.98583984375
        ],
        "Copyright": [
          23.517465591430664,
          88.50533294677734
        ],
        "Deceptive/Malicious": [
          54.49959182739258,
          56.940189361572266
        ],
        "Harmful": [
          33.3843994140625,
          62.20078659057617
        ],
        "NSFW": [
          49.20527267456055,
          80.17717742919922
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": 0.9885601563887163,
          "Copyright": 3.0807793561150048,
          "Deceptive/Malicious": 1.1817392869429155,
          "NSFW": 0.4597491536821638,
          "Against_Policy": 1.5962671041488647
        },
        "Copyright": {
          "Harmful": -4.2642521424727,
          "Copyright": -1.3383026684031767,
          "Deceptive/Malicious": -3.7557279846884986,
          "NSFW": -4.71433516911098,
          "Against_Policy": -3.247449278831482
        },
        "Deceptive/Malicious": {
          "Harmful": 0.9885582490400835,
          "Copyright": 0.8234278734992532,
          "Deceptive/Malicious": 0.94594652002508,
          "NSFW": 0.7008289609636579,
          "Against_Policy": 0.7056430180867513
        },
        "Harmful": {
          "Harmful": -3.571052984757857,
          "Copyright": -1.2353346768547506,
          "Deceptive/Malicious": -3.329580393704501,
          "NSFW": -3.870570319039481,
          "Against_Policy": -2.6953552961349487
        },
        "NSFW": {
          "Harmful": 2.7783332738009365,
          "Copyright": 2.499886793248794,
          "Deceptive/Malicious": 2.460152192549272,
          "NSFW": 2.504391670227051,
          "Against_Policy": 2.273352344830831
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        36.64917755126953,
        15.09225082397461,
        5.747251033782959,
        4.344164848327637,
        3.7334635257720947,
        2.6023991107940674,
        2.361168384552002,
        1.919175624847412
      ],
      "decision_pc_order_1based": [
        1,
        4,
        8,
        7,
        2,
        3,
        5,
        6
      ],
      "decision_pc_correlations": [
        0.6676396131515503,
        -0.09999018162488937,
        -0.0621478371322155,
        -0.39413875341415405,
        -0.05209623649716377,
        -0.019723132252693176,
        -0.1241648867726326,
        -0.2266981154680252
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.0001120567321777,
          0.7109161019325256,
          0.26711469888687134,
          0.3559172749519348,
          0.45867276191711426
        ],
        [
          0.7109161019325256,
          0.9999539852142334,
          0.16932427883148193,
          0.3734320104122162,
          0.32036179304122925
        ],
        [
          0.26711469888687134,
          0.16932426393032074,
          0.9996337890625,
          0.06711176037788391,
          0.3735077381134033
        ],
        [
          0.3559172451496124,
          0.3734319806098938,
          0.06711176037788391,
          1.000108242034912,
          0.1793902963399887
        ],
        [
          0.45867276191711426,
          0.32036179304122925,
          0.3735077679157257,
          0.1793902963399887,
          1.0000419616699219
        ]
      ],
      "overlap_residualized": [
        [
          1.0000182390213013,
          0.43400171399116516,
          0.33877477049827576,
          0.2799217402935028,
          0.41138607263565063
        ],
        [
          0.43400171399116516,
          1.000076174736023,
          0.28742337226867676,
          0.2892187237739563,
          0.40543508529663086
        ],
        [
          0.33877477049827576,
          0.28742337226867676,
          1.0001335144042969,
          0.25950127840042114,
          0.35407254099845886
        ],
        [
          0.2799217700958252,
          0.2892187237739563,
          0.25950127840042114,
          0.9997005462646484,
          0.49600785970687866
        ],
        [
          0.411386102437973,
          0.40543511509895325,
          0.35407257080078125,
          0.49600785970687866,
          1.0000479221343994
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          19.752973556518555,
          85.05489349365234
        ],
        "Copyright": [
          24.6619930267334,
          88.60457611083984
        ],
        "Deceptive/Malicious": [
          52.2335319519043,
          56.74150085449219
        ],
        "Harmful": [
          32.99614715576172,
          70.16954040527344
        ],
        "NSFW": [
          50.47611618041992,
          78.67778778076172
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -1.6534452438354492,
          "Copyright": 1.3933283300960766,
          "Deceptive/Malicious": -1.3579939061945134,
          "NSFW": -2.0848558970860074,
          "Against_Policy": -0.7031697829564413
        },
        "Copyright": {
          "Harmful": -0.16481182791969992,
          "Copyright": 2.1837559307322785,
          "Deceptive/Malicious": 0.13347959518432617,
          "NSFW": -0.5536184992109027,
          "Against_Policy": 0.47390751043955487
        },
        "Deceptive/Malicious": {
          "Harmful": 0.8977468663995917,
          "Copyright": 1.183852139641257,
          "Deceptive/Malicious": 0.8721844066273082,
          "NSFW": 0.7366276468549456,
          "Against_Policy": 0.8541917006174723
        },
        "Harmful": {
          "Harmful": -5.346592382951216,
          "Copyright": -3.500006114735323,
          "Deceptive/Malicious": -5.215907443653453,
          "NSFW": -5.669649464743478,
          "Against_Policy": -4.7421895662943525
        },
        "NSFW": {
          "Harmful": 2.420465209267356,
          "Copyright": 2.6544221990248738,
          "Deceptive/Malicious": 2.1051281582225454,
          "NSFW": 2.147331850869315,
          "Against_Policy": 2.098970651626587
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        37.55919647216797,
        15.171622276306152,
        7.057234764099121,
        4.034122943878174,
        3.7074742317199707,
        2.5318398475646973,
        2.4241626262664795,
        1.9133219718933105
      ],
      "decision_pc_order_1based": [
        1,
        4,
        2,
        8,
        5,
        7,
        3,
        6
      ],
      "decision_pc_correlations": [
        0.6630887985229492,
        -0.20439130067825317,
        -0.04195838421583176,
        -0.3231591284275055,
        0.12557321786880493,
        0.0034186423290520906,
        0.08555455505847931,
        0.17682968080043793
      ],
      "categories": [
        "Against_Policy",
        "Copyright",
        "Deceptive/Malicious",
        "Harmful",
        "NSFW"
      ],
      "overlap_raw": [
        [
          1.000208854675293,
          0.6591728925704956,
          0.30439096689224243,
          0.3881022334098816,
          0.43462589383125305
        ],
        [
          0.6591728925704956,
          1.0002110004425049,
          0.17787066102027893,
          0.3776715099811554,
          0.3375281095504761
        ],
        [
          0.30439096689224243,
          0.17787066102027893,
          0.9997931718826294,
          0.09329287707805634,
          0.38020482659339905
        ],
        [
          0.388102263212204,
          0.3776715099811554,
          0.09329287707805634,
          0.9997351169586182,
          0.2935689687728882
        ],
        [
          0.43462592363357544,
          0.3375280797481537,
          0.38020482659339905,
          0.2935689687728882,
          0.999746561050415
        ]
      ],
      "overlap_residualized": [
        [
          0.999828040599823,
          0.4285729229450226,
          0.4466307759284973,
          0.3485967218875885,
          0.4130033552646637
        ],
        [
          0.4285729229450226,
          1.0004513263702393,
          0.40480726957321167,
          0.4040895104408264,
          0.4939849376678467
        ],
        [
          0.4466307759284973,
          0.40480726957321167,
          0.9991656541824341,
          0.5374574661254883,
          0.55084627866745
        ],
        [
          0.3485967218875885,
          0.4040895104408264,
          0.5374574661254883,
          0.9994281530380249,
          0.5805898904800415
        ],
        [
          0.4130033552646637,
          0.4939849376678467,
          0.55084627866745,
          0.5805898904800415,
          0.999976396560669
        ]
      ],
      "decision_vs_category_angles_deg": {
        "Against_Policy": [
          23.70765495300293,
          79.16350555419922
        ],
        "Copyright": [
          28.860633850097656,
          84.5387191772461
        ],
        "Deceptive/Malicious": [
          41.070980072021484,
          51.79248809814453
        ],
        "Harmful": [
          35.52085494995117,
          81.13196563720703
        ],
        "NSFW": [
          48.49698257446289,
          68.78707122802734
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "Against_Policy": {
          "Harmful": -9.161914001811635,
          "Copyright": -7.139684060040643,
          "Deceptive/Malicious": -9.142026641152121,
          "NSFW": -9.165162358965192,
          "Against_Policy": -8.617168307304382
        },
        "Copyright": {
          "Harmful": -6.735786741430109,
          "Copyright": -4.816168336307301,
          "Deceptive/Malicious": -6.798288128592751,
          "NSFW": -7.2410639354160855,
          "Against_Policy": -6.424472490946452
        },
        "Deceptive/Malicious": {
          "Harmful": 0.44028824025934393,
          "Copyright": 0.3969791636747472,
          "Deceptive/Malicious": 0.3720969720320268,
          "NSFW": 0.12494707107543945,
          "Against_Policy": 0.3176346222559611
        },
        "Harmful": {
          "Harmful": -3.721675005826083,
          "Copyright": -2.8457049762501434,
          "Deceptive/Malicious": -3.8239356821233574,
          "NSFW": -3.785794871194022,
          "Against_Policy": -3.6120709578196206
        },
        "NSFW": {
          "Harmful": -7.039753870530562,
          "Copyright": -7.999978850869572,
          "Deceptive/Malicious": -7.607930833643133,
          "NSFW": -7.308020523616245,
          "Against_Policy": -7.8124778270721436
        }
      }
    }
  ]
}

=== Layer -12 ===                                                   
[Layer -12] Done. Saved heatmaps. Decision↔Category angles (deg):   
  - Against_Policy: 14.3, 32.6                                      
  - Copyright: 20.0, 33.4                                           
  - Deceptive/Malicious: 26.0, 64.5                                 
  - Harmful: 26.6, 87.7                                             
  - NSFW: 15.6, 73.7  


=== Layer -11 ===                                                   
[Layer -11] Done. Saved heatmaps. Decision↔Category angles (deg):   
  - Against_Policy: 12.9, 31.4                                      
  - Copyright: 21.2, 37.2                                           
  - Deceptive/Malicious: 25.9, 64.7                                 
  - Harmful: 25.1, 81.0                                             
  - NSFW: 18.8, 74.5                                                
                                                                    
=== Layer -10 ===                                                   
[Layer -10] Done. Saved heatmaps. Decision↔Category angles (deg):   
  - Against_Policy: 11.5, 40.8                                      
  - Copyright: 20.4, 39.7                                           
  - Deceptive/Malicious: 27.3, 65.6                                 
  - Harmful: 26.3, 86.3                                             
  - NSFW: 18.6, 81.9                                                
                                                                    
=== Layer -9 ===                                                    
[Layer -9] Done. Saved heatmaps. Decision↔Category angles (deg):    
  - Against_Policy: 11.7, 62.9                                      
  - Copyright: 21.3, 40.1                                           
  - Deceptive/Malicious: 32.4, 70.9                                 
  - Harmful: 29.0, 88.9                                             
  - NSFW: 21.1, 89.9                                                
                                                                    
=== Layer -8 ===                                                    
[Layer -8] Done. Saved heatmaps. Decision↔Category angles (deg):    
  - Against_Policy: 12.4, 88.7                                      
  - Copyright: 21.1, 39.8                                           
  - Deceptive/Malicious: 33.4, 80.2                                 
  - Harmful: 30.6, 85.5                                             
  - NSFW: 21.4, 84.9                                                
                                                                    
=== Layer -7 ===                                                    
[Layer -7] Done. Saved heatmaps. Decision↔Category angles (deg):    
  - Against_Policy: 28.5, 83.5                                      
  - Copyright: 20.3, 88.6                                           
  - Deceptive/Malicious: 43.7, 66.0
  - Harmful: 33.0, 50.2
  - NSFW: 54.2, 76.0

=== Layer -6 ===
[Layer -6] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 25.3, 89.7
  - Copyright: 24.5, 86.3
  - Deceptive/Malicious: 45.7, 68.2
  - Harmful: 32.2, 58.8
  - NSFW: 51.9, 83.2

=== Layer -5 ===
[Layer -5] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 25.1, 76.0
  - Copyright: 24.6, 86.0
  - Deceptive/Malicious: 45.9, 60.3
  - Harmful: 33.9, 52.5
  - NSFW: 49.6, 78.3

=== Layer -6 ===
[Layer -6] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 25.3, 89.7
  - Copyright: 24.5, 86.3
  - Deceptive/Malicious: 45.7, 68.2
  - Harmful: 32.2, 58.8
  - NSFW: 51.9, 83.2

=== Layer -5 ===
[Layer -5] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 25.1, 76.0
  - Copyright: 24.6, 86.0
  - Deceptive/Malicious: 45.9, 60.3
  - Harmful: 33.9, 52.5
  - NSFW: 49.6, 78.3

=== Layer -4 ===
[Layer -4] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 23.4, 66.1
  - Copyright: 24.3, 85.1
  - Deceptive/Malicious: 48.6, 53.2
  - Harmful: 36.4, 56.2
  - NSFW: 47.9, 70.9

=== Layer -3 ===
[Layer -3] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 18.5, 83.0
  - Copyright: 23.5, 88.5
  - Deceptive/Malicious: 54.5, 56.9
  - Harmful: 33.4, 62.2
  - NSFW: 49.2, 80.2

=== Layer -2 ===
[Layer -2] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 19.8, 85.1
  - Copyright: 24.7, 88.6
  - Deceptive/Malicious: 52.2, 56.7
  - Harmful: 33.0, 70.2
  - NSFW: 50.5, 78.7

=== Layer -1 ===
[Layer -1] Done. Saved heatmaps. Decision↔Category angles (deg):
  - Against_Policy: 23.7, 79.2
  - Copyright: 28.9, 84.5
  - Deceptive/Malicious: 41.1, 51.8
  - Harmful: 35.5, 81.1
  - NSFW: 48.5, 68.8

==> runs/qwen3_4b_refusal/refusal_summary.json <==
{
  "model": "Qwen/Qwen3-4B-Instruct-2507",
  "learn_layer": -12,
  "k_top": 8,
  "r_decision": 2,
  "explained_variance_topk": [
    31.559133529663086,
    17.204199731349945,
    5.341418460011482,
    3.3656932413578033,
    3.3315692096948624,
    2.839561738073826,
    2.3169834166765213,
    2.1279973909258842
  ],
  "decision_pcs_1based": [
    1,
    2
  ],
  "val_selection_decision": {
    "layer": -20,
    "alpha": 2.0,
    "mean_delta_val": 2.525832349603826
  },
  "decision_per_category_test": {
    "Harmful": 2.372114484960383,
    "Copyright": 1.0771478204166187,
    "Deceptive/Malicious": 2.352223049510609,
    "NSFW": 2.932991232190813,
    "Against_Policy": 2.390564242998759
  },
  "decision_overall_test": 2.2250081660154364,
  "sv_baseline": {
    "val_selection": {
      "layer": -20,
      "alpha": 0.6,
      "mean_delta_val": -0.3421789997755879
    },
    "per_category_test": {
      "Harmful": -0.2187573259527033,
      "Copyright": -0.49265250037698183,
      "Deceptive/Malicious": -0.2585300965742631,
      "NSFW": -0.27233164651053293,
      "Against_Policy": -0.35938366254170734
    },
    "overall_test": -0.3203310463912377,
    "cos_sv_decision_pc1": 0.42315542697906494,
    "variance_fraction_sv_in_topk": 0.3982543349266052,
    "principal_angles_decision_vs_sv_deg": [
      60.62592697143555
    ]
  },
  "residual_explained_variance_topk": [
    10.424991697072983,
    6.568919122219086,
    6.502319127321243,
    5.542057752609253,
    4.522117599844933,
    4.1532717645168304,
    3.571249172091484,
    3.1239157542586327
  ],
  "principal_angles_decision_vs_residual_deg": [
    89.99282836914062,
    89.99777221679688
  ],
  "residual_pc_summaries": [
    {
      "residual_pc_index_1based": 1,
      "layer": -4,
      "alpha": 2.0,
      "mean_delta_val": 0.954533287973115,
      "category_deltas_test": {
        "Harmful": 0.9346498576077548,
        "Copyright": 0.5220505770514993,
        "Deceptive/Malicious": 1.0340789014642888,
        "NSFW": 1.2053442001342773,
        "Against_Policy": 1.0182177623112996
      },
      "overall_test": 0.9428682597138239,
      "signature_corr_with_decision": 0.9882562540202997
    },
    {
      "residual_pc_index_1based": 2,
      "layer": -12,
      "alpha": 2.0,
      "mean_delta_val": 4.654279708862305,
      "category_deltas_test": {
        "Harmful": 5.974670020016757,
        "Copyright": 4.408221861895393,
        "Deceptive/Malicious": 4.801475351507014,
        "NSFW": 3.39302819115775,
        "Against_Policy": 4.5757360855738325
      },
      "overall_test": 4.63062630203015,
      "signature_corr_with_decision": -0.16173919859349087
    },
    {
      "residual_pc_index_1based": 3,
      "layer": -20,
      "alpha": 2.0,
      "mean_delta_val": 0.06756651521933199,
      "category_deltas_test": {
        "Harmful": -0.019877390428022904,
        "Copyright": 0.4706122454474954,
        "Deceptive/Malicious": 0.09945037148215553,
        "NSFW": 0.013403279440743583,
        "Against_Policy": 0.15626947085062662
      },
      "overall_test": 0.14397159535859966,
      "signature_corr_with_decision": -0.9230027827490946
    },
    {
      "residual_pc_index_1based": 4,
      "layer": -4,
      "alpha": 2.0,
      "mean_delta_val": 6.334746726835617,
      "category_deltas_test": {
        "Harmful": 6.456173073161732,
        "Copyright": 5.347786286297967,
        "Deceptive/Malicious": 6.430027224800804,
        "NSFW": 6.515934807913644,
        "Against_Policy": 6.450250228246053
      },
      "overall_test": 6.24003432408404,
      "signature_corr_with_decision": 0.9549553385634727
    },
    {
      "residual_pc_index_1based": 5,
      "layer": -12,
      "alpha": 1.0,
      "mean_delta_val": 0.18676555517948035,
      "category_deltas_test": {
        "Harmful": 0.12207234989513051,
        "Copyright": 0.48883813970229206,
        "Deceptive/Malicious": 0.16469955444335938,
        "NSFW": -0.24115542003086635,
        "Against_Policy": 0.3618686596552531
      },
      "overall_test": 0.17926465673303374,
      "signature_corr_with_decision": -0.8291013254819829
    }
  ],
  "per_category_sv_baselines": {
    "Against_Policy": {
      "layer": -24,
      "alpha": 0.6,
      "mean_delta_val": -0.37943953697127525,
      "per_category_test": {
        "Harmful": -0.38069863752885297,
        "Copyright": -0.13973062178667853,
        "Deceptive/Malicious": -0.3380869952115146,
        "NSFW": -0.366086619240897,
        "Against_Policy": -0.2187730073928833
      }
    },
    "Copyright": {
      "layer": -24,
      "alpha": 0.6,
      "mean_delta_val": -0.058710705150257454,
      "per_category_test": {
        "Harmful": -0.01420458880337802,
        "Copyright": 0.014709248262293199,
        "Deceptive/Malicious": 0.0539803071455522,
        "NSFW": -0.07143231800624303,
        "Against_Policy": 0.04687182108561198
      }
    },
    "Deceptive/Malicious": {
      "layer": -20,
      "alpha": 0.6,
      "mean_delta_val": -0.21086140834923947,
      "per_category_test": {
        "Harmful": -0.048296885056929154,
        "Copyright": -0.4853018592385685,
        "Deceptive/Malicious": -0.10227632522583008,
        "NSFW": -0.10714946474347796,
        "Against_Policy": -0.22396369775136313
      }
    },
    "Harmful": {
      "layer": -20,
      "alpha": 0.6,
      "mean_delta_val": -0.21086240055585148,
      "per_category_test": {
        "Harmful": -0.10511502352627841,
        "Copyright": -0.4411838755888097,
        "Deceptive/Malicious": -0.06818441911177202,
        "NSFW": -0.13839646748134068,
        "Against_Policy": -0.2291699250539144
      }
    },
    "NSFW": {
      "layer": -20,
      "alpha": 1.0,
      "mean_delta_val": -0.1969859864976671,
      "per_category_test": {
        "Harmful": 0.04259933124889027,
        "Copyright": -0.6250200271606445,
        "Deceptive/Malicious": -0.09376183423128995,
        "NSFW": -0.07144308090209961,
        "Against_Policy": -0.2369998296101888
      }
    }
  },
  "run_meta": {
    "run_id": "20251106_174544",
    "host": "tvg-006",
    "pid": 1466822,
    "start_time": "2025-11-06 17:45:44",
    "seed": 123
  }
}

==> sycophancy_runs/gemma2_overlap/overlap_summary.json <==
{
  "model": "google/gemma-2-9b-it",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "GEOGRAPHY",
    "HISTORY",
    "MATH",
    "SCIENCE",
    "SUBJECTIVE"
  ],
  "split_counts": {
    "GEOGRAPHY": {
      "train": 67,
      "val": 16,
      "test": 17
    },
    "HISTORY": {
      "train": 58,
      "val": 20,
      "test": 22
    },
    "MATH": {
      "train": 64,
      "val": 20,
      "test": 15
    },
    "SCIENCE": {
      "train": 59,
      "val": 19,
      "test": 22
    },
    "SUBJECTIVE": {
      "train": 50,
      "val": 24,
      "test": 23
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        18.330434799194336,
        10.173099517822266,
        7.822617530822754,
        6.262082099914551,
        4.664486885070801,
        4.416092872619629,
        4.06953239440918,
        3.8508050441741943
      ],
      "decision_pc_order_1based": [
        8,
        5,
        4,
        3,
        6,
        2,
        1,
        7
      ],
      "decision_pc_correlations": [
        0.02755601517856121,
        0.03947792947292328,
        -0.07815665751695633,
        0.08735845237970352,
        -0.09137395024299622,
        -0.05877472832798958,
        -0.0009347976883873343,
        0.10507658869028091
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0001184940338135,
          0.5776598453521729,
          0.3633730411529541,
          0.703633725643158,
          0.19434434175491333
        ],
        [
          0.5776598453521729,
          0.9998765587806702,
          0.5721950531005859,
          0.8321447372436523,
          0.22123730182647705
        ],
        [
          0.3633730411529541,
          0.5721950531005859,
          1.0001978874206543,
          0.6231845617294312,
          0.39699840545654297
        ],
        [
          0.703633725643158,
          0.8321447372436523,
          0.6231845617294312,
          0.999737024307251,
          0.2757395803928375
        ],
        [
          0.19434432685375214,
          0.22123731672763824,
          0.39699843525886536,
          0.2757395803928375,
          1.0004241466522217
        ]
      ],
      "overlap_residualized": [
        [
          1.0000289678573608,
          0.614937424659729,
          0.4450356364250183,
          0.7384884357452393,
          0.20842036604881287
        ],
        [
          0.614937424659729,
          1.0001392364501953,
          0.6289175748825073,
          0.8376341462135315,
          0.28502485156059265
        ],
        [
          0.4450356364250183,
          0.6289175748825073,
          1.0000240802764893,
          0.6791238784790039,
          0.4634217619895935
        ],
        [
          0.7384884357452393,
          0.8376341462135315,
          0.6791238784790039,
          1.0000721216201782,
          0.3180926442146301
        ],
        [
          0.20842036604881287,
          0.28502485156059265,
          0.4634217619895935,
          0.3180926740169525,
          0.9999352097511292
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          66.95002746582031,
          83.3376235961914
        ],
        "HISTORY": [
          76.72692108154297,
          87.23094177246094
        ],
        "MATH": [
          78.64395904541016,
          81.39281463623047
        ],
        "SCIENCE": [
          80.55365753173828,
          84.98905181884766
        ],
        "SUBJECTIVE": [
          59.08094024658203,
          77.60395812988281
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -3.5998779860409824,
          "GEOGRAPHY": -3.2750171493081486,
          "SCIENCE": -3.2542162375016646,
          "MATH": -3.255564880371094,
          "SUBJECTIVE": -1.6030636663022249
        },
        "HISTORY": {
          "HISTORY": -4.007281671870839,
          "GEOGRAPHY": -3.4139614666209503,
          "SCIENCE": -3.1982222253626045,
          "MATH": -3.301486587524414,
          "SUBJECTIVE": -1.993786500847858
        },
        "MATH": {
          "HISTORY": -11.921385916796597,
          "GEOGRAPHY": -11.387596523060518,
          "SCIENCE": -10.832808147777211,
          "MATH": -11.39640506108602,
          "SUBJECTIVE": -8.608313290969186
        },
        "SCIENCE": {
          "HISTORY": -4.623773032968694,
          "GEOGRAPHY": -3.98019235274371,
          "SCIENCE": -3.8481062325564297,
          "MATH": -4.019247976938884,
          "SUBJECTIVE": -1.7580368000528086
        },
        "SUBJECTIVE": {
          "HISTORY": -8.650898066433994,
          "GEOGRAPHY": -7.136591322281781,
          "SCIENCE": -6.422773903066462,
          "MATH": -6.677684116363525,
          "SUBJECTIVE": -8.173548366712486
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        16.96915054321289,
        10.877985000610352,
        8.016525268554688,
        6.020471096038818,
        4.674351692199707,
        4.2826642990112305,
        4.223483085632324,
        3.705307722091675
      ],
      "decision_pc_order_1based": [
        6,
        8,
        4,
        3,
        7,
        2,
        1,
        5
      ],
      "decision_pc_correlations": [
        0.04143320024013519,
        -0.046477753669023514,
        0.07369531691074371,
        0.08226566016674042,
        0.04057160019874573,
        0.09774873405694962,
        0.05833098664879799,
        0.09679047018289566
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9997684955596924,
          0.540156900882721,
          0.38427144289016724,
          0.648874044418335,
          0.18766352534294128
        ],
        [
          0.540156900882721,
          1.0001368522644043,
          0.6055464148521423,
          0.8298977613449097,
          0.21474428474903107
        ],
        [
          0.3842714726924896,
          0.6055464148521423,
          1.0001273155212402,
          0.689791202545166,
          0.39768174290657043
        ],
        [
          0.648874044418335,
          0.8298977613449097,
          0.689791202545166,
          1.0000498294830322,
          0.2662724554538727
        ],
        [
          0.18766352534294128,
          0.21474428474903107,
          0.39768171310424805,
          0.2662724554538727,
          0.9999215006828308
        ]
      ],
      "overlap_residualized": [
        [
          0.9999797940254211,
          0.5425355434417725,
          0.4116741418838501,
          0.675692081451416,
          0.20350876450538635
        ],
        [
          0.5425355434417725,
          1.0000207424163818,
          0.6344146132469177,
          0.83164381980896,
          0.2742738723754883
        ],
        [
          0.4116741418838501,
          0.6344146728515625,
          0.9995815753936768,
          0.735313892364502,
          0.4527777433395386
        ],
        [
          0.675692081451416,
          0.83164381980896,
          0.735313892364502,
          1.0000163316726685,
          0.33606138825416565
        ],
        [
          0.20350876450538635,
          0.2742738723754883,
          0.4527777135372162,
          0.33606135845184326,
          1.0001015663146973
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          74.45205688476562,
          84.87162780761719
        ],
        "HISTORY": [
          78.73954772949219,
          89.21504211425781
        ],
        "MATH": [
          79.29126739501953,
          82.6456069946289
        ],
        "SCIENCE": [
          77.83686828613281,
          86.00078582763672
        ],
        "SUBJECTIVE": [
          66.31146240234375,
          81.47927856445312
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -2.4699980345639316,
          "GEOGRAPHY": -2.099839715396657,
          "SCIENCE": -2.142090537331321,
          "MATH": -2.1457630157470704,
          "SUBJECTIVE": -0.8561939363894255
        },
        "HISTORY": {
          "HISTORY": -2.931969252499667,
          "GEOGRAPHY": -2.3482042480917538,
          "SCIENCE": -2.1790077686309814,
          "MATH": -2.3311713854471843,
          "SUBJECTIVE": -1.2123463879460874
        },
        "MATH": {
          "HISTORY": -9.084061059084805,
          "GEOGRAPHY": -8.648903594297522,
          "SCIENCE": -8.18070457198403,
          "MATH": -8.685970815022786,
          "SUBJECTIVE": -6.136825841406117
        },
        "SCIENCE": {
          "HISTORY": -1.7852589867331765,
          "GEOGRAPHY": -1.1396976358750288,
          "SCIENCE": -1.0388316241177646,
          "MATH": -1.2636255582173666,
          "SUBJECTIVE": 0.6688761296479598
        },
        "SUBJECTIVE": {
          "HISTORY": -7.528678633949974,
          "GEOGRAPHY": -6.323071760289809,
          "SCIENCE": -5.708674994381991,
          "MATH": -5.884660148620606,
          "SUBJECTIVE": -6.918429582015328
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        17.134010314941406,
        10.835112571716309,
        7.747397422790527,
        5.811672210693359,
        5.203780174255371,
        4.154143810272217,
        4.034643173217773,
        3.5432822704315186
      ],
      "decision_pc_order_1based": [
        7,
        3,
        6,
        8,
        4,
        2,
        1,
        5
      ],
      "decision_pc_correlations": [
        0.04065577685832977,
        -0.0431767962872982,
        -0.08327838778495789,
        0.05971081554889679,
        0.015966426581144333,
        -0.07853562384843826,
        -0.08527395874261856,
        -0.0710599347949028
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9996463060379028,
          0.5241379737854004,
          0.3883764147758484,
          0.6450756192207336,
          0.19680145382881165
        ],
        [
          0.5241379737854004,
          0.9999016523361206,
          0.6237286329269409,
          0.8279852867126465,
          0.22902025282382965
        ],
        [
          0.3883764147758484,
          0.6237286329269409,
          1.00014328956604,
          0.7113448977470398,
          0.4145943522453308
        ],
        [
          0.6450756192207336,
          0.8279852867126465,
          0.711344838142395,
          0.9997881650924683,
          0.28512006998062134
        ],
        [
          0.19680145382881165,
          0.22902025282382965,
          0.4145943522453308,
          0.28512006998062134,
          0.9999817609786987
        ]
      ],
      "overlap_residualized": [
        [
          0.9996399879455566,
          0.4734139144420624,
          0.3935436010360718,
          0.5026225447654724,
          0.20232589542865753
        ],
        [
          0.4734139144420624,
          0.9999340772628784,
          0.7179896831512451,
          0.8365935683250427,
          0.2434457242488861
        ],
        [
          0.3935435712337494,
          0.7179896831512451,
          0.999726414680481,
          0.836868405342102,
          0.3701590895652771
        ],
        [
          0.5026224851608276,
          0.8365935683250427,
          0.836868405342102,
          1.000253677368164,
          0.30672651529312134
        ],
        [
          0.20232589542865753,
          0.2434457242488861,
          0.3701590895652771,
          0.30672651529312134,
          1.0001153945922852
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          45.69618225097656,
          83.4437484741211
        ],
        "HISTORY": [
          76.4087905883789,
          85.63664245605469
        ],
        "MATH": [
          72.4063949584961,
          86.68058013916016
        ],
        "SCIENCE": [
          75.1723403930664,
          85.8384017944336
        ],
        "SUBJECTIVE": [
          40.957740783691406,
          88.7025146484375
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -1.6007026108828457,
          "GEOGRAPHY": -1.080189536599552,
          "SCIENCE": -1.1586335789073596,
          "MATH": -1.0906498591105143,
          "SUBJECTIVE": 0.24915166523145593
        },
        "HISTORY": {
          "HISTORY": -3.3603180105035957,
          "GEOGRAPHY": -2.697120610405417,
          "SCIENCE": -2.514298980886286,
          "MATH": -2.6328060468037924,
          "SUBJECTIVE": -1.4793535730113154
        },
        "MATH": {
          "HISTORY": -6.549919800324873,
          "GEOGRAPHY": -6.162208697375129,
          "SCIENCE": -5.7671921686692675,
          "MATH": -6.229643090565999,
          "SUBJECTIVE": -4.036118922026261
        },
        "SCIENCE": {
          "HISTORY": -0.7071915973316539,
          "GEOGRAPHY": -0.10986145804910098,
          "SCIENCE": 0.07473566315390846,
          "MATH": -0.09034881591796876,
          "SUBJECTIVE": 1.782702922821045
        },
        "SUBJECTIVE": {
          "HISTORY": -5.919304695996371,
          "GEOGRAPHY": -5.242155103122487,
          "SCIENCE": -4.7421063943342725,
          "MATH": -4.861458969116211,
          "SUBJECTIVE": -5.9820888664411465
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        17.753204345703125,
        10.546061515808105,
        7.682018756866455,
        5.621747016906738,
        5.534092903137207,
        4.262690544128418,
        4.106315612792969,
        3.4429502487182617
      ],
      "decision_pc_order_1based": [
        3,
        6,
        8,
        7,
        4,
        1,
        2,
        5
      ],
      "decision_pc_correlations": [
        0.04484095051884651,
        -0.04240033030509949,
        -0.08995531499385834,
        0.064670629799366,
        0.03241051733493805,
        -0.08082970231771469,
        -0.06867054849863052,
        -0.07433359324932098
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.000298261642456,
          0.5196747183799744,
          0.39292651414871216,
          0.6377485990524292,
          0.20964419841766357
        ],
        [
          0.5196747779846191,
          1.0000176429748535,
          0.6333065629005432,
          0.827989935874939,
          0.24581755697727203
        ],
        [
          0.39292651414871216,
          0.6333065629005432,
          0.9994065761566162,
          0.7316874265670776,
          0.4226861000061035
        ],
        [
          0.6377485990524292,
          0.827989935874939,
          0.7316874265670776,
          0.9997228384017944,
          0.30691277980804443
        ],
        [
          0.20964419841766357,
          0.24581754207611084,
          0.4226861000061035,
          0.30691277980804443,
          1.00011146068573
        ]
      ],
      "overlap_residualized": [
        [
          0.9993396997451782,
          0.6299889087677002,
          0.5766239762306213,
          0.7056083679199219,
          0.4608597159385681
        ],
        [
          0.6299889087677002,
          1.0000860691070557,
          0.7111498117446899,
          0.8352846503257751,
          0.4775412678718567
        ],
        [
          0.5766239762306213,
          0.7111498117446899,
          1.0000536441802979,
          0.8425310254096985,
          0.6159995198249817
        ],
        [
          0.7056083679199219,
          0.8352846503257751,
          0.8425310254096985,
          0.9997129440307617,
          0.6000561714172363
        ],
        [
          0.4608597159385681,
          0.4775412678718567,
          0.6159994602203369,
          0.6000561714172363,
          0.9996917843818665
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          49.07319259643555,
          89.60550689697266
        ],
        "HISTORY": [
          75.72803497314453,
          81.8720932006836
        ],
        "MATH": [
          75.59603118896484,
          82.28304290771484
        ],
        "SCIENCE": [
          74.29629516601562,
          85.4980239868164
        ],
        "SUBJECTIVE": [
          33.21412658691406,
          79.66364288330078
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": 0.5059455308047208,
          "GEOGRAPHY": 0.8376185473273782,
          "SCIENCE": 0.7915088480169122,
          "MATH": 1.0261046409606933,
          "SUBJECTIVE": 1.9134374286817468
        },
        "HISTORY": {
          "HISTORY": -3.541428500955755,
          "GEOGRAPHY": -3.001804323757396,
          "SCIENCE": -2.8037178082899614,
          "MATH": -2.8859243392944336,
          "SUBJECTIVE": -1.922292191049327
        },
        "MATH": {
          "HISTORY": -3.8611132448369805,
          "GEOGRAPHY": -3.82120943069458,
          "SCIENCE": -3.2764223272150215,
          "MATH": -3.788340441385905,
          "SUBJECTIVE": -2.125167597895083
        },
        "SCIENCE": {
          "HISTORY": 0.3649897575378418,
          "GEOGRAPHY": 0.6387579861809226,
          "SCIENCE": 0.8900395740162242,
          "MATH": 0.8009614944458008,
          "SUBJECTIVE": 2.232619389243748
        },
        "SUBJECTIVE": {
          "HISTORY": -7.8276695988395,
          "GEOGRAPHY": -7.762293030233944,
          "SCIENCE": -7.186530091545799,
          "MATH": -7.568163331349691,
          "SUBJECTIVE": -8.320238807927007
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        17.54690933227539,
        10.48302173614502,
        7.557898998260498,
        5.956456661224365,
        5.244725704193115,
        4.236615180969238,
        3.9629828929901123,
        3.3851661682128906
      ],
      "decision_pc_order_1based": [
        8,
        3,
        6,
        5,
        2,
        1,
        7,
        4
      ],
      "decision_pc_correlations": [
        0.043960463255643845,
        -0.044414885342121124,
        -0.08320831507444382,
        -0.010394302196800709,
        0.0660138949751854,
        -0.0813634842634201,
        -0.020425299182534218,
        0.13137111067771912
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9997986555099487,
          0.4865345358848572,
          0.37375861406326294,
          0.6067215204238892,
          0.20820613205432892
        ],
        [
          0.4865345358848572,
          0.9996613264083862,
          0.6340349912643433,
          0.8290358781814575,
          0.24358922243118286
        ],
        [
          0.37375861406326294,
          0.6340349912643433,
          1.0002012252807617,
          0.7458388805389404,
          0.4324813485145569
        ],
        [
          0.6067215204238892,
          0.8290358781814575,
          0.7458388805389404,
          0.9995296001434326,
          0.3176509439945221
        ],
        [
          0.20820613205432892,
          0.24358922243118286,
          0.4324813485145569,
          0.3176509439945221,
          1.0000348091125488
        ]
      ],
      "overlap_residualized": [
        [
          1.0002092123031616,
          0.4308282136917114,
          0.3773799240589142,
          0.4581645131111145,
          0.24303734302520752
        ],
        [
          0.4308282136917114,
          0.9997698068618774,
          0.703577995300293,
          0.8324527144432068,
          0.3251332640647888
        ],
        [
          0.3773799538612366,
          0.703577995300293,
          0.9999808073043823,
          0.8448437452316284,
          0.47990041971206665
        ],
        [
          0.4581645131111145,
          0.8324527144432068,
          0.8448437452316284,
          1.0005548000335693,
          0.4371785521507263
        ],
        [
          0.24303734302520752,
          0.3251332640647888,
          0.47990041971206665,
          0.4371785521507263,
          1.000152349472046
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          46.87871551513672,
          88.94939422607422
        ],
        "HISTORY": [
          73.79961395263672,
          88.6656494140625
        ],
        "MATH": [
          78.5794906616211,
          88.97807312011719
        ],
        "SCIENCE": [
          72.115234375,
          88.34529113769531
        ],
        "SUBJECTIVE": [
          44.19061279296875,
          86.38035583496094
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": 1.005939245223999,
          "GEOGRAPHY": 1.2919661297517664,
          "SCIENCE": 1.2440799149599941,
          "MATH": 1.4066248893737794,
          "SUBJECTIVE": 2.30847574316937
        },
        "HISTORY": {
          "HISTORY": -3.0634360096671363,
          "GEOGRAPHY": -2.565676689147949,
          "SCIENCE": -2.3963898095217617,
          "MATH": -2.479664929707845,
          "SUBJECTIVE": -1.6926695367564326
        },
        "MATH": {
          "HISTORY": -3.841467358849265,
          "GEOGRAPHY": -3.732260872335995,
          "SCIENCE": -3.147384145043113,
          "MATH": -3.724292278289795,
          "SUBJECTIVE": -2.2669160469718603
        },
        "SCIENCE": {
          "HISTORY": -0.19774161685596814,
          "GEOGRAPHY": 0.13532074759988225,
          "SCIENCE": 0.40064454078674316,
          "MATH": 0.25471973419189453,
          "SUBJECTIVE": 1.7152407480322795
        },
        "SUBJECTIVE": {
          "HISTORY": -7.824110096151179,
          "GEOGRAPHY": -7.55279857972089,
          "SCIENCE": -7.128972747109153,
          "MATH": -7.411970710754394,
          "SUBJECTIVE": -8.284246631290602
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        17.60445785522461,
        10.779141426086426,
        7.504124641418457,
        6.371501922607422,
        5.2046709060668945,
        4.244450569152832,
        3.847275972366333,
        3.242565631866455
      ],
      "decision_pc_order_1based": [
        8,
        3,
        6,
        2,
        5,
        1,
        7,
        4
      ],
      "decision_pc_correlations": [
        0.04651077464222908,
        -0.04673402011394501,
        -0.07865655422210693,
        -0.010504256002604961,
        0.0465540736913681,
        -0.056245606392621994,
        0.021018117666244507,
        0.13124904036521912
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0005714893341064,
          0.43854349851608276,
          0.3408532440662384,
          0.5661442279815674,
          0.20375415682792664
        ],
        [
          0.43854349851608276,
          1.000107765197754,
          0.649511992931366,
          0.8354224562644958,
          0.2617478668689728
        ],
        [
          0.3408532440662384,
          0.649511992931366,
          1.000084400177002,
          0.7611263394355774,
          0.46636125445365906
        ],
        [
          0.5661442279815674,
          0.8354224562644958,
          0.7611263394355774,
          1.000168800354004,
          0.33920565247535706
        ],
        [
          0.20375415682792664,
          0.26174789667129517,
          0.46636122465133667,
          0.33920568227767944,
          1.000425100326538
        ]
      ],
      "overlap_residualized": [
        [
          1.000284194946289,
          0.441567599773407,
          0.3836858868598938,
          0.4612411856651306,
          0.2598879635334015
        ],
        [
          0.441567599773407,
          0.9998170733451843,
          0.7218842506408691,
          0.835070013999939,
          0.4066099524497986
        ],
        [
          0.3836858868598938,
          0.7218842506408691,
          1.0000815391540527,
          0.8538831472396851,
          0.5715236663818359
        ],
        [
          0.4612411856651306,
          0.835070013999939,
          0.8538831472396851,
          1.0002024173736572,
          0.5382426977157593
        ],
        [
          0.2598879635334015,
          0.4066099524497986,
          0.5715237259864807,
          0.5382426977157593,
          0.9999760985374451
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          45.336029052734375,
          88.30811309814453
        ],
        "HISTORY": [
          70.7885971069336,
          88.04823303222656
        ],
        "MATH": [
          80.47172546386719,
          87.99874114990234
        ],
        "SCIENCE": [
          69.97281646728516,
          88.97716522216797
        ],
        "SUBJECTIVE": [
          45.519168853759766,
          86.25633239746094
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -0.46691242131319916,
          "GEOGRAPHY": 0.0802600804497214,
          "SCIENCE": -0.04237480597062544,
          "MATH": 0.0853790283203125,
          "SUBJECTIVE": 0.9679532051086426
        },
        "HISTORY": {
          "HISTORY": -4.627927281639793,
          "GEOGRAPHY": -4.272282993092256,
          "SCIENCE": -3.902706167914651,
          "MATH": -4.295174757639567,
          "SUBJECTIVE": -3.3663364078687583
        },
        "MATH": {
          "HISTORY": -7.139672777869484,
          "GEOGRAPHY": -7.081444459802964,
          "SCIENCE": -6.4179065010764385,
          "MATH": -7.249133046468099,
          "SUBJECTIVE": -5.6719143597976025
        },
        "SCIENCE": {
          "HISTORY": -2.9536034844138404,
          "GEOGRAPHY": -2.7356936510871437,
          "SCIENCE": -2.2763013406233354,
          "MATH": -2.7940778732299805,
          "SUBJECTIVE": -1.1514517949975056
        },
        "SUBJECTIVE": {
          "HISTORY": -7.1437036557631055,
          "GEOGRAPHY": -6.655641948475557,
          "SCIENCE": -6.2247186140580615,
          "MATH": -6.879090531667074,
          "SUBJECTIVE": -7.0134643679079804
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        18.15592384338379,
        11.250802993774414,
        7.455907344818115,
        6.561117649078369,
        4.90302038192749,
        4.409720420837402,
        3.9169867038726807,
        3.202284574508667
      ],
      "decision_pc_order_1based": [
        7,
        8,
        2,
        3,
        5,
        1,
        4,
        6
      ],
      "decision_pc_correlations": [
        0.03801877424120903,
        -0.06111373007297516,
        -0.05730167776346207,
        -0.010129653848707676,
        0.052318036556243896,
        -0.007051052525639534,
        0.08507956564426422,
        0.07157652080059052
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.000533103942871,
          0.44220203161239624,
          0.3490867018699646,
          0.5431979894638062,
          0.23137733340263367
        ],
        [
          0.44220203161239624,
          1.000168800354004,
          0.6564406156539917,
          0.8355429768562317,
          0.2796766757965088
        ],
        [
          0.3490867018699646,
          0.6564406156539917,
          1.0002039670944214,
          0.796004056930542,
          0.5053372979164124
        ],
        [
          0.5431980490684509,
          0.8355429768562317,
          0.796004056930542,
          0.9999226927757263,
          0.3873286545276642
        ],
        [
          0.23137733340263367,
          0.2796766757965088,
          0.5053372979164124,
          0.3873286247253418,
          1.0000314712524414
        ]
      ],
      "overlap_residualized": [
        [
          1.0000579357147217,
          0.4336093068122864,
          0.3769989013671875,
          0.5421402454376221,
          0.28640156984329224
        ],
        [
          0.4336093068122864,
          0.9999113082885742,
          0.6747534275054932,
          0.8360679149627686,
          0.3298317492008209
        ],
        [
          0.3769989013671875,
          0.6747534275054932,
          0.9998357892036438,
          0.82136070728302,
          0.518377959728241
        ],
        [
          0.5421402454376221,
          0.8360679745674133,
          0.82136070728302,
          1.0003437995910645,
          0.4304080307483673
        ],
        [
          0.28640154004096985,
          0.3298317790031433,
          0.518377959728241,
          0.4304080307483673,
          0.9999347925186157
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          71.21568298339844,
          85.90836334228516
        ],
        "HISTORY": [
          80.24781036376953,
          89.61058044433594
        ],
        "MATH": [
          83.70356750488281,
          89.25735473632812
        ],
        "SCIENCE": [
          83.19873809814453,
          87.39826202392578
        ],
        "SUBJECTIVE": [
          76.88720703125,
          87.1210708618164
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.653653751720082,
          "GEOGRAPHY": -6.406742544735179,
          "SCIENCE": -6.301348534497348,
          "MATH": -6.519326972961426,
          "SUBJECTIVE": -5.7958196557086445
        },
        "HISTORY": {
          "HISTORY": -5.189098206433383,
          "GEOGRAPHY": -4.873518915737376,
          "SCIENCE": -4.543392398140647,
          "MATH": -5.0087998072306315,
          "SUBJECTIVE": -4.028111996858017
        },
        "MATH": {
          "HISTORY": -8.899127570065586,
          "GEOGRAPHY": -8.791026732500862,
          "SCIENCE": -8.165618896484375,
          "MATH": -9.094006379445394,
          "SUBJECTIVE": -7.370248006737751
        },
        "SCIENCE": {
          "HISTORY": -6.020008433948863,
          "GEOGRAPHY": -5.810741144068101,
          "SCIENCE": -5.357917894016612,
          "MATH": -6.042052268981934,
          "SUBJECTIVE": -4.371778996094413
        },
        "SUBJECTIVE": {
          "HISTORY": -9.375085245479237,
          "GEOGRAPHY": -8.599318981170654,
          "SCIENCE": -8.359967426820235,
          "MATH": -9.190514055887858,
          "SUBJECTIVE": -9.167626028475555
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        17.708377838134766,
        11.987605094909668,
        7.164087772369385,
        6.840095043182373,
        4.597792625427246,
        4.179927349090576,
        3.7656168937683105,
        3.148242235183716
      ],
      "decision_pc_order_1based": [
        8,
        7,
        3,
        2,
        1,
        5,
        4,
        6
      ],
      "decision_pc_correlations": [
        0.04726671054959297,
        -0.04831214249134064,
        -0.06122031807899475,
        0.03015986829996109,
        -0.04725726693868637,
        -0.014788301661610603,
        0.08052638173103333,
        0.13419459760189056
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9998481273651123,
          0.46145302057266235,
          0.34561893343925476,
          0.5535498261451721,
          0.2278919517993927
        ],
        [
          0.46145302057266235,
          0.999923050403595,
          0.670879065990448,
          0.843095064163208,
          0.29287487268447876
        ],
        [
          0.34561893343925476,
          0.670879065990448,
          0.999601423740387,
          0.8054982423782349,
          0.5161405801773071
        ],
        [
          0.5535498261451721,
          0.843095064163208,
          0.8054982423782349,
          0.9999327659606934,
          0.4021351933479309
        ],
        [
          0.2278919667005539,
          0.29287487268447876,
          0.5161405801773071,
          0.4021351933479309,
          0.9998343586921692
        ]
      ],
      "overlap_residualized": [
        [
          0.999931812286377,
          0.46460315585136414,
          0.36933407187461853,
          0.565587043762207,
          0.2701976001262665
        ],
        [
          0.46460315585136414,
          1.0001517534255981,
          0.6767627596855164,
          0.8469498157501221,
          0.32158422470092773
        ],
        [
          0.3693341016769409,
          0.6767627596855164,
          0.999981701374054,
          0.8124374151229858,
          0.5262671113014221
        ],
        [
          0.565587043762207,
          0.8469498157501221,
          0.8124374151229858,
          1.0001475811004639,
          0.4249548614025116
        ],
        [
          0.27019762992858887,
          0.32158422470092773,
          0.5262671113014221,
          0.4249548316001892,
          0.9999120235443115
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          70.29713439941406,
          89.46654510498047
        ],
        "HISTORY": [
          82.34007263183594,
          88.55255126953125
        ],
        "MATH": [
          87.38739776611328,
          89.56387329101562
        ],
        "SCIENCE": [
          86.07906341552734,
          87.29737091064453
        ],
        "SUBJECTIVE": [
          79.0753173828125,
          89.51739501953125
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.5926314050501045,
          "GEOGRAPHY": -6.248704180997961,
          "SCIENCE": -6.255934498526833,
          "MATH": -6.519348684946696,
          "SUBJECTIVE": -5.778174752774446
        },
        "HISTORY": {
          "HISTORY": -4.231080488725142,
          "GEOGRAPHY": -3.7054271697998047,
          "SCIENCE": -3.5725894407792524,
          "MATH": -3.969290606180827,
          "SUBJECTIVE": -2.93371756180473
        },
        "MATH": {
          "HISTORY": -10.797792413017966,
          "GEOGRAPHY": -10.794604553895837,
          "SCIENCE": -10.381361246109009,
          "MATH": -11.421399561564128,
          "SUBJECTIVE": -9.803958333056906
        },
        "SCIENCE": {
          "HISTORY": -5.899512767791748,
          "GEOGRAPHY": -5.542781885932474,
          "SCIENCE": -5.370120525360107,
          "MATH": -6.004733308156331,
          "SUBJECTIVE": -4.337941884994507
        },
        "SUBJECTIVE": {
          "HISTORY": -12.330854394219138,
          "GEOGRAPHY": -11.537326784694896,
          "SCIENCE": -11.455608411268754,
          "MATH": -12.017850716908773,
          "SUBJECTIVE": -13.414574084074602
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        19.004268646240234,
        12.006282806396484,
        7.430941581726074,
        6.571630954742432,
        4.734570026397705,
        3.947835683822632,
        3.6405844688415527,
        2.978919267654419
      ],
      "decision_pc_order_1based": [
        8,
        7,
        2,
        1,
        4,
        3,
        5,
        6
      ],
      "decision_pc_correlations": [
        0.047787949442863464,
        -0.0487070307135582,
        0.03963875770568848,
        0.04576684162020683,
        0.020743953064084053,
        -0.0002404062688583508,
        0.08853418380022049,
        0.13143029808998108
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9998564720153809,
          0.44589963555336,
          0.31810590624809265,
          0.505954384803772,
          0.22806599736213684
        ],
        [
          0.4458996653556824,
          1.0000860691070557,
          0.6763701438903809,
          0.8400804996490479,
          0.30575329065322876
        ],
        [
          0.31810590624809265,
          0.6763701438903809,
          1.0000734329223633,
          0.8324812054634094,
          0.5321366190910339
        ],
        [
          0.5059544444084167,
          0.8400804996490479,
          0.8324812054634094,
          1.0001624822616577,
          0.43334418535232544
        ],
        [
          0.22806601226329803,
          0.30575329065322876,
          0.5321366786956787,
          0.43334415555000305,
          0.9997649192810059
        ]
      ],
      "overlap_residualized": [
        [
          1.0001064538955688,
          0.4397457242012024,
          0.3532736897468567,
          0.5166791677474976,
          0.2747511863708496
        ],
        [
          0.4397457540035248,
          1.0000604391098022,
          0.7269416451454163,
          0.8428114652633667,
          0.41315704584121704
        ],
        [
          0.3532736897468567,
          0.7269416451454163,
          1.0002014636993408,
          0.85858553647995,
          0.5587644577026367
        ],
        [
          0.5166791677474976,
          0.8428114652633667,
          0.85858553647995,
          0.9999232292175293,
          0.49847525358200073
        ],
        [
          0.2747511863708496,
          0.41315704584121704,
          0.5587644577026367,
          0.49847525358200073,
          1.0003000497817993
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          74.82242584228516,
          85.68866729736328
        ],
        "HISTORY": [
          73.15670776367188,
          86.00411987304688
        ],
        "MATH": [
          82.70849609375,
          88.51275634765625
        ],
        "SCIENCE": [
          81.85623931884766,
          88.90010070800781
        ],
        "SUBJECTIVE": [
          72.59204864501953,
          86.7764663696289
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -8.445107221603394,
          "GEOGRAPHY": -8.175104197333841,
          "SCIENCE": -8.200746861371128,
          "MATH": -8.219309584299724,
          "SUBJECTIVE": -8.430357456207275
        },
        "HISTORY": {
          "HISTORY": -4.3653036030856045,
          "GEOGRAPHY": -3.9535631572498993,
          "SCIENCE": -3.7146058949557217,
          "MATH": -4.1505079905192055,
          "SUBJECTIVE": -3.1585787897524624
        },
        "MATH": {
          "HISTORY": -10.385103399103338,
          "GEOGRAPHY": -10.471745743471033,
          "SCIENCE": -9.815846334804188,
          "MATH": -10.867108472188313,
          "SUBJECTIVE": -9.242750872736393
        },
        "SCIENCE": {
          "HISTORY": -6.589808008887551,
          "GEOGRAPHY": -6.266964884365306,
          "SCIENCE": -5.89377481287176,
          "MATH": -6.62758649190267,
          "SUBJECTIVE": -4.973833208498747
        },
        "SUBJECTIVE": {
          "HISTORY": -10.583890806544911,
          "GEOGRAPHY": -9.538554976968204,
          "SCIENCE": -9.4803203235973,
          "MATH": -9.830396747589111,
          "SUBJECTIVE": -11.247493039006772
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        19.59477996826172,
        12.858736038208008,
        7.678834438323975,
        6.392258644104004,
        4.595139503479004,
        3.6917731761932373,
        3.414360284805298,
        2.924633026123047
      ],
      "decision_pc_order_1based": [
        7,
        6,
        8,
        1,
        4,
        2,
        3,
        5
      ],
      "decision_pc_correlations": [
        0.050113171339035034,
        -0.024849316105246544,
        -0.018576715141534805,
        0.04399430751800537,
        0.008694169111549854,
        0.08444157242774963,
        0.11285912990570068,
        0.07077141106128693
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0003374814987183,
          0.4867671728134155,
          0.3555198311805725,
          0.5783990621566772,
          0.22819344699382782
        ],
        [
          0.4867671728134155,
          1.0000675916671753,
          0.690195620059967,
          0.8450796008110046,
          0.3335108160972595
        ],
        [
          0.3555198311805725,
          0.690195620059967,
          0.9998294115066528,
          0.8331905603408813,
          0.5572028756141663
        ],
        [
          0.5783990621566772,
          0.8450796008110046,
          0.8331905603408813,
          0.9998582005500793,
          0.45891091227531433
        ],
        [
          0.22819343209266663,
          0.3335108458995819,
          0.5572028756141663,
          0.45891091227531433,
          1.0001310110092163
        ]
      ],
      "overlap_residualized": [
        [
          1.000231385231018,
          0.5229059457778931,
          0.4488213062286377,
          0.6330749988555908,
          0.3431408405303955
        ],
        [
          0.5229059457778931,
          0.9998008012771606,
          0.7165572643280029,
          0.8438259363174438,
          0.4406006932258606
        ],
        [
          0.4488213062286377,
          0.7165572643280029,
          0.9999469518661499,
          0.8503140211105347,
          0.641728401184082
        ],
        [
          0.6330749988555908,
          0.8438259363174438,
          0.8503140211105347,
          0.9999362826347351,
          0.5632110238075256
        ],
        [
          0.3431408405303955,
          0.4406006932258606,
          0.6417283415794373,
          0.5632110238075256,
          0.9999366402626038
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          62.91236114501953,
          82.39968872070312
        ],
        "HISTORY": [
          76.95263671875,
          86.19355010986328
        ],
        "MATH": [
          82.31571960449219,
          86.99139404296875
        ],
        "SCIENCE": [
          84.50041198730469,
          87.3994369506836
        ],
        "SUBJECTIVE": [
          63.675559997558594,
          80.16351318359375
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -4.218979120254517,
          "GEOGRAPHY": -3.7463043998269474,
          "SCIENCE": -3.96742489121177,
          "MATH": -4.061968930562338,
          "SUBJECTIVE": -2.8538465707198433
        },
        "HISTORY": {
          "HISTORY": -2.9469059814106333,
          "GEOGRAPHY": -2.3533044141881607,
          "SCIENCE": -2.1549164165150034,
          "MATH": -2.587944920857747,
          "SUBJECTIVE": -1.5675399510756782
        },
        "MATH": {
          "HISTORY": -7.127930402755737,
          "GEOGRAPHY": -7.06272164513083,
          "SCIENCE": -6.495613033121282,
          "MATH": -7.510767141977946,
          "SUBJECTIVE": -5.6831306270931075
        },
        "SCIENCE": {
          "HISTORY": -5.7388339259407735,
          "GEOGRAPHY": -5.281655143289005,
          "SCIENCE": -4.928776242516258,
          "MATH": -5.700463390350341,
          "SUBJECTIVE": -3.7498586488806684
        },
        "SUBJECTIVE": {
          "HISTORY": -7.90730974890969,
          "GEOGRAPHY": -7.343271143296185,
          "SCIENCE": -7.078109351071444,
          "MATH": -8.050202306111654,
          "SUBJECTIVE": -8.274219450743303
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        21.015819549560547,
        12.70744800567627,
        8.59408187866211,
        6.030129909515381,
        4.065371990203857,
        3.6172571182250977,
        3.1622443199157715,
        2.8993892669677734
      ],
      "decision_pc_order_1based": [
        7,
        8,
        6,
        1,
        5,
        3,
        2,
        4
      ],
      "decision_pc_correlations": [
        -0.04613127186894417,
        -0.010528499260544777,
        -0.014720356091856956,
        -0.0007185530266724527,
        0.03189142420887947,
        0.06302499026060104,
        -0.11911913007497787,
        0.07213015109300613
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0005168914794922,
          0.48027217388153076,
          0.3838194012641907,
          0.6398710012435913,
          0.3252532482147217
        ],
        [
          0.48027217388153076,
          1.0002695322036743,
          0.6869746446609497,
          0.7774256467819214,
          0.33336734771728516
        ],
        [
          0.3838194012641907,
          0.6869746446609497,
          1.0007411241531372,
          0.8270150423049927,
          0.5512042045593262
        ],
        [
          0.6398710012435913,
          0.7774256467819214,
          0.8270150423049927,
          1.0002397298812866,
          0.5089367032051086
        ],
        [
          0.3252532482147217,
          0.33336737751960754,
          0.5512041449546814,
          0.5089367032051086,
          1.0000975131988525
        ]
      ],
      "overlap_residualized": [
        [
          0.9978629946708679,
          0.44294703006744385,
          0.403591513633728,
          0.6288326978683472,
          0.42303532361984253
        ],
        [
          0.44294703006744385,
          1.000270962715149,
          0.7202377319335938,
          0.740906834602356,
          0.445957213640213
        ],
        [
          0.4035915434360504,
          0.7202377319335938,
          0.9995951652526855,
          0.8582981824874878,
          0.5885837078094482
        ],
        [
          0.6288326978683472,
          0.740906834602356,
          0.8582981824874878,
          1.000040888786316,
          0.6074276566505432
        ],
        [
          0.42303532361984253,
          0.4459572434425354,
          0.5885837078094482,
          0.607427716255188,
          1.0000886917114258
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          72.88957214355469,
          89.59950256347656
        ],
        "HISTORY": [
          74.03233337402344,
          86.42970275878906
        ],
        "MATH": [
          82.97077941894531,
          87.27681732177734
        ],
        "SCIENCE": [
          81.03721618652344,
          86.77710723876953
        ],
        "SUBJECTIVE": [
          68.84136962890625,
          80.97791290283203
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": 1.748346588828347,
          "GEOGRAPHY": 2.478407018324908,
          "SCIENCE": 2.186454859646884,
          "MATH": 2.0869776407877603,
          "SUBJECTIVE": 3.363807035529095
        },
        "HISTORY": {
          "HISTORY": 5.337815002961592,
          "GEOGRAPHY": 6.23486078486723,
          "SCIENCE": 6.309152689847079,
          "MATH": 5.986995156606039,
          "SUBJECTIVE": 6.73628510599551
        },
        "MATH": {
          "HISTORY": -0.9005037437785756,
          "GEOGRAPHY": -0.5015143226174748,
          "SCIENCE": -0.10655418309298428,
          "MATH": -0.9877121289571126,
          "SUBJECTIVE": 0.6608996805937394
        },
        "SCIENCE": {
          "HISTORY": 1.4392637556249446,
          "GEOGRAPHY": 2.328957136939554,
          "SCIENCE": 2.408700466156006,
          "MATH": 1.7624712944030763,
          "SUBJECTIVE": 3.660536703856095
        },
        "SUBJECTIVE": {
          "HISTORY": -4.075708736072887,
          "GEOGRAPHY": -3.3325290399439194,
          "SCIENCE": -3.0952978134155273,
          "MATH": -3.914114411671956,
          "SUBJECTIVE": -4.058152012203051
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        31.73672103881836,
        7.898478031158447,
        6.95835018157959,
        6.442294120788574,
        4.902501106262207,
        2.716843605041504,
        2.3663337230682373,
        2.2774736881256104
      ],
      "decision_pc_order_1based": [
        6,
        7,
        3,
        4,
        2,
        1,
        5,
        8
      ],
      "decision_pc_correlations": [
        0.01542308647185564,
        -0.030825935304164886,
        0.04852502793073654,
        0.043211497366428375,
        0.012018402107059956,
        0.10160470753908157,
        0.0910978689789772,
        0.006435707211494446
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9999138712882996,
          0.41993048787117004,
          0.225554421544075,
          0.3622095286846161,
          0.2678986191749573
        ],
        [
          0.41993048787117004,
          0.9997842311859131,
          0.731877326965332,
          0.8662168979644775,
          0.3640613555908203
        ],
        [
          0.225554421544075,
          0.731877326965332,
          0.9998563528060913,
          0.8528860807418823,
          0.4685153365135193
        ],
        [
          0.3622094988822937,
          0.8662168979644775,
          0.8528860807418823,
          1.0000818967819214,
          0.4891492426395416
        ],
        [
          0.2678986191749573,
          0.36406129598617554,
          0.4685153365135193,
          0.48914921283721924,
          1.0000574588775635
        ]
      ],
      "overlap_residualized": [
        [
          0.9998677968978882,
          0.4145876467227936,
          0.23244266211986542,
          0.3641855716705322,
          0.3748403787612915
        ],
        [
          0.4145876467227936,
          0.9995284080505371,
          0.7407296895980835,
          0.8732624053955078,
          0.3688860535621643
        ],
        [
          0.23244264721870422,
          0.7407296895980835,
          0.9996771812438965,
          0.8435826301574707,
          0.45416557788848877
        ],
        [
          0.36418554186820984,
          0.8732624053955078,
          0.8435826301574707,
          0.9996582269668579,
          0.4907855987548828
        ],
        [
          0.3748403787612915,
          0.3688860535621643,
          0.45416557788848877,
          0.4907856285572052,
          0.9998809099197388
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          84.15988159179688,
          87.70304107666016
        ],
        "HISTORY": [
          81.993408203125,
          89.50946044921875
        ],
        "MATH": [
          82.106201171875,
          87.60481262207031
        ],
        "SCIENCE": [
          84.07662200927734,
          89.11127471923828
        ],
        "SUBJECTIVE": [
          62.26301574707031,
          89.7024154663086
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -13.192614988847213,
          "GEOGRAPHY": -13.131382549510283,
          "SCIENCE": -12.712035287510265,
          "MATH": -13.000114361445108,
          "SUBJECTIVE": -11.862197471701581
        },
        "HISTORY": {
          "HISTORY": -17.290935949845746,
          "GEOGRAPHY": -16.655670194064868,
          "SCIENCE": -16.24048499627547,
          "MATH": -16.88238916397095,
          "SUBJECTIVE": -15.354710889899213
        },
        "MATH": {
          "HISTORY": -24.380742029710248,
          "GEOGRAPHY": -24.486676580765668,
          "SCIENCE": -23.594994111494586,
          "MATH": -24.861678473154704,
          "SUBJECTIVE": -22.394429891005807
        },
        "SCIENCE": {
          "HISTORY": -24.246072444048796,
          "GEOGRAPHY": -24.073188921984503,
          "SCIENCE": -23.391086838462137,
          "MATH": -24.386646429697674,
          "SUBJECTIVE": -22.068821160689645
        },
        "SUBJECTIVE": {
          "HISTORY": -25.666142680428244,
          "GEOGRAPHY": -25.406331595252542,
          "SCIENCE": -24.60215087370439,
          "MATH": -25.785687478383384,
          "SUBJECTIVE": -26.01621729394664
        }
      }
    }
  ]
}

==> sycophancy_runs/llama3_overlap/overlap_summary.json <==
{
  "model": "meta-llama/Meta-Llama-3-8B-Instruct",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "GEOGRAPHY",
    "HISTORY",
    "MATH",
    "SCIENCE",
    "SUBJECTIVE"
  ],
  "split_counts": {
    "GEOGRAPHY": {
      "train": 67,
      "val": 16,
      "test": 17
    },
    "HISTORY": {
      "train": 58,
      "val": 20,
      "test": 22
    },
    "MATH": {
      "train": 64,
      "val": 20,
      "test": 15
    },
    "SCIENCE": {
      "train": 59,
      "val": 19,
      "test": 22
    },
    "SUBJECTIVE": {
      "train": 50,
      "val": 24,
      "test": 23
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        45.238616943359375,
        21.621950149536133,
        8.10969352722168,
        3.559558868408203,
        2.8476245403289795,
        2.0624215602874756,
        1.6260849237442017,
        1.4033074378967285
      ],
      "decision_pc_order_1based": [
        1,
        2,
        3,
        6,
        4,
        7,
        5,
        8
      ],
      "decision_pc_correlations": [
        0.6393791437149048,
        0.5120108723640442,
        -0.3281461000442505,
        0.12678436934947968,
        -0.05913581699132919,
        -0.14627182483673096,
        0.06253693252801895,
        0.025172343477606773
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0000718832015991,
          0.919390082359314,
          0.8809835910797119,
          0.9137207865715027,
          0.3771320581436157
        ],
        [
          0.919390082359314,
          1.0000942945480347,
          0.8440216779708862,
          0.8580137491226196,
          0.3730735778808594
        ],
        [
          0.8809835910797119,
          0.8440216779708862,
          1.0000295639038086,
          0.9459013938903809,
          0.4493950605392456
        ],
        [
          0.9137207865715027,
          0.8580137491226196,
          0.9459013938903809,
          1.0000157356262207,
          0.47035354375839233
        ],
        [
          0.3771320581436157,
          0.3730735778808594,
          0.4493950307369232,
          0.47035354375839233,
          0.9999561309814453
        ]
      ],
      "overlap_residualized": [
        [
          0.9999127388000488,
          0.5541656613349915,
          0.38674741983413696,
          0.4384439289569855,
          0.20432892441749573
        ],
        [
          0.5541656613349915,
          0.9999040365219116,
          0.3564627468585968,
          0.2938488721847534,
          0.25068289041519165
        ],
        [
          0.38674744963645935,
          0.3564627468585968,
          1.000181794166565,
          0.44403162598609924,
          0.2145334929227829
        ],
        [
          0.4384438991546631,
          0.2938488721847534,
          0.44403165578842163,
          1.0000789165496826,
          0.10782136768102646
        ],
        [
          0.20432892441749573,
          0.25068289041519165,
          0.2145334929227829,
          0.10782137513160706,
          0.9997634887695312
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          17.790485382080078,
          22.030601501464844
        ],
        "HISTORY": [
          20.799455642700195,
          24.241897583007812
        ],
        "MATH": [
          9.662959098815918,
          19.32613754272461
        ],
        "SCIENCE": [
          7.882594108581543,
          19.226694107055664
        ],
        "SUBJECTIVE": [
          27.26128578186035,
          60.914310455322266
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.15492809902538,
          "GEOGRAPHY": -5.242708122029024,
          "SCIENCE": -4.691575028679588,
          "MATH": -4.864645862579346,
          "SUBJECTIVE": -3.9728701218314795
        },
        "HISTORY": {
          "HISTORY": -6.22214488549666,
          "GEOGRAPHY": -5.253727660459631,
          "SCIENCE": -4.723401156338778,
          "MATH": -4.918804868062337,
          "SUBJECTIVE": -3.9918873413749365
        },
        "MATH": {
          "HISTORY": -6.575537985021418,
          "GEOGRAPHY": -6.000060558319092,
          "SCIENCE": -5.419057152488015,
          "MATH": -5.6021467844645185,
          "SUBJECTIVE": -4.989206459211267
        },
        "SCIENCE": {
          "HISTORY": -6.488980076529763,
          "GEOGRAPHY": -5.875069281634162,
          "SCIENCE": -5.299783966758034,
          "MATH": -5.460488510131836,
          "SUBJECTIVE": -4.915852132050888
        },
        "SUBJECTIVE": {
          "HISTORY": -2.0649611082944004,
          "GEOGRAPHY": -1.663624875685748,
          "SCIENCE": -1.4643434394489636,
          "MATH": -1.5375275293986002,
          "SUBJECTIVE": -1.2812298691791038
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        43.90113067626953,
        24.415145874023438,
        7.966116905212402,
        3.38622784614563,
        2.5851023197174072,
        1.8644928932189941,
        1.5058650970458984,
        1.1868904829025269
      ],
      "decision_pc_order_1based": [
        1,
        2,
        3,
        6,
        7,
        5,
        4,
        8
      ],
      "decision_pc_correlations": [
        0.6034032106399536,
        0.5377615690231323,
        0.36430156230926514,
        0.07243620604276657,
        -0.09524144977331161,
        -0.12362588942050934,
        0.1079820841550827,
        0.032872479408979416
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0002434253692627,
          0.9281903505325317,
          0.8933539986610413,
          0.9275155067443848,
          0.32803693413734436
        ],
        [
          0.9281903505325317,
          1.000107765197754,
          0.8537522554397583,
          0.8745005130767822,
          0.31383582949638367
        ],
        [
          0.8933539986610413,
          0.8537522554397583,
          0.9999940395355225,
          0.9496603012084961,
          0.3888733386993408
        ],
        [
          0.9275155067443848,
          0.8745005130767822,
          0.9496603012084961,
          1.00006103515625,
          0.39681580662727356
        ],
        [
          0.32803693413734436,
          0.31383582949638367,
          0.3888733685016632,
          0.39681583642959595,
          1.0000250339508057
        ]
      ],
      "overlap_residualized": [
        [
          0.9999829530715942,
          0.5149089694023132,
          0.38696449995040894,
          0.4511271119117737,
          0.20572444796562195
        ],
        [
          0.5149089694023132,
          1.000153660774231,
          0.34948399662971497,
          0.3152577579021454,
          0.25837522745132446
        ],
        [
          0.38696449995040894,
          0.34948402643203735,
          0.9999112486839294,
          0.45871156454086304,
          0.21328386664390564
        ],
        [
          0.4511271119117737,
          0.3152577877044678,
          0.45871156454086304,
          0.9998199939727783,
          0.12942416965961456
        ],
        [
          0.20572444796562195,
          0.25837522745132446,
          0.21328385174274445,
          0.12942416965961456,
          0.9999110102653503
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          16.88652229309082,
          20.394987106323242
        ],
        "HISTORY": [
          18.458871841430664,
          24.361392974853516
        ],
        "MATH": [
          9.668086051940918,
          19.336950302124023
        ],
        "SCIENCE": [
          7.594063758850098,
          19.238357543945312
        ],
        "SUBJECTIVE": [
          29.018314361572266,
          69.4572982788086
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.012719847939231,
          "GEOGRAPHY": -5.172862866345574,
          "SCIENCE": -4.586721311916005,
          "MATH": -4.735489368438721,
          "SUBJECTIVE": -3.616877286330513
        },
        "HISTORY": {
          "HISTORY": -6.182398384267634,
          "GEOGRAPHY": -5.231681795681224,
          "SCIENCE": -4.698243054476651,
          "MATH": -4.843814373016357,
          "SUBJECTIVE": -3.7119956431181533
        },
        "MATH": {
          "HISTORY": -6.767937508496371,
          "GEOGRAPHY": -6.154477287741268,
          "SCIENCE": -5.5867251699621026,
          "MATH": -5.685488192240397,
          "SUBJECTIVE": -4.896783040917438
        },
        "SCIENCE": {
          "HISTORY": -6.741891839287498,
          "GEOGRAPHY": -6.143455168780158,
          "SCIENCE": -5.522371833974665,
          "MATH": -5.643825626373291,
          "SUBJECTIVE": -4.771805535192075
        },
        "SUBJECTIVE": {
          "HISTORY": -2.1743745370344683,
          "GEOGRAPHY": -1.775748841902789,
          "SCIENCE": -1.5243645364587957,
          "MATH": -1.5937700271606445,
          "SUBJECTIVE": -1.2295890061751655
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        44.65460205078125,
        24.451128005981445,
        7.876275539398193,
        3.3714845180511475,
        2.3904688358306885,
        1.878504753112793,
        1.6220344305038452,
        1.1214079856872559
      ],
      "decision_pc_order_1based": [
        1,
        2,
        3,
        7,
        6,
        8,
        5,
        4
      ],
      "decision_pc_correlations": [
        0.5879514813423157,
        0.5484800934791565,
        0.37828874588012695,
        0.03129923716187477,
        -0.09275025874376297,
        -0.126029372215271,
        0.16496114432811737,
        0.09879780560731888
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9997074604034424,
          0.9316129684448242,
          0.8843852281570435,
          0.9270732402801514,
          0.30709826946258545
        ],
        [
          0.9316129684448242,
          0.9995842576026917,
          0.846666157245636,
          0.8771085739135742,
          0.28997695446014404
        ],
        [
          0.8843852281570435,
          0.846666157245636,
          0.9998587965965271,
          0.9489560127258301,
          0.3703061044216156
        ],
        [
          0.9270732402801514,
          0.8771085739135742,
          0.9489560127258301,
          0.9998913407325745,
          0.3749755918979645
        ],
        [
          0.30709829926490784,
          0.28997695446014404,
          0.3703061044216156,
          0.3749755620956421,
          1.0001060962677002
        ]
      ],
      "overlap_residualized": [
        [
          1.0000276565551758,
          0.5154398083686829,
          0.42628276348114014,
          0.48862722516059875,
          0.20316551625728607
        ],
        [
          0.5154398083686829,
          1.0000040531158447,
          0.3695036768913269,
          0.34005963802337646,
          0.24473504722118378
        ],
        [
          0.42628276348114014,
          0.3695036768913269,
          1.0001695156097412,
          0.5262550711631775,
          0.2116922289133072
        ],
        [
          0.48862722516059875,
          0.34005966782569885,
          0.5262550711631775,
          1.000159502029419,
          0.11034959554672241
        ],
        [
          0.20316551625728607,
          0.24473506212234497,
          0.2116922289133072,
          0.11034959554672241,
          1.000069260597229
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          17.089914321899414,
          20.24406623840332
        ],
        "HISTORY": [
          17.992765426635742,
          24.531511306762695
        ],
        "MATH": [
          10.56399154663086,
          19.23893928527832
        ],
        "SCIENCE": [
          7.699801445007324,
          18.927270889282227
        ],
        "SUBJECTIVE": [
          30.474637985229492,
          70.41744232177734
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -5.576393495906483,
          "GEOGRAPHY": -4.875065186444451,
          "SCIENCE": -4.241297613490712,
          "MATH": -4.4021498998006185,
          "SUBJECTIVE": -3.206536189369533
        },
        "HISTORY": {
          "HISTORY": -5.778499754992398,
          "GEOGRAPHY": -4.9743303972132065,
          "SCIENCE": -4.397735552354292,
          "MATH": -4.57297846476237,
          "SUBJECTIVE": -3.347834649293319
        },
        "MATH": {
          "HISTORY": -7.053601568395441,
          "GEOGRAPHY": -6.636106014251709,
          "SCIENCE": -6.052640936591408,
          "MATH": -6.127167510986328,
          "SUBJECTIVE": -5.309875757797904
        },
        "SCIENCE": {
          "HISTORY": -7.017208879644221,
          "GEOGRAPHY": -6.661839905907126,
          "SCIENCE": -5.987306854941628,
          "MATH": -6.068828423817952,
          "SUBJECTIVE": -5.209298382634702
        },
        "SUBJECTIVE": {
          "HISTORY": -1.8016014315865256,
          "GEOGRAPHY": -1.4558986776015337,
          "SCIENCE": -1.2215115590529009,
          "MATH": -1.3021071434020997,
          "SUBJECTIVE": -0.953749532284944
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        45.57051467895508,
        23.804534912109375,
        7.663735866546631,
        3.4518115520477295,
        2.348341464996338,
        1.8747466802597046,
        1.7300360202789307,
        1.0814926624298096
      ],
      "decision_pc_order_1based": [
        1,
        2,
        3,
        7,
        5,
        8,
        6,
        4
      ],
      "decision_pc_correlations": [
        0.5958659052848816,
        0.5408138036727905,
        0.3754352927207947,
        -0.008606381714344025,
        -0.1303078681230545,
        -0.08320648223161697,
        -0.17961567640304565,
        0.09199129045009613
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9998528361320496,
          0.9343148469924927,
          0.8766834735870361,
          0.923927903175354,
          0.2969200611114502
        ],
        [
          0.9343148469924927,
          1.0003811120986938,
          0.8394781351089478,
          0.8760808706283569,
          0.2799307703971863
        ],
        [
          0.8766834735870361,
          0.8394781351089478,
          0.999798595905304,
          0.9483565092086792,
          0.36738184094429016
        ],
        [
          0.923927903175354,
          0.8760808706283569,
          0.9483565092086792,
          0.9998887181282043,
          0.37183600664138794
        ],
        [
          0.2969200909137726,
          0.27993080019950867,
          0.36738184094429016,
          0.3718360364437103,
          1.000105619430542
        ]
      ],
      "overlap_residualized": [
        [
          0.999932050704956,
          0.5143959522247314,
          0.4479198157787323,
          0.4931563138961792,
          0.17975211143493652
        ],
        [
          0.5143959522247314,
          1.000051736831665,
          0.37807178497314453,
          0.349972128868103,
          0.2238592803478241
        ],
        [
          0.4479198157787323,
          0.37807178497314453,
          0.9999076128005981,
          0.5637751817703247,
          0.18528282642364502
        ],
        [
          0.4931563138961792,
          0.3499721586704254,
          0.5637751817703247,
          1.0001741647720337,
          0.09893631190061569
        ],
        [
          0.17975211143493652,
          0.2238592803478241,
          0.1852828413248062,
          0.09893631935119629,
          1.0005156993865967
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          17.67897605895996,
          19.85739517211914
        ],
        "HISTORY": [
          17.819957733154297,
          24.49274253845215
        ],
        "MATH": [
          11.117919921875,
          18.86440086364746
        ],
        "SCIENCE": [
          7.837041854858398,
          18.650978088378906
        ],
        "SUBJECTIVE": [
          31.955734252929688,
          68.99197387695312
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -4.5525992783633145,
          "GEOGRAPHY": -3.790551886839025,
          "SCIENCE": -3.2124410325830635,
          "MATH": -3.3980362256368,
          "SUBJECTIVE": -2.3182200348895527
        },
        "HISTORY": {
          "HISTORY": -5.077204422517256,
          "GEOGRAPHY": -4.15821751426248,
          "SCIENCE": -3.654629945755005,
          "MATH": -3.8355333964029947,
          "SUBJECTIVE": -2.780148692753004
        },
        "MATH": {
          "HISTORY": -7.566420815207741,
          "GEOGRAPHY": -7.231766223907471,
          "SCIENCE": -6.603822361339223,
          "MATH": -6.656404272715251,
          "SUBJECTIVE": -5.848256484321926
        },
        "SCIENCE": {
          "HISTORY": -7.1435840780084785,
          "GEOGRAPHY": -6.838365077972412,
          "SCIENCE": -6.170946186239069,
          "MATH": -6.239725462595621,
          "SUBJECTIVE": -5.3454232423201855
        },
        "SUBJECTIVE": {
          "HISTORY": -2.043969609520652,
          "GEOGRAPHY": -1.6838552531074076,
          "SCIENCE": -1.4574222347953103,
          "MATH": -1.512537129720052,
          "SUBJECTIVE": -1.2295951635941216
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        46.40920639038086,
        24.190372467041016,
        7.588870525360107,
        3.366381883621216,
        2.162487030029297,
        1.8304420709609985,
        1.6308788061141968,
        1.0377815961837769
      ],
      "decision_pc_order_1based": [
        1,
        2,
        3,
        5,
        7,
        6,
        8,
        4
      ],
      "decision_pc_correlations": [
        0.5910913944244385,
        0.5586617588996887,
        0.3543221950531006,
        0.0151583356782794,
        -0.15578526258468628,
        -0.12619170546531677,
        -0.155058816075325,
        0.08144430071115494
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0000088214874268,
          0.9373411536216736,
          0.8846447467803955,
          0.9310123920440674,
          0.3036990165710449
        ],
        [
          0.9373411536216736,
          1.0000038146972656,
          0.8455666303634644,
          0.884393572807312,
          0.28233644366264343
        ],
        [
          0.8846447467803955,
          0.8455666303634644,
          1.0000734329223633,
          0.9510933756828308,
          0.36067336797714233
        ],
        [
          0.9310123920440674,
          0.884393572807312,
          0.9510933756828308,
          0.999890148639679,
          0.36363673210144043
        ],
        [
          0.3036990165710449,
          0.28233644366264343,
          0.36067336797714233,
          0.3636367619037628,
          1.0002280473709106
        ]
      ],
      "overlap_residualized": [
        [
          0.9998413324356079,
          0.49504393339157104,
          0.4160177409648895,
          0.4693816304206848,
          0.17256192862987518
        ],
        [
          0.49504396319389343,
          0.9998531341552734,
          0.3810672461986542,
          0.36572265625,
          0.22061501443386078
        ],
        [
          0.41601771116256714,
          0.3810672461986542,
          0.9999289512634277,
          0.5597690343856812,
          0.18839454650878906
        ],
        [
          0.4693816304206848,
          0.36572265625,
          0.5597690343856812,
          1.000129222869873,
          0.10364051908254623
        ],
        [
          0.17256192862987518,
          0.22061501443386078,
          0.18839453160762787,
          0.10364051908254623,
          0.9999287128448486
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          16.76905059814453,
          18.728979110717773
        ],
        "HISTORY": [
          16.78121566772461,
          23.824039459228516
        ],
        "MATH": [
          11.191865921020508,
          17.673084259033203
        ],
        "SCIENCE": [
          7.675599575042725,
          17.57173728942871
        ],
        "SUBJECTIVE": [
          31.597763061523438,
          72.13484954833984
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -4.432079835371538,
          "GEOGRAPHY": -3.6508341957541073,
          "SCIENCE": -3.0729799270629883,
          "MATH": -3.289677651723226,
          "SUBJECTIVE": -2.4023764444434126
        },
        "HISTORY": {
          "HISTORY": -4.703578320416537,
          "GEOGRAPHY": -3.8934820960549748,
          "SCIENCE": -3.372642820531672,
          "MATH": -3.5813387552897136,
          "SUBJECTIVE": -2.7311730177506157
        },
        "MATH": {
          "HISTORY": -7.278742963617498,
          "GEOGRAPHY": -6.8273133109597595,
          "SCIENCE": -6.2098378051411025,
          "MATH": -6.339685885111491,
          "SUBJECTIVE": -5.660563116488249
        },
        "SCIENCE": {
          "HISTORY": -6.830006209286776,
          "GEOGRAPHY": -6.4780558137332696,
          "SCIENCE": -5.800524776632136,
          "MATH": -5.927196216583252,
          "SUBJECTIVE": -5.272011736164922
        },
        "SUBJECTIVE": {
          "HISTORY": -1.875203869559548,
          "GEOGRAPHY": -1.5276003444896025,
          "SCIENCE": -1.302587249062278,
          "MATH": -1.356277879079183,
          "SUBJECTIVE": -1.0951613343280295
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        46.14272689819336,
        26.238319396972656,
        7.330187797546387,
        3.2593376636505127,
        2.039799690246582,
        1.8450472354888916,
        1.5305685997009277,
        0.96058589220047
      ],
      "decision_pc_order_1based": [
        2,
        1,
        3,
        5,
        7,
        6,
        8,
        4
      ],
      "decision_pc_correlations": [
        0.5548297762870789,
        0.6145414710044861,
        0.33424630761146545,
        -0.007445208262652159,
        -0.1608397215604782,
        -0.07256181538105011,
        -0.15414364635944366,
        0.0574943944811821
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9996726512908936,
          0.9437024593353271,
          0.8973216414451599,
          0.9387021064758301,
          0.31212344765663147
        ],
        [
          0.9437024593353271,
          0.9998739957809448,
          0.8544672727584839,
          0.8937592506408691,
          0.2897675335407257
        ],
        [
          0.8973216414451599,
          0.8544672727584839,
          0.999910831451416,
          0.9563146829605103,
          0.37903183698654175
        ],
        [
          0.9387021064758301,
          0.8937592506408691,
          0.9563146829605103,
          1.000002145767212,
          0.3883410394191742
        ],
        [
          0.31212344765663147,
          0.2897675335407257,
          0.37903183698654175,
          0.3883410394191742,
          1.000200867652893
        ]
      ],
      "overlap_residualized": [
        [
          0.9996293783187866,
          0.5054221153259277,
          0.44239288568496704,
          0.46809715032577515,
          0.18594890832901
        ],
        [
          0.5054221153259277,
          1.000166893005371,
          0.40618249773979187,
          0.37419593334198,
          0.23202766478061676
        ],
        [
          0.44239291548728943,
          0.4061824679374695,
          1.0001565217971802,
          0.5789618492126465,
          0.18639227747917175
        ],
        [
          0.46809715032577515,
          0.37419593334198,
          0.5789618492126465,
          0.9999216198921204,
          0.09743902832269669
        ],
        [
          0.18594890832901,
          0.23202767968177795,
          0.18639229238033295,
          0.09743902832269669,
          0.9999789595603943
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          15.329676628112793,
          18.374631881713867
        ],
        "HISTORY": [
          16.404340744018555,
          22.96588706970215
        ],
        "MATH": [
          10.840737342834473,
          17.19910430908203
        ],
        "SCIENCE": [
          7.32196044921875,
          17.139442443847656
        ],
        "SUBJECTIVE": [
          33.92234802246094,
          63.99627685546875
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -3.9798836057836358,
          "GEOGRAPHY": -3.1618859627667595,
          "SCIENCE": -2.6654679558493872,
          "MATH": -2.8813506762186685,
          "SUBJECTIVE": -2.3374523079913594
        },
        "HISTORY": {
          "HISTORY": -3.5713425332849678,
          "GEOGRAPHY": -2.768583942862118,
          "SCIENCE": -2.3359163240952925,
          "MATH": -2.539740705490112,
          "SUBJECTIVE": -2.101470138715661
        },
        "MATH": {
          "HISTORY": -6.174224159934304,
          "GEOGRAPHY": -5.62516175999361,
          "SCIENCE": -5.092437267303467,
          "MATH": -5.23973290125529,
          "SUBJECTIVE": -4.842948664789614
        },
        "SCIENCE": {
          "HISTORY": -5.61966837536205,
          "GEOGRAPHY": -5.025907600627226,
          "SCIENCE": -4.447005228562788,
          "MATH": -4.6522371927897135,
          "SUBJECTIVE": -4.288639358852221
        },
        "SUBJECTIVE": {
          "HISTORY": -2.8225086602297695,
          "GEOGRAPHY": -2.459623897776884,
          "SCIENCE": -2.165910330685702,
          "MATH": -2.2667339007059732,
          "SUBJECTIVE": -2.1184577112612515
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        48.65382385253906,
        24.748014450073242,
        6.99531364440918,
        3.1631929874420166,
        1.9172545671463013,
        1.7309539318084717,
        1.5038834810256958,
        0.8707875609397888
      ],
      "decision_pc_order_1based": [
        1,
        2,
        3,
        7,
        5,
        8,
        6,
        4
      ],
      "decision_pc_correlations": [
        0.6056901812553406,
        0.569495439529419,
        0.3221819996833801,
        0.005519264843314886,
        -0.16129626333713531,
        -0.01596793346107006,
        0.17887093126773834,
        -0.06000300869345665
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9999936819076538,
          0.9479970335960388,
          0.9003685712814331,
          0.9411554336547852,
          0.31904417276382446
        ],
        [
          0.9479970335960388,
          1.0000104904174805,
          0.8656069040298462,
          0.9015806913375854,
          0.29554665088653564
        ],
        [
          0.9003685712814331,
          0.8656069040298462,
          0.9998325109481812,
          0.9566366672515869,
          0.38101884722709656
        ],
        [
          0.9411554336547852,
          0.9015806913375854,
          0.9566366672515869,
          1.000120997428894,
          0.39058032631874084
        ],
        [
          0.31904417276382446,
          0.29554662108421326,
          0.38101884722709656,
          0.39058035612106323,
          1.0000450611114502
        ]
      ],
      "overlap_residualized": [
        [
          0.9999883770942688,
          0.5223058462142944,
          0.4323226809501648,
          0.4821033775806427,
          0.1769804209470749
        ],
        [
          0.5223058462142944,
          0.9999626278877258,
          0.4146003723144531,
          0.38310152292251587,
          0.23483285307884216
        ],
        [
          0.4323226809501648,
          0.4146003723144531,
          0.999937117099762,
          0.5539680123329163,
          0.1879037618637085
        ],
        [
          0.4821033775806427,
          0.38310152292251587,
          0.5539680123329163,
          1.000050663948059,
          0.09037858992815018
        ],
        [
          0.1769804060459137,
          0.23483285307884216,
          0.1879037618637085,
          0.09037858247756958,
          1.0005296468734741
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          14.883325576782227,
          17.680810928344727
        ],
        "HISTORY": [
          16.40095329284668,
          21.18524169921875
        ],
        "MATH": [
          10.817216873168945,
          16.190237045288086
        ],
        "SCIENCE": [
          7.446213245391846,
          16.25210952758789
        ],
        "SUBJECTIVE": [
          33.10612106323242,
          65.83539581298828
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -3.787781769579107,
          "GEOGRAPHY": -3.0736236572265625,
          "SCIENCE": -2.6227345900102095,
          "MATH": -2.831325578689575,
          "SUBJECTIVE": -2.2883145187212075
        },
        "HISTORY": {
          "HISTORY": -3.686072923920371,
          "GEOGRAPHY": -2.996464266496546,
          "SCIENCE": -2.6169427416541358,
          "MATH": -2.8063695271809896,
          "SUBJECTIVE": -2.3781878844551416
        },
        "MATH": {
          "HISTORY": -6.407993164929477,
          "GEOGRAPHY": -5.948660177343032,
          "SCIENCE": -5.447202249006792,
          "MATH": -5.606376457214355,
          "SUBJECTIVE": -5.2014495600824775
        },
        "SCIENCE": {
          "HISTORY": -5.599290002476085,
          "GEOGRAPHY": -5.092041324166691,
          "SCIENCE": -4.540626265785911,
          "MATH": -4.743868319193522,
          "SUBJECTIVE": -4.402547680813333
        },
        "SUBJECTIVE": {
          "HISTORY": -2.1760315244848076,
          "GEOGRAPHY": -1.8088603019714355,
          "SCIENCE": -1.5194092230363325,
          "MATH": -1.6083724657694498,
          "SUBJECTIVE": -1.4377408649610437
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        49.23047637939453,
        27.539461135864258,
        6.0616607666015625,
        2.778055429458618,
        1.6529182195663452,
        1.5586296319961548,
        1.2047152519226074,
        0.7839787006378174
      ],
      "decision_pc_order_1based": [
        2,
        1,
        3,
        7,
        5,
        6,
        8,
        4
      ],
      "decision_pc_correlations": [
        0.4089910089969635,
        0.7196992039680481,
        0.3326992690563202,
        -0.027171127498149872,
        -0.09025581181049347,
        0.052533023059368134,
        0.2133466750383377,
        -0.04849037900567055
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0000447034835815,
          0.9518405199050903,
          0.9197577238082886,
          0.9532083868980408,
          0.4094443917274475
        ],
        [
          0.9518405199050903,
          0.9998005628585815,
          0.8813556432723999,
          0.9136492013931274,
          0.38465550541877747
        ],
        [
          0.9197577238082886,
          0.8813556432723999,
          1.000044822692871,
          0.965232253074646,
          0.4707350432872772
        ],
        [
          0.9532083868980408,
          0.9136492013931274,
          0.965232253074646,
          0.9999319314956665,
          0.48776304721832275
        ],
        [
          0.4094443917274475,
          0.38465550541877747,
          0.4707350432872772,
          0.48776304721832275,
          0.9998195767402649
        ]
      ],
      "overlap_residualized": [
        [
          0.9999405145645142,
          0.5025286078453064,
          0.48550692200660706,
          0.5086542367935181,
          0.17852072417736053
        ],
        [
          0.5025286078453064,
          1.0000603199005127,
          0.38091468811035156,
          0.3676466643810272,
          0.20709985494613647
        ],
        [
          0.48550689220428467,
          0.38091468811035156,
          1.0003050565719604,
          0.5557308197021484,
          0.16779878735542297
        ],
        [
          0.5086542367935181,
          0.3676466643810272,
          0.5557308197021484,
          1.0001184940338135,
          0.057745471596717834
        ],
        [
          0.17852070927619934,
          0.20709984004497528,
          0.16779878735542297,
          0.05774547532200813,
          1.0003122091293335
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          12.767563819885254,
          15.680241584777832
        ],
        "HISTORY": [
          12.505237579345703,
          21.211837768554688
        ],
        "MATH": [
          9.616399765014648,
          14.917683601379395
        ],
        "SCIENCE": [
          6.408420562744141,
          14.699368476867676
        ],
        "SUBJECTIVE": [
          34.2600212097168,
          52.48574447631836
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.00031835382635,
          "GEOGRAPHY": -5.183902516084559,
          "SCIENCE": -4.652067076076161,
          "MATH": -4.922985299428304,
          "SUBJECTIVE": -4.4459690218386445
        },
        "HISTORY": {
          "HISTORY": -5.679130532524803,
          "GEOGRAPHY": -4.8788111630608055,
          "SCIENCE": -4.500672773881392,
          "MATH": -4.718863614400228,
          "SUBJECTIVE": -4.34575831371805
        },
        "MATH": {
          "HISTORY": -8.039391539313577,
          "GEOGRAPHY": -7.400840338538675,
          "SCIENCE": -6.803594134070656,
          "MATH": -7.01885445912679,
          "SUBJECTIVE": -6.704206010569697
        },
        "SCIENCE": {
          "HISTORY": -7.695239067077637,
          "GEOGRAPHY": -7.077294602113612,
          "SCIENCE": -6.487844813953746,
          "MATH": -6.710498968760173,
          "SUBJECTIVE": -6.462280107581097
        },
        "SUBJECTIVE": {
          "HISTORY": -5.01124212958596,
          "GEOGRAPHY": -4.661806527306052,
          "SCIENCE": -4.248616803776134,
          "MATH": -4.3271231333414715,
          "SUBJECTIVE": -4.252889902695365
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        46.23992156982422,
        30.998245239257812,
        5.750308990478516,
        2.7614262104034424,
        1.7154823541641235,
        1.5207668542861938,
        1.1896624565124512,
        0.8440364599227905
      ],
      "decision_pc_order_1based": [
        2,
        3,
        1,
        7,
        5,
        6,
        4,
        8
      ],
      "decision_pc_correlations": [
        0.2930843234062195,
        0.7620723843574524,
        -0.3494254946708679,
        0.025834236294031143,
        -0.14178015291690826,
        0.03383594751358032,
        -0.20669542253017426,
        -0.006643327418714762
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9999573826789856,
          0.9533271193504333,
          0.9315826296806335,
          0.9571689963340759,
          0.41171765327453613
        ],
        [
          0.9533271193504333,
          1.0000174045562744,
          0.8938620090484619,
          0.9179958701133728,
          0.38235822319984436
        ],
        [
          0.9315826892852783,
          0.8938620090484619,
          1.0001466274261475,
          0.9675142765045166,
          0.45480698347091675
        ],
        [
          0.9571689963340759,
          0.9179959297180176,
          0.9675142765045166,
          1.0000197887420654,
          0.4731113314628601
        ],
        [
          0.41171765327453613,
          0.38235822319984436,
          0.45480698347091675,
          0.4731113314628601,
          1.0000358819961548
        ]
      ],
      "overlap_residualized": [
        [
          0.9997230768203735,
          0.8324370384216309,
          0.6694328784942627,
          0.8063837289810181,
          0.32442882657051086
        ],
        [
          0.8324370384216309,
          1.000068187713623,
          0.6696301698684692,
          0.7397218942642212,
          0.2986772060394287
        ],
        [
          0.6694328784942627,
          0.6696301698684692,
          0.9998374581336975,
          0.7921959161758423,
          0.3172723054885864
        ],
        [
          0.8063837289810181,
          0.7397218942642212,
          0.7921959161758423,
          1.0001031160354614,
          0.33620667457580566
        ],
        [
          0.32442882657051086,
          0.2986772060394287,
          0.31727227568626404,
          0.33620667457580566,
          0.999809205532074
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          12.648616790771484,
          76.29081726074219
        ],
        "HISTORY": [
          18.398786544799805,
          77.3426742553711
        ],
        "MATH": [
          8.677472114562988,
          78.04837799072266
        ],
        "SCIENCE": [
          6.563007354736328,
          78.30996704101562
        ],
        "SUBJECTIVE": [
          40.423728942871094,
          74.14432525634766
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.92789457061074,
          "GEOGRAPHY": -6.1507883913376755,
          "SCIENCE": -5.646353288130327,
          "MATH": -5.84796126683553,
          "SUBJECTIVE": -5.625192559283713
        },
        "HISTORY": {
          "HISTORY": -6.583847912875089,
          "GEOGRAPHY": -5.827282232396743,
          "SCIENCE": -5.401121681386774,
          "MATH": -5.602145671844482,
          "SUBJECTIVE": -5.473136549410612
        },
        "MATH": {
          "HISTORY": -8.168413313952358,
          "GEOGRAPHY": -7.433910257676068,
          "SCIENCE": -6.896677862514149,
          "MATH": -7.056336720784505,
          "SUBJECTIVE": -6.888873701510222
        },
        "SCIENCE": {
          "HISTORY": -7.9418581182306465,
          "GEOGRAPHY": -7.228022435132195,
          "SCIENCE": -6.661094990643588,
          "MATH": -6.864658419291178,
          "SUBJECTIVE": -6.769233309704324
        },
        "SUBJECTIVE": {
          "HISTORY": -5.524871197613803,
          "GEOGRAPHY": -5.1728823325213265,
          "SCIENCE": -4.711322567679665,
          "MATH": -4.8021743138631185,
          "SUBJECTIVE": -4.869806351869003
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        47.196712493896484,
        30.2600154876709,
        5.614666938781738,
        3.1481025218963623,
        1.7002453804016113,
        1.4871947765350342,
        1.169478416442871,
        0.8250666260719299
      ],
      "decision_pc_order_1based": [
        2,
        1,
        3,
        7,
        5,
        6,
        4,
        8
      ],
      "decision_pc_correlations": [
        0.4431973993778229,
        0.699690580368042,
        0.3124804198741913,
        0.06487856805324554,
        -0.12746071815490723,
        0.07469156384468079,
        0.20078915357589722,
        -0.015398983843624592
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9999433755874634,
          0.9558440446853638,
          0.9311405420303345,
          0.957901120185852,
          0.4655342102050781
        ],
        [
          0.9558440446853638,
          1.0000635385513306,
          0.8996370434761047,
          0.9225307703018188,
          0.4373432397842407
        ],
        [
          0.9311405420303345,
          0.8996370434761047,
          0.999902606010437,
          0.9676783084869385,
          0.5027046203613281
        ],
        [
          0.957901120185852,
          0.9225307703018188,
          0.9676783084869385,
          0.9999440312385559,
          0.5242913961410522
        ],
        [
          0.4655342102050781,
          0.43734318017959595,
          0.5027045607566833,
          0.5242913961410522,
          1.00003182888031
        ]
      ],
      "overlap_residualized": [
        [
          1.0000238418579102,
          0.4152505099773407,
          0.5176033973693848,
          0.5613492727279663,
          0.153968945145607
        ],
        [
          0.4152505099773407,
          0.9999003410339355,
          0.3515166938304901,
          0.34926190972328186,
          0.12760162353515625
        ],
        [
          0.51760333776474,
          0.3515167236328125,
          0.9997402429580688,
          0.544704794883728,
          0.15083971619606018
        ],
        [
          0.5613492131233215,
          0.34926193952560425,
          0.5447048544883728,
          0.9997718930244446,
          0.01918672025203705
        ],
        [
          0.153968945145607,
          0.12760162353515625,
          0.15083971619606018,
          0.01918672025203705,
          0.9998030662536621
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          11.89681339263916,
          14.616394996643066
        ],
        "HISTORY": [
          11.869050025939941,
          19.727493286132812
        ],
        "MATH": [
          9.18033504486084,
          13.997727394104004
        ],
        "SCIENCE": [
          6.335183143615723,
          14.16481876373291
        ],
        "SUBJECTIVE": [
          31.499269485473633,
          52.12185287475586
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -4.043256802992388,
          "GEOGRAPHY": -3.2316520073834587,
          "SCIENCE": -2.8508826277472754,
          "MATH": -2.9937741279602053,
          "SUBJECTIVE": -2.818253175072048
        },
        "HISTORY": {
          "HISTORY": -3.9944431348280474,
          "GEOGRAPHY": -3.1985749497133145,
          "SCIENCE": -2.902026642452587,
          "MATH": -3.035449171066284,
          "SUBJECTIVE": -2.9242931656215503
        },
        "MATH": {
          "HISTORY": -5.957855744795366,
          "GEOGRAPHY": -5.205931326922248,
          "SCIENCE": -4.733895713632757,
          "MATH": -4.872957038879394,
          "SUBJECTIVE": -4.652545721634574
        },
        "SCIENCE": {
          "HISTORY": -5.224714669314298,
          "GEOGRAPHY": -4.459615791545195,
          "SCIENCE": -3.975637674331665,
          "MATH": -4.11046355565389,
          "SUBJECTIVE": -3.937917139219201
        },
        "SUBJECTIVE": {
          "HISTORY": -4.747490557757291,
          "GEOGRAPHY": -4.323612858267391,
          "SCIENCE": -3.910590583627874,
          "MATH": -3.9688357671101886,
          "SUBJECTIVE": -3.8481682279835576
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        50.64615249633789,
        27.773889541625977,
        5.2897138595581055,
        2.9142839908599854,
        1.7500112056732178,
        1.5828325748443604,
        1.0598406791687012,
        0.7204057574272156
      ],
      "decision_pc_order_1based": [
        2,
        1,
        3,
        7,
        6,
        4,
        5,
        8
      ],
      "decision_pc_correlations": [
        0.5116474628448486,
        0.6529948115348816,
        0.30252063274383545,
        0.09188016504049301,
        -0.012578992173075676,
        0.1354357749223709,
        0.20835191011428833,
        0.002932138042524457
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.000017523765564,
          0.9579837918281555,
          0.9349882006645203,
          0.9595897197723389,
          0.4990346133708954
        ],
        [
          0.9579837918281555,
          0.9999470710754395,
          0.9063593149185181,
          0.9260340929031372,
          0.4679983854293823
        ],
        [
          0.9349882006645203,
          0.9063593149185181,
          0.9999853372573853,
          0.9686949253082275,
          0.5212219953536987
        ],
        [
          0.9595896601676941,
          0.9260340929031372,
          0.9686949253082275,
          1.0000832080841064,
          0.5358265042304993
        ],
        [
          0.4990346133708954,
          0.4679983854293823,
          0.5212219953536987,
          0.5358265042304993,
          0.9998586773872375
        ]
      ],
      "overlap_residualized": [
        [
          0.9999564290046692,
          0.5156842470169067,
          0.5126503109931946,
          0.5516169667243958,
          0.15726500749588013
        ],
        [
          0.5156842470169067,
          1.000057578086853,
          0.4960745573043823,
          0.40116623044013977,
          0.2057216763496399
        ],
        [
          0.5126503109931946,
          0.4960745573043823,
          1.0000803470611572,
          0.5143096446990967,
          0.1574590504169464
        ],
        [
          0.5516169667243958,
          0.40116623044013977,
          0.5143096446990967,
          1.0001375675201416,
          0.033385809510946274
        ],
        [
          0.15726500749588013,
          0.2057216763496399,
          0.1574590504169464,
          0.033385809510946274,
          0.9999432563781738
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          11.98388671875,
          13.489715576171875
        ],
        "HISTORY": [
          11.744102478027344,
          18.50634765625
        ],
        "MATH": [
          9.0830717086792,
          12.756818771362305
        ],
        "SCIENCE": [
          6.419426441192627,
          13.199230194091797
        ],
        "SUBJECTIVE": [
          29.20014762878418,
          53.18956756591797
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -3.3241320740092886,
          "GEOGRAPHY": -2.672834648805506,
          "SCIENCE": -2.272704536264593,
          "MATH": -2.3917007446289062,
          "SUBJECTIVE": -2.0545700529347295
        },
        "HISTORY": {
          "HISTORY": -3.0290298678658227,
          "GEOGRAPHY": -2.4320286021513096,
          "SCIENCE": -2.167778730392456,
          "MATH": -2.268784777323405,
          "SUBJECTIVE": -2.023369602535082
        },
        "MATH": {
          "HISTORY": -4.813667449084195,
          "GEOGRAPHY": -4.161804283366484,
          "SCIENCE": -3.620778517289595,
          "MATH": -3.722951602935791,
          "SUBJECTIVE": -3.3806589997333027
        },
        "SCIENCE": {
          "HISTORY": -4.317762569947676,
          "GEOGRAPHY": -3.647111415863037,
          "SCIENCE": -3.134915221821178,
          "MATH": -3.2479615211486816,
          "SUBJECTIVE": -2.9513461071511973
        },
        "SUBJECTIVE": {
          "HISTORY": -4.471898165616122,
          "GEOGRAPHY": -4.308856066535501,
          "SCIENCE": -4.021338874643499,
          "MATH": -4.029201698303223,
          "SUBJECTIVE": -3.819399004397185
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        59.27731704711914,
        22.050813674926758,
        4.2398223876953125,
        3.051609516143799,
        1.7811998128890991,
        1.2840523719787598,
        0.8307437300682068,
        0.6034365892410278
      ],
      "decision_pc_order_1based": [
        1,
        2,
        3,
        4,
        7,
        8,
        6,
        5
      ],
      "decision_pc_correlations": [
        0.5860663652420044,
        0.5725513696670532,
        0.2770604193210602,
        0.20094051957130432,
        0.010826717130839825,
        0.05171244964003563,
        -0.1689925193786621,
        -0.16635677218437195
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.000603199005127,
          0.9606403112411499,
          0.9408015012741089,
          0.9613949060440063,
          0.6259229183197021
        ],
        [
          0.9606403112411499,
          1.0000972747802734,
          0.9219164848327637,
          0.9406270980834961,
          0.5885348916053772
        ],
        [
          0.9408015012741089,
          0.9219164848327637,
          0.9998741149902344,
          0.9736456871032715,
          0.6470513343811035
        ],
        [
          0.9613949060440063,
          0.9406270980834961,
          0.9736456871032715,
          0.9999789595603943,
          0.6531491875648499
        ],
        [
          0.6259229183197021,
          0.5885348916053772,
          0.6470513343811035,
          0.6531491875648499,
          1.0000622272491455
        ]
      ],
      "overlap_residualized": [
        [
          1.000186562538147,
          0.5483354330062866,
          0.6054623126983643,
          0.5174886584281921,
          0.18651825189590454
        ],
        [
          0.5483354330062866,
          0.9997979402542114,
          0.4511576294898987,
          0.3634433448314667,
          0.22767119109630585
        ],
        [
          0.6054623126983643,
          0.4511576294898987,
          1.0001251697540283,
          0.5543791055679321,
          0.1599147766828537
        ],
        [
          0.5174886584281921,
          0.36344337463378906,
          0.5543791055679321,
          0.9998317360877991,
          0.11670848727226257
        ],
        [
          0.18651825189590454,
          0.22767120599746704,
          0.1599147915840149,
          0.11670848727226257,
          1.000037670135498
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          10.547082901000977,
          12.11715316772461
        ],
        "HISTORY": [
          10.966629028320312,
          15.803387641906738
        ],
        "MATH": [
          9.027806282043457,
          11.095298767089844
        ],
        "SCIENCE": [
          6.626138687133789,
          11.189120292663574
        ],
        "SUBJECTIVE": [
          23.37904930114746,
          45.51215362548828
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -3.8871847066012295,
          "GEOGRAPHY": -3.205930569592644,
          "SCIENCE": -2.714538335800171,
          "MATH": -2.8854562123616536,
          "SUBJECTIVE": -2.573529803234598
        },
        "HISTORY": {
          "HISTORY": -3.5841094580563633,
          "GEOGRAPHY": -2.9485667453092685,
          "SCIENCE": -2.515659072182395,
          "MATH": -2.672947915395101,
          "SUBJECTIVE": -2.4621182939280635
        },
        "MATH": {
          "HISTORY": -4.618644909425215,
          "GEOGRAPHY": -4.055186664356905,
          "SCIENCE": -3.4616851806640625,
          "MATH": -3.5896129926045734,
          "SUBJECTIVE": -3.309900035028872
        },
        "SCIENCE": {
          "HISTORY": -4.8844664096832275,
          "GEOGRAPHY": -4.2353416891659,
          "SCIENCE": -3.6534846262498335,
          "MATH": -3.8104565938313804,
          "SUBJECTIVE": -3.543618119281271
        },
        "SUBJECTIVE": {
          "HISTORY": -4.203713330355558,
          "GEOGRAPHY": -4.1581010537989,
          "SCIENCE": -3.9531358155337246,
          "MATH": -3.9645944595336915,
          "SUBJECTIVE": -3.7309868854025137
        }
      }
    }
  ]
}

==> sycophancy_runs/mistral7b_overlap/overlap_summary.json <==
{
  "model": "mistralai/Mistral-7B-Instruct-v0.3",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "GEOGRAPHY",
    "HISTORY",
    "MATH",
    "SCIENCE",
    "SUBJECTIVE"
  ],
  "split_counts": {
    "GEOGRAPHY": {
      "train": 67,
      "val": 16,
      "test": 17
    },
    "HISTORY": {
      "train": 58,
      "val": 20,
      "test": 22
    },
    "MATH": {
      "train": 64,
      "val": 20,
      "test": 15
    },
    "SCIENCE": {
      "train": 59,
      "val": 19,
      "test": 22
    },
    "SUBJECTIVE": {
      "train": 50,
      "val": 24,
      "test": 23
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        17.40536880493164,
        10.423317909240723,
        9.168619155883789,
        5.435946464538574,
        4.967309474945068,
        4.644981384277344,
        4.107848644256592,
        2.665428876876831
      ],
      "decision_pc_order_1based": [
        6,
        2,
        1,
        5,
        4,
        3,
        8,
        7
      ],
      "decision_pc_correlations": [
        0.06775563955307007,
        0.07880683988332748,
        -0.03592636436223984,
        -0.04200252145528793,
        -0.06478983908891678,
        0.0843782126903534,
        -0.02154531143605709,
        -0.030187485739588737
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9996939897537231,
          0.6899811625480652,
          0.31798872351646423,
          0.49006807804107666,
          0.28002694249153137
        ],
        [
          0.6899811625480652,
          0.999955415725708,
          0.3040136992931366,
          0.3268449306488037,
          0.14497214555740356
        ],
        [
          0.31798869371414185,
          0.3040136992931366,
          1.0000107288360596,
          0.6399186849594116,
          0.2835075259208679
        ],
        [
          0.49006807804107666,
          0.3268449306488037,
          0.6399186849594116,
          1.0000481605529785,
          0.3571319580078125
        ],
        [
          0.28002694249153137,
          0.14497214555740356,
          0.2835075259208679,
          0.3571319580078125,
          1.0000228881835938
        ]
      ],
      "overlap_residualized": [
        [
          1.0001410245895386,
          0.7364380359649658,
          0.3653421103954315,
          0.7621585726737976,
          0.2612091898918152
        ],
        [
          0.7364380359649658,
          0.9997903108596802,
          0.29406288266181946,
          0.6148133873939514,
          0.15407982468605042
        ],
        [
          0.3653421401977539,
          0.29406288266181946,
          0.9999311566352844,
          0.40298953652381897,
          0.2354465276002884
        ],
        [
          0.7621585726737976,
          0.6148133873939514,
          0.40298953652381897,
          1.0001237392425537,
          0.26214978098869324
        ],
        [
          0.2612091898918152,
          0.15407982468605042,
          0.23544654250144958,
          0.26214978098869324,
          0.999717116355896
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          62.525115966796875,
          87.3302230834961
        ],
        "HISTORY": [
          71.10087585449219,
          88.14054107666016
        ],
        "MATH": [
          35.34285354614258,
          81.12693786621094
        ],
        "SCIENCE": [
          20.242753982543945,
          88.46099090576172
        ],
        "SUBJECTIVE": [
          40.16853713989258,
          83.8317642211914
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -2.903050784021616,
          "GEOGRAPHY": -2.643902650979512,
          "SCIENCE": -2.4844328634737227,
          "MATH": -2.4290301643311976,
          "SUBJECTIVE": -2.0333424249319765
        },
        "HISTORY": {
          "HISTORY": -1.1760713091458788,
          "GEOGRAPHY": -1.4599151018020862,
          "SCIENCE": -1.390612505122342,
          "MATH": -1.326877035976698,
          "SUBJECTIVE": -1.169426598707619
        },
        "MATH": {
          "HISTORY": -6.621340815231881,
          "GEOGRAPHY": -7.0891616129699875,
          "SCIENCE": -5.967956608330661,
          "MATH": -5.137856157372395,
          "SUBJECTIVE": -4.020376673737622
        },
        "SCIENCE": {
          "HISTORY": -4.201123842165213,
          "GEOGRAPHY": -4.702803895274616,
          "SCIENCE": -4.464438859574412,
          "MATH": -3.7600688121747226,
          "SUBJECTIVE": -3.011765426085533
        },
        "SUBJECTIVE": {
          "HISTORY": -9.148748427121477,
          "GEOGRAPHY": -9.110768507727805,
          "SCIENCE": -7.064448649275371,
          "MATH": -5.706757995237907,
          "SUBJECTIVE": -7.496292014282359
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        16.575462341308594,
        9.915224075317383,
        9.283854484558105,
        5.312074184417725,
        5.108770370483398,
        4.697122573852539,
        4.1120076179504395,
        2.6092023849487305
      ],
      "decision_pc_order_1based": [
        5,
        2,
        4,
        1,
        3,
        6,
        7,
        8
      ],
      "decision_pc_correlations": [
        0.055832523852586746,
        0.0769554153084755,
        -0.05044267326593399,
        -0.07173120975494385,
        -0.08290277421474457,
        0.03534457087516785,
        -0.03149721398949623,
        0.0032123487908393145
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9997355937957764,
          0.6890740394592285,
          0.30197566747665405,
          0.45861345529556274,
          0.2540777921676636
        ],
        [
          0.6890740394592285,
          0.9998383522033691,
          0.29542189836502075,
          0.31588825583457947,
          0.13371378183364868
        ],
        [
          0.30197569727897644,
          0.29542189836502075,
          0.999904215335846,
          0.6117731928825378,
          0.2518223524093628
        ],
        [
          0.45861345529556274,
          0.31588825583457947,
          0.6117731928825378,
          0.9997965693473816,
          0.3168907165527344
        ],
        [
          0.2540777921676636,
          0.13371378183364868,
          0.2518223226070404,
          0.3168907165527344,
          0.9999843835830688
        ]
      ],
      "overlap_residualized": [
        [
          0.9998536109924316,
          0.7405186295509338,
          0.3396207392215729,
          0.7686247825622559,
          0.34249383211135864
        ],
        [
          0.7405186295509338,
          1.0000840425491333,
          0.26578205823898315,
          0.6082890033721924,
          0.255247563123703
        ],
        [
          0.3396207392215729,
          0.26578205823898315,
          0.9999839067459106,
          0.3868308961391449,
          0.30434659123420715
        ],
        [
          0.7686247825622559,
          0.6082890033721924,
          0.3868308961391449,
          1.0001542568206787,
          0.35027486085891724
        ],
        [
          0.34249383211135864,
          0.255247563123703,
          0.30434659123420715,
          0.35027486085891724,
          1.0003650188446045
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          70.31358337402344,
          84.02054595947266
        ],
        "HISTORY": [
          76.349609375,
          86.97183227539062
        ],
        "MATH": [
          40.288597106933594,
          80.01644897460938
        ],
        "SCIENCE": [
          18.359512329101562,
          83.39698791503906
        ],
        "SUBJECTIVE": [
          39.67697525024414,
          76.44804382324219
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -5.166382094083184,
          "GEOGRAPHY": -4.647357555434985,
          "SCIENCE": -4.089293943210081,
          "MATH": -3.980824231666823,
          "SUBJECTIVE": -3.137082506234393
        },
        "HISTORY": {
          "HISTORY": -2.257297196891159,
          "GEOGRAPHY": -2.426414119298844,
          "SCIENCE": -2.1658123365434054,
          "MATH": -2.0138146109879016,
          "SUBJECTIVE": -1.5228874692895815
        },
        "MATH": {
          "HISTORY": -7.079974359705705,
          "GEOGRAPHY": -7.7362208197660305,
          "SCIENCE": -6.740724513857541,
          "MATH": -5.719299555756152,
          "SUBJECTIVE": -4.93058313453651
        },
        "SCIENCE": {
          "HISTORY": -5.2575332984931515,
          "GEOGRAPHY": -5.739367424428244,
          "SCIENCE": -5.128877821680032,
          "MATH": -4.509796905750409,
          "SUBJECTIVE": -3.5467236458384632
        },
        "SUBJECTIVE": {
          "HISTORY": -9.560863832265817,
          "GEOGRAPHY": -9.694874054368805,
          "SCIENCE": -7.430529538245702,
          "MATH": -6.227547185122967,
          "SUBJECTIVE": -7.702857630550051
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        16.238418579101562,
        10.028604507446289,
        8.879798889160156,
        5.3737263679504395,
        4.996592998504639,
        4.75022554397583,
        4.092573642730713,
        2.599916934967041
      ],
      "decision_pc_order_1based": [
        4,
        5,
        3,
        1,
        2,
        6,
        7,
        8
      ],
      "decision_pc_correlations": [
        0.06093042343854904,
        0.057250719517469406,
        -0.06637795269489288,
        -0.09213551878929138,
        -0.07046400010585785,
        0.04173737391829491,
        -0.02771207131445408,
        0.017610615119338036
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9997901916503906,
          0.6780699491500854,
          0.2899547815322876,
          0.4402298629283905,
          0.22065459191799164
        ],
        [
          0.6780699491500854,
          0.9999132752418518,
          0.30291175842285156,
          0.31936126947402954,
          0.10238029807806015
        ],
        [
          0.2899547815322876,
          0.30291175842285156,
          0.9996989965438843,
          0.6006327867507935,
          0.24813559651374817
        ],
        [
          0.4402298629283905,
          0.31936126947402954,
          0.6006327867507935,
          0.9999948143959045,
          0.302476167678833
        ],
        [
          0.22065459191799164,
          0.10238029062747955,
          0.24813559651374817,
          0.302476167678833,
          1.0000884532928467
        ]
      ],
      "overlap_residualized": [
        [
          1.000197172164917,
          0.6886448860168457,
          0.3170737028121948,
          0.4456328749656677,
          0.23440295457839966
        ],
        [
          0.6886448860168457,
          0.9999551177024841,
          0.33545422554016113,
          0.32424360513687134,
          0.16631442308425903
        ],
        [
          0.3170737326145172,
          0.33545422554016113,
          1.0002002716064453,
          0.6434173583984375,
          0.3479890525341034
        ],
        [
          0.4456328749656677,
          0.32424360513687134,
          0.6434173583984375,
          0.9999212026596069,
          0.4757590889930725
        ],
        [
          0.23440295457839966,
          0.16631440818309784,
          0.347989022731781,
          0.4757590591907501,
          1.0000767707824707
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          79.86699676513672,
          85.11978912353516
        ],
        "HISTORY": [
          70.27189636230469,
          87.52490997314453
        ],
        "MATH": [
          72.59977722167969,
          88.29950714111328
        ],
        "SCIENCE": [
          74.7515640258789,
          89.32770538330078
        ],
        "SUBJECTIVE": [
          57.98625946044922,
          84.03914642333984
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.224769600243731,
          "GEOGRAPHY": -5.386631282703841,
          "SCIENCE": -4.373618511567739,
          "MATH": -4.337301078562935,
          "SUBJECTIVE": -3.0476844518485926
        },
        "HISTORY": {
          "HISTORY": -2.150462552312423,
          "GEOGRAPHY": -2.393793619292624,
          "SCIENCE": -2.095246972050518,
          "MATH": -1.9600930948431292,
          "SUBJECTIVE": -1.2518258315268094
        },
        "MATH": {
          "HISTORY": -8.614409551278435,
          "GEOGRAPHY": -9.316970865296966,
          "SCIENCE": -7.66376993432641,
          "MATH": -6.556582883621256,
          "SUBJECTIVE": -5.263089354473935
        },
        "SCIENCE": {
          "HISTORY": -5.717819515901448,
          "GEOGRAPHY": -6.485548261333914,
          "SCIENCE": -5.427057533868885,
          "MATH": -4.70977296832328,
          "SUBJECTIVE": -3.520295522864098
        },
        "SUBJECTIVE": {
          "HISTORY": -10.585367016155612,
          "GEOGRAPHY": -10.735591676305322,
          "SCIENCE": -7.967582199045203,
          "MATH": -6.6754320580512285,
          "SUBJECTIVE": -7.0508811522032255
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        15.154667854309082,
        9.400944709777832,
        8.930508613586426,
        5.711426734924316,
        5.130414962768555,
        4.716065883636475,
        4.253021240234375,
        2.5636868476867676
      ],
      "decision_pc_order_1based": [
        3,
        4,
        6,
        5,
        8,
        1,
        2,
        7
      ],
      "decision_pc_correlations": [
        0.05144186690449715,
        0.03968233987689018,
        -0.07664835453033447,
        0.07431383430957794,
        -0.0660812258720398,
        0.06885508447885513,
        -0.031254563480615616,
        0.05836450308561325
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9999027848243713,
          0.6495588421821594,
          0.25676390528678894,
          0.43648746609687805,
          0.2076456993818283
        ],
        [
          0.6495589017868042,
          0.9997339844703674,
          0.2912031412124634,
          0.30646389722824097,
          0.10434775054454803
        ],
        [
          0.25676390528678894,
          0.291203111410141,
          0.9999005794525146,
          0.5619505643844604,
          0.22249414026737213
        ],
        [
          0.43648746609687805,
          0.30646389722824097,
          0.5619505643844604,
          0.9996738433837891,
          0.27351662516593933
        ],
        [
          0.2076456993818283,
          0.10434774309396744,
          0.22249414026737213,
          0.27351659536361694,
          1.000209093093872
        ]
      ],
      "overlap_residualized": [
        [
          0.9998123049736023,
          0.5103397965431213,
          0.41394323110580444,
          0.7759461402893066,
          0.2864660620689392
        ],
        [
          0.5103397965431213,
          0.9998607039451599,
          0.4444507956504822,
          0.550141453742981,
          0.22782912850379944
        ],
        [
          0.41394320130348206,
          0.4444507956504822,
          1.0003364086151123,
          0.6002691984176636,
          0.28724148869514465
        ],
        [
          0.7759461998939514,
          0.550141453742981,
          0.6002691984176636,
          1.0000922679901123,
          0.32249191403388977
        ],
        [
          0.2864660620689392,
          0.22782912850379944,
          0.28724151849746704,
          0.32249191403388977,
          1.0000624656677246
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          22.874881744384766,
          89.3151626586914
        ],
        "HISTORY": [
          40.14345169067383,
          82.404296875
        ],
        "MATH": [
          82.13424682617188,
          84.48654174804688
        ],
        "SCIENCE": [
          65.13609313964844,
          85.83789825439453
        ],
        "SUBJECTIVE": [
          43.47831344604492,
          88.28636932373047
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.008424643596465,
          "GEOGRAPHY": -5.213951633476159,
          "SCIENCE": -4.328375609422272,
          "MATH": -4.262537617484728,
          "SUBJECTIVE": -3.1111110901338574
        },
        "HISTORY": {
          "HISTORY": -2.2609890968623487,
          "GEOGRAPHY": -2.5152112535913203,
          "SCIENCE": -2.189204214437103,
          "MATH": -1.9852217097456257,
          "SUBJECTIVE": -1.4318337514389143
        },
        "MATH": {
          "HISTORY": -9.037362664556978,
          "GEOGRAPHY": -9.817364619387423,
          "SCIENCE": -7.928675491447476,
          "MATH": -6.942334488530954,
          "SUBJECTIVE": -5.396956278011203
        },
        "SCIENCE": {
          "HISTORY": -5.723764502692078,
          "GEOGRAPHY": -6.360679126632236,
          "SCIENCE": -5.3165429921937175,
          "MATH": -4.785021823939557,
          "SUBJECTIVE": -3.572493138105568
        },
        "SUBJECTIVE": {
          "HISTORY": -10.169033779847352,
          "GEOGRAPHY": -10.176828302004758,
          "SCIENCE": -7.7231798440387305,
          "MATH": -6.587779633204142,
          "SUBJECTIVE": -6.990693123930174
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        14.470216751098633,
        9.137907028198242,
        8.616989135742188,
        5.823703289031982,
        5.061290740966797,
        4.610033988952637,
        4.190442085266113,
        2.6024627685546875
      ],
      "decision_pc_order_1based": [
        8,
        5,
        2,
        4,
        1,
        3,
        6,
        7
      ],
      "decision_pc_correlations": [
        0.05053547024726868,
        0.06474548578262329,
        -0.04829372465610504,
        0.06084797903895378,
        -0.08094862103462219,
        0.04360527545213699,
        -0.03892210125923157,
        0.09056396037340164
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9998152256011963,
          0.6090984344482422,
          0.22731414437294006,
          0.43738120794296265,
          0.19491465389728546
        ],
        [
          0.6090984344482422,
          0.9998865723609924,
          0.279572069644928,
          0.2963019907474518,
          0.09612011164426804
        ],
        [
          0.22731414437294006,
          0.279572069644928,
          1.0000793933868408,
          0.5410732626914978,
          0.21334657073020935
        ],
        [
          0.43738123774528503,
          0.2963019907474518,
          0.5410732626914978,
          1.0001187324523926,
          0.27322691679000854
        ],
        [
          0.19491463899612427,
          0.09612010419368744,
          0.21334655582904816,
          0.27322691679000854,
          1.0000661611557007
        ]
      ],
      "overlap_residualized": [
        [
          0.9999906420707703,
          0.6337132453918457,
          0.2774120569229126,
          0.4360731244087219,
          0.19115708768367767
        ],
        [
          0.6337132453918457,
          0.9999018311500549,
          0.267659068107605,
          0.2855336666107178,
          0.10074607282876968
        ],
        [
          0.2774120569229126,
          0.2676590383052826,
          1.0000348091125488,
          0.6743304133415222,
          0.22942405939102173
        ],
        [
          0.4360731244087219,
          0.2855336666107178,
          0.674330472946167,
          1.0000576972961426,
          0.3076934814453125
        ],
        [
          0.19115708768367767,
          0.10074608027935028,
          0.22942405939102173,
          0.3076934814453125,
          0.9999602437019348
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          79.74833679199219,
          87.90750122070312
        ],
        "HISTORY": [
          74.08989715576172,
          85.14359283447266
        ],
        "MATH": [
          61.1117057800293,
          82.60305786132812
        ],
        "SCIENCE": [
          81.16681671142578,
          89.39276885986328
        ],
        "SUBJECTIVE": [
          71.82225036621094,
          81.8314208984375
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -7.029311014339328,
          "GEOGRAPHY": -5.805827259579125,
          "SCIENCE": -4.833997111513534,
          "MATH": -4.856105326364438,
          "SUBJECTIVE": -3.0862479936736436
        },
        "HISTORY": {
          "HISTORY": -2.963633937676522,
          "GEOGRAPHY": -3.0227084748775646,
          "SCIENCE": -2.799985982837494,
          "MATH": -2.418551396081845,
          "SUBJECTIVE": -1.608047720712974
        },
        "MATH": {
          "HISTORY": -9.08929229798642,
          "GEOGRAPHY": -9.655557396219058,
          "SCIENCE": -8.082233154341917,
          "MATH": -7.005019581193725,
          "SUBJECTIVE": -5.5321927441931935
        },
        "SCIENCE": {
          "HISTORY": -6.558909372638234,
          "GEOGRAPHY": -7.08834628118476,
          "SCIENCE": -6.188553353861525,
          "MATH": -5.468346201550836,
          "SUBJECTIVE": -3.991214429291532
        },
        "SUBJECTIVE": {
          "HISTORY": -9.746591739356518,
          "GEOGRAPHY": -9.798527437974425,
          "SCIENCE": -7.686585693874142,
          "MATH": -6.446168028066555,
          "SUBJECTIVE": -6.6480072271888675
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        14.177579879760742,
        9.349247932434082,
        8.31369686126709,
        6.087299346923828,
        4.98191499710083,
        4.630800724029541,
        4.137523174285889,
        2.606684684753418
      ],
      "decision_pc_order_1based": [
        5,
        8,
        2,
        7,
        1,
        3,
        6,
        4
      ],
      "decision_pc_correlations": [
        0.04485536739230156,
        0.062478478997945786,
        -0.04452967643737793,
        0.0324467234313488,
        -0.0950537919998169,
        0.03816866874694824,
        -0.044877517968416214,
        0.06790255010128021
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9999837279319763,
          0.5655620098114014,
          0.20072129368782043,
          0.43874093890190125,
          0.19657815992832184
        ],
        [
          0.5655620098114014,
          0.9997920989990234,
          0.27079641819000244,
          0.2763397693634033,
          0.07311239838600159
        ],
        [
          0.20072129368782043,
          0.27079641819000244,
          0.9999184012413025,
          0.5123258233070374,
          0.2254839539527893
        ],
        [
          0.43874093890190125,
          0.2763397693634033,
          0.5123258233070374,
          0.9997968673706055,
          0.29715055227279663
        ],
        [
          0.19657814502716064,
          0.07311239838600159,
          0.2254839539527893,
          0.29715055227279663,
          0.9998397827148438
        ]
      ],
      "overlap_residualized": [
        [
          1.0000553131103516,
          0.5992415547370911,
          0.2864375114440918,
          0.44201067090034485,
          0.19352686405181885
        ],
        [
          0.5992415547370911,
          0.999952495098114,
          0.26680755615234375,
          0.2665692865848541,
          0.07761695981025696
        ],
        [
          0.2864375114440918,
          0.26680755615234375,
          1.0000689029693604,
          0.6513551473617554,
          0.23830410838127136
        ],
        [
          0.44201070070266724,
          0.26656925678253174,
          0.6513551473617554,
          1.0000033378601074,
          0.31782031059265137
        ],
        [
          0.19352686405181885,
          0.07761695981025696,
          0.23830410838127136,
          0.31782031059265137,
          1.0001925230026245
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          77.46549987792969,
          89.12627410888672
        ],
        "HISTORY": [
          76.68412780761719,
          87.72760009765625
        ],
        "MATH": [
          56.4455451965332,
          82.15860748291016
        ],
        "SCIENCE": [
          82.54518127441406,
          89.3927993774414
        ],
        "SUBJECTIVE": [
          75.01736450195312,
          83.42125701904297
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.44686377979815,
          "GEOGRAPHY": -5.772463567993221,
          "SCIENCE": -4.850942798551511,
          "MATH": -4.864470874269803,
          "SUBJECTIVE": -3.2678952163044848
        },
        "HISTORY": {
          "HISTORY": -3.834809453586455,
          "GEOGRAPHY": -3.8793845494442127,
          "SCIENCE": -3.493108734192157,
          "MATH": -3.006113767856732,
          "SUBJECTIVE": -2.3188911910654735
        },
        "MATH": {
          "HISTORY": -9.828095791819083,
          "GEOGRAPHY": -10.176868959220455,
          "SCIENCE": -8.542096203743396,
          "MATH": -7.442331306667378,
          "SUBJECTIVE": -6.181361109585218
        },
        "SCIENCE": {
          "HISTORY": -8.087051464424638,
          "GEOGRAPHY": -8.382090368294431,
          "SCIENCE": -7.211068269807253,
          "MATH": -6.353977710582937,
          "SUBJECTIVE": -4.834255883591655
        },
        "SUBJECTIVE": {
          "HISTORY": -9.453114279969173,
          "GEOGRAPHY": -9.206986867767924,
          "SCIENCE": -7.295026134106923,
          "MATH": -6.052848170697689,
          "SUBJECTIVE": -6.917432530378194
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.262046813964844,
        9.37539291381836,
        8.16582202911377,
        6.379847049713135,
        5.2821550369262695,
        4.563790798187256,
        3.876392364501953,
        2.5807437896728516
      ],
      "decision_pc_order_1based": [
        5,
        2,
        8,
        3,
        6,
        1,
        4,
        7
      ],
      "decision_pc_correlations": [
        0.03871889412403107,
        0.06649743020534515,
        -0.05621422827243805,
        0.035742443054914474,
        -0.08254459500312805,
        0.04201449081301689,
        -0.02604302391409874,
        0.06175962835550308
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.999893844127655,
          0.5258916020393372,
          0.15207867324352264,
          0.4034023582935333,
          0.19204667210578918
        ],
        [
          0.5258916020393372,
          0.9999826550483704,
          0.24425509572029114,
          0.23772814869880676,
          0.07414080202579498
        ],
        [
          0.15207865834236145,
          0.24425509572029114,
          1.0000451803207397,
          0.5133869647979736,
          0.23068661987781525
        ],
        [
          0.4034023880958557,
          0.23772814869880676,
          0.5133869647979736,
          1.0000364780426025,
          0.3024447560310364
        ],
        [
          0.19204667210578918,
          0.07414080202579498,
          0.23068660497665405,
          0.3024447560310364,
          0.9997774362564087
        ]
      ],
      "overlap_residualized": [
        [
          1.0000919103622437,
          0.6955617666244507,
          0.32608821988105774,
          0.5908924341201782,
          0.19701127707958221
        ],
        [
          0.6955617666244507,
          0.9998360276222229,
          0.21223348379135132,
          0.4226510226726532,
          0.13051000237464905
        ],
        [
          0.32608819007873535,
          0.21223348379135132,
          1.0001397132873535,
          0.3678196668624878,
          0.23227691650390625
        ],
        [
          0.5908924341201782,
          0.4226510226726532,
          0.3678196668624878,
          1.0004725456237793,
          0.18599019944667816
        ],
        [
          0.19701127707958221,
          0.13051000237464905,
          0.23227693140506744,
          0.18599019944667816,
          1.000028371810913
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          54.21680450439453,
          88.64261627197266
        ],
        "HISTORY": [
          74.04041290283203,
          86.30372619628906
        ],
        "MATH": [
          33.841312408447266,
          77.7449722290039
        ],
        "SCIENCE": [
          18.613576889038086,
          86.8055648803711
        ],
        "SUBJECTIVE": [
          42.20210647583008,
          77.56006622314453
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.951858268034729,
          "GEOGRAPHY": -6.386463548988104,
          "SCIENCE": -5.356848328712989,
          "MATH": -5.266721697772542,
          "SUBJECTIVE": -3.882562173085044
        },
        "HISTORY": {
          "HISTORY": -2.8382182836807757,
          "GEOGRAPHY": -2.8831117840976836,
          "SCIENCE": -2.6437506157142874,
          "MATH": -2.2227716183289887,
          "SUBJECTIVE": -1.6313522939630987
        },
        "MATH": {
          "HISTORY": -10.291632126932116,
          "GEOGRAPHY": -10.433723957990022,
          "SCIENCE": -8.751637511717325,
          "MATH": -7.583661626900236,
          "SUBJECTIVE": -6.04341912974158
        },
        "SCIENCE": {
          "HISTORY": -8.024645163116723,
          "GEOGRAPHY": -8.205912159591476,
          "SCIENCE": -7.080818397956054,
          "MATH": -6.160479238388749,
          "SUBJECTIVE": -4.518918891700552
        },
        "SUBJECTIVE": {
          "HISTORY": -7.369842442429879,
          "GEOGRAPHY": -7.265706910368274,
          "SCIENCE": -5.8176125392995095,
          "MATH": -4.765266939004262,
          "SUBJECTIVE": -5.993381379820082
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.263620376586914,
        9.632865905761719,
        7.908630847930908,
        6.614599227905273,
        5.616742134094238,
        4.5060319900512695,
        3.6954538822174072,
        2.589216947555542
      ],
      "decision_pc_order_1based": [
        5,
        3,
        2,
        8,
        6,
        1,
        4,
        7
      ],
      "decision_pc_correlations": [
        0.023793352767825127,
        0.07145459949970245,
        -0.07670125365257263,
        0.017104605212807655,
        -0.08175373822450638,
        0.029978878796100616,
        -0.005552224349230528,
        0.06101599708199501
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9999945163726807,
          0.36470556259155273,
          0.18738633394241333,
          0.6196982264518738,
          0.24412351846694946
        ],
        [
          0.36470556259155273,
          1.000154733657837,
          0.22380053997039795,
          0.21086253225803375,
          0.07803104817867279
        ],
        [
          0.18738633394241333,
          0.22380055487155914,
          0.9997695088386536,
          0.4797687828540802,
          0.2633703052997589
        ],
        [
          0.6196982264518738,
          0.21086251735687256,
          0.4797687828540802,
          0.9997895359992981,
          0.3344961106777191
        ],
        [
          0.24412350356578827,
          0.07803104817867279,
          0.2633703052997589,
          0.3344961106777191,
          1.000138759613037
        ]
      ],
      "overlap_residualized": [
        [
          1.0000309944152832,
          0.5460525155067444,
          0.40154653787612915,
          0.6554559469223022,
          0.2933190166950226
        ],
        [
          0.5460524559020996,
          0.9999150633811951,
          0.22505643963813782,
          0.3456146717071533,
          0.11784094572067261
        ],
        [
          0.40154653787612915,
          0.22505643963813782,
          0.999829888343811,
          0.6964561939239502,
          0.3208887577056885
        ],
        [
          0.6554559469223022,
          0.34561464190483093,
          0.6964561939239502,
          0.999821662902832,
          0.3717707097530365
        ],
        [
          0.2933189868927002,
          0.11784094572067261,
          0.3208887577056885,
          0.3717707097530365,
          0.9997657537460327
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          42.22956466674805,
          71.40548706054688
        ],
        "HISTORY": [
          35.630775451660156,
          80.05188751220703
        ],
        "MATH": [
          54.05162048339844,
          87.3635482788086
        ],
        "SCIENCE": [
          71.81586456298828,
          84.54409790039062
        ],
        "SUBJECTIVE": [
          71.35709381103516,
          81.13652038574219
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.64554821331562,
          "GEOGRAPHY": -6.022701178293894,
          "SCIENCE": -5.084547833793542,
          "MATH": -4.690387956239283,
          "SUBJECTIVE": -3.3640009254703056
        },
        "HISTORY": {
          "HISTORY": -2.440115306992084,
          "GEOGRAPHY": -2.298191661015153,
          "SCIENCE": -2.013037163848904,
          "MATH": -1.6813518260916074,
          "SUBJECTIVE": -0.9796754246699098
        },
        "MATH": {
          "HISTORY": -11.398294668729333,
          "GEOGRAPHY": -10.984893524581018,
          "SCIENCE": -9.132126739079302,
          "MATH": -7.707080528326332,
          "SUBJECTIVE": -5.587572820282177
        },
        "SCIENCE": {
          "HISTORY": -7.235851516894234,
          "GEOGRAPHY": -6.978558668928385,
          "SCIENCE": -6.064616155805362,
          "MATH": -5.127691594255157,
          "SUBJECTIVE": -3.5406768073773254
        },
        "SUBJECTIVE": {
          "HISTORY": -6.971767569130117,
          "GEOGRAPHY": -6.699464442975381,
          "SCIENCE": -5.499690048904582,
          "MATH": -4.224374590814113,
          "SUBJECTIVE": -5.512505105048742
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        15.147348403930664,
        9.87293815612793,
        7.410356044769287,
        6.447490692138672,
        5.737136363983154,
        4.3487162590026855,
        3.7529234886169434,
        2.5806899070739746
      ],
      "decision_pc_order_1based": [
        3,
        2,
        5,
        8,
        6,
        7,
        4,
        1
      ],
      "decision_pc_correlations": [
        0.0024630080442875624,
        0.06405674666166306,
        0.09134615957736969,
        -0.011811114847660065,
        -0.05967895686626434,
        0.050083424896001816,
        -0.015348798595368862,
        -0.057985663414001465
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9999722242355347,
          0.36335861682891846,
          0.29385489225387573,
          0.7849750518798828,
          0.30559802055358887
        ],
        [
          0.36335861682891846,
          1.0000183582305908,
          0.2717011868953705,
          0.2949303686618805,
          0.1451943814754486
        ],
        [
          0.2938549220561981,
          0.2717011868953705,
          1.000133752822876,
          0.4584266245365143,
          0.32275837659835815
        ],
        [
          0.7849750518798828,
          0.2949303686618805,
          0.4584266245365143,
          0.999986469745636,
          0.3702020049095154
        ],
        [
          0.3055979907512665,
          0.1451943814754486,
          0.32275837659835815,
          0.3702020049095154,
          1.000013828277588
        ]
      ],
      "overlap_residualized": [
        [
          0.9999213814735413,
          0.7162744998931885,
          0.3243654668331146,
          0.45104965567588806,
          0.2689884603023529
        ],
        [
          0.7162744998931885,
          0.9999029636383057,
          0.2853422164916992,
          0.3723205626010895,
          0.18184547126293182
        ],
        [
          0.3243654668331146,
          0.28534218668937683,
          0.9997686743736267,
          0.4364941418170929,
          0.2505524754524231
        ],
        [
          0.45104965567588806,
          0.37232059240341187,
          0.4364941716194153,
          1.0000801086425781,
          0.25611913204193115
        ],
        [
          0.2689884901046753,
          0.18184545636177063,
          0.2505524754524231,
          0.25611913204193115,
          1.000061273574829
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          32.7724609375,
          75.75594329833984
        ],
        "HISTORY": [
          37.67758560180664,
          88.27316284179688
        ],
        "MATH": [
          53.01695251464844,
          88.29097747802734
        ],
        "SCIENCE": [
          22.23542022705078,
          83.51272583007812
        ],
        "SUBJECTIVE": [
          41.5865364074707,
          85.56895446777344
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.111431995068084,
          "GEOGRAPHY": -5.816693422658479,
          "SCIENCE": -4.925205670043149,
          "MATH": -4.3110243724659085,
          "SUBJECTIVE": -3.083454151151945
        },
        "HISTORY": {
          "HISTORY": -1.886294829659164,
          "GEOGRAPHY": -1.349742168231922,
          "SCIENCE": -1.0530371348458258,
          "MATH": -0.7857962723821401,
          "SUBJECTIVE": 0.24565914512166512
        },
        "MATH": {
          "HISTORY": -10.207828866825862,
          "GEOGRAPHY": -9.589000638464794,
          "SCIENCE": -7.96532784470103,
          "MATH": -6.747732438271244,
          "SUBJECTIVE": -4.347149950938056
        },
        "SCIENCE": {
          "HISTORY": -7.184598286530342,
          "GEOGRAPHY": -6.882908795220668,
          "SCIENCE": -5.865547398518009,
          "MATH": -4.777712323330343,
          "SUBJECTIVE": -2.9964755591329024
        },
        "SUBJECTIVE": {
          "HISTORY": -9.127731347964568,
          "GEOGRAPHY": -8.191927715697709,
          "SCIENCE": -6.647051904689182,
          "MATH": -5.0075765259563925,
          "SUBJECTIVE": -6.324399235536871
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        14.588895797729492,
        9.973502159118652,
        7.9523186683654785,
        6.479067325592041,
        5.5379638671875,
        4.248358249664307,
        3.7438082695007324,
        2.5447936058044434
      ],
      "decision_pc_order_1based": [
        8,
        3,
        2,
        6,
        4,
        5,
        1,
        7
      ],
      "decision_pc_correlations": [
        0.007792838383466005,
        0.0612005740404129,
        0.0710272490978241,
        -0.05193808674812317,
        -0.04258690029382706,
        0.05569760873913765,
        -0.00034030151437036693,
        -0.08215533941984177
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9998639822006226,
          0.3409966826438904,
          0.30523160099983215,
          0.8279160261154175,
          0.30954045057296753
        ],
        [
          0.3409966826438904,
          1.0000431537628174,
          0.24567507207393646,
          0.270651251077652,
          0.12283194065093994
        ],
        [
          0.30523160099983215,
          0.24567507207393646,
          0.9999899864196777,
          0.39150872826576233,
          0.2786649167537689
        ],
        [
          0.8279160261154175,
          0.27065128087997437,
          0.3915087580680847,
          0.9999816417694092,
          0.3572298586368561
        ],
        [
          0.30954045057296753,
          0.12283193320035934,
          0.2786649465560913,
          0.3572298586368561,
          1.0000877380371094
        ]
      ],
      "overlap_residualized": [
        [
          0.9999503493309021,
          0.41422873735427856,
          0.3215635120868683,
          0.836327314376831,
          0.31390824913978577
        ],
        [
          0.41422873735427856,
          0.999771237373352,
          0.2954518496990204,
          0.37831050157546997,
          0.13519231975078583
        ],
        [
          0.3215635120868683,
          0.2954518496990204,
          1.0003042221069336,
          0.43771982192993164,
          0.30440524220466614
        ],
        [
          0.836327314376831,
          0.37831050157546997,
          0.43771982192993164,
          1.0000032186508179,
          0.3620907962322235
        ],
        [
          0.31390824913978577,
          0.13519231975078583,
          0.3044052720069885,
          0.3620907962322235,
          0.9999641180038452
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          78.1277847290039,
          87.65486145019531
        ],
        "HISTORY": [
          37.69758224487305,
          85.80184173583984
        ],
        "MATH": [
          69.26581573486328,
          88.27424621582031
        ],
        "SCIENCE": [
          75.83644104003906,
          88.36695861816406
        ],
        "SUBJECTIVE": [
          79.88050079345703,
          89.65694427490234
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -4.80177199116654,
          "GEOGRAPHY": -4.776084240635528,
          "SCIENCE": -4.106929901563986,
          "MATH": -3.6402101065963506,
          "SUBJECTIVE": -2.7517500419736556
        },
        "HISTORY": {
          "HISTORY": -1.4500699562274597,
          "GEOGRAPHY": -0.9963622757178896,
          "SCIENCE": -0.7060323090885173,
          "MATH": -0.47947467863559723,
          "SUBJECTIVE": 0.5014135358126267
        },
        "MATH": {
          "HISTORY": -8.990649963136423,
          "GEOGRAPHY": -7.798165870830417,
          "SCIENCE": -5.984846363267438,
          "MATH": -5.13126248208185,
          "SUBJECTIVE": -2.6839340386669273
        },
        "SCIENCE": {
          "HISTORY": -6.178774866233156,
          "GEOGRAPHY": -5.974439879879355,
          "SCIENCE": -5.155003341846168,
          "MATH": -4.281763745347659,
          "SUBJECTIVE": -2.9446818824938457
        },
        "SUBJECTIVE": {
          "HISTORY": -6.558925460008058,
          "GEOGRAPHY": -6.243103511631489,
          "SCIENCE": -5.024717865173113,
          "MATH": -3.145150089263916,
          "SUBJECTIVE": -4.582925372635541
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        15.091964721679688,
        9.930340766906738,
        8.109922409057617,
        6.608311176300049,
        5.334372520446777,
        4.2649359703063965,
        3.63332462310791,
        2.4162144660949707
      ],
      "decision_pc_order_1based": [
        8,
        3,
        6,
        4,
        2,
        5,
        7,
        1
      ],
      "decision_pc_correlations": [
        -0.0018797875382006168,
        0.05141878128051758,
        0.07471275329589844,
        0.053180400282144547,
        -0.04794296994805336,
        -0.054865606129169464,
        -0.042314305901527405,
        -0.08388158679008484
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.000264286994934,
          0.3324655294418335,
          0.3130364418029785,
          0.8362379670143127,
          0.3280905485153198
        ],
        [
          0.3324655294418335,
          0.9999942779541016,
          0.2441662847995758,
          0.34651291370391846,
          0.1915370672941208
        ],
        [
          0.3130364418029785,
          0.2441662847995758,
          1.0003070831298828,
          0.38453859090805054,
          0.27655136585235596
        ],
        [
          0.836237907409668,
          0.34651288390159607,
          0.38453856110572815,
          0.9999387860298157,
          0.3732020854949951
        ],
        [
          0.3280905485153198,
          0.1915370672941208,
          0.27655136585235596,
          0.37320205569267273,
          1.0000815391540527
        ]
      ],
      "overlap_residualized": [
        [
          0.9998924136161804,
          0.44485193490982056,
          0.32594579458236694,
          0.8388426303863525,
          0.3299444913864136
        ],
        [
          0.44485193490982056,
          0.9998445510864258,
          0.2605116069316864,
          0.3854154944419861,
          0.17455434799194336
        ],
        [
          0.32594579458236694,
          0.260511577129364,
          0.9997971057891846,
          0.41820648312568665,
          0.29922711849212646
        ],
        [
          0.8388426303863525,
          0.3854154944419861,
          0.41820648312568665,
          0.9997283220291138,
          0.37352675199508667
        ],
        [
          0.3299444615840912,
          0.17455433309078217,
          0.29922711849212646,
          0.37352678179740906,
          1.000045895576477
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          77.55866241455078,
          87.42174530029297
        ],
        "HISTORY": [
          30.256385803222656,
          89.91419219970703
        ],
        "MATH": [
          68.97944641113281,
          89.82302856445312
        ],
        "SCIENCE": [
          76.8938980102539,
          89.93852233886719
        ],
        "SUBJECTIVE": [
          82.14360046386719,
          89.28753662109375
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -3.5943492529067127,
          "GEOGRAPHY": -3.4234829996438587,
          "SCIENCE": -2.7986859710548413,
          "MATH": -2.0988978947202366,
          "SUBJECTIVE": -0.8942136172934071
        },
        "HISTORY": {
          "HISTORY": -1.2717217731882224,
          "GEOGRAPHY": -0.7798461190917912,
          "SCIENCE": -0.5563511489467188,
          "MATH": -0.08741328666607538,
          "SUBJECTIVE": 0.5714637329801917
        },
        "MATH": {
          "HISTORY": -7.4101025857539335,
          "GEOGRAPHY": -6.65134946837583,
          "SCIENCE": -5.349428008225831,
          "MATH": -4.408553587521116,
          "SUBJECTIVE": -2.2385912363053015
        },
        "SCIENCE": {
          "HISTORY": -4.27382785983553,
          "GEOGRAPHY": -4.062801563564469,
          "SCIENCE": -3.5220968846062366,
          "MATH": -2.5164339928577344,
          "SUBJECTIVE": -1.0646803056335319
        },
        "SUBJECTIVE": {
          "HISTORY": -6.453096486289393,
          "GEOGRAPHY": -6.173843666911125,
          "SCIENCE": -5.0828685923056165,
          "MATH": -2.8267711751163005,
          "SUBJECTIVE": -4.236222986496337
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        13.092260360717773,
        11.503655433654785,
        8.786720275878906,
        6.754922389984131,
        4.99585485458374,
        4.575236797332764,
        3.1698174476623535,
        2.6859517097473145
      ],
      "decision_pc_order_1based": [
        2,
        7,
        8,
        6,
        5,
        4,
        1,
        3
      ],
      "decision_pc_correlations": [
        0.0340336412191391,
        0.09635255485773087,
        0.02084992080926895,
        -0.0439295619726181,
        -0.04815494269132614,
        0.05491122975945473,
        -0.09156912565231323,
        0.055255040526390076
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9998888969421387,
          0.39914634823799133,
          0.14633305370807648,
          0.4649648666381836,
          0.28775835037231445
        ],
        [
          0.39914634823799133,
          1.0000548362731934,
          0.07714593410491943,
          0.15816283226013184,
          0.17097869515419006
        ],
        [
          0.14633305370807648,
          0.07714593410491943,
          0.9999325275421143,
          0.4230004847049713,
          0.19876176118850708
        ],
        [
          0.4649648666381836,
          0.15816283226013184,
          0.4230004847049713,
          1.0000030994415283,
          0.37105074524879456
        ],
        [
          0.28775835037231445,
          0.17097869515419006,
          0.19876176118850708,
          0.37105071544647217,
          1.0003082752227783
        ]
      ],
      "overlap_residualized": [
        [
          1.0003070831298828,
          0.3758850693702698,
          0.34538042545318604,
          0.8171874284744263,
          0.32328152656555176
        ],
        [
          0.3758850693702698,
          0.9998572468757629,
          0.18446969985961914,
          0.30108925700187683,
          0.1247858852148056
        ],
        [
          0.34538042545318604,
          0.18446969985961914,
          1.0000566244125366,
          0.42246368527412415,
          0.16240456700325012
        ],
        [
          0.8171874284744263,
          0.30108925700187683,
          0.42246368527412415,
          0.9999991655349731,
          0.3419078588485718
        ],
        [
          0.32328152656555176,
          0.1247858852148056,
          0.16240456700325012,
          0.3419078588485718,
          0.9999570846557617
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          17.218854904174805,
          89.19601440429688
        ],
        "HISTORY": [
          25.075647354125977,
          88.6561279296875
        ],
        "MATH": [
          65.52588653564453,
          89.24568939208984
        ],
        "SCIENCE": [
          41.40553283691406,
          86.79522705078125
        ],
        "SUBJECTIVE": [
          39.947235107421875,
          82.70869445800781
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -4.978390271352096,
          "GEOGRAPHY": -5.184047908467405,
          "SCIENCE": -4.774450165896931,
          "MATH": -4.027525311956803,
          "SUBJECTIVE": -3.7926002477255203
        },
        "HISTORY": {
          "HISTORY": 0.024551463736729187,
          "GEOGRAPHY": 0.1009956799885806,
          "SCIENCE": 0.183189162815159,
          "MATH": 0.17703040267030398,
          "SUBJECTIVE": 0.2841206006705761
        },
        "MATH": {
          "HISTORY": -8.901903617788445,
          "GEOGRAPHY": -9.044248896267485,
          "SCIENCE": -7.7799090552567085,
          "MATH": -6.693885604416331,
          "SUBJECTIVE": -4.354739852168637
        },
        "SCIENCE": {
          "HISTORY": -6.743414177982644,
          "GEOGRAPHY": -6.761169078376363,
          "SCIENCE": -6.04415668496354,
          "MATH": -5.039807207137346,
          "SUBJECTIVE": -3.64044045701461
        },
        "SUBJECTIVE": {
          "HISTORY": -7.8930355415425515,
          "GEOGRAPHY": -8.220622269546284,
          "SCIENCE": -7.512820625931702,
          "MATH": -5.77292320082585,
          "SUBJECTIVE": -7.112772706045729
        }
      }
    }
  ]
}

==> sycophancy_runs/qwen3_4b_overlap/overlap_summary.json <==
{
  "model": "Qwen/Qwen3-4B-Instruct-2507",
  "layers": [
    -12,
    -11,
    -10,
    -9,
    -8,
    -7,
    -6,
    -5,
    -4,
    -3,
    -2,
    -1
  ],
  "r_decision": 2,
  "r_category": 2,
  "k_top": 8,
  "categories": [
    "GEOGRAPHY",
    "HISTORY",
    "MATH",
    "SCIENCE",
    "SUBJECTIVE"
  ],
  "split_counts": {
    "GEOGRAPHY": {
      "train": 67,
      "val": 16,
      "test": 17
    },
    "HISTORY": {
      "train": 58,
      "val": 20,
      "test": 22
    },
    "MATH": {
      "train": 64,
      "val": 20,
      "test": 15
    },
    "SCIENCE": {
      "train": 59,
      "val": 19,
      "test": 22
    },
    "SUBJECTIVE": {
      "train": 50,
      "val": 24,
      "test": 23
    }
  },
  "seed": 123,
  "per_layer": [
    {
      "layer": -12,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        31.89455223083496,
        14.55633544921875,
        6.691035270690918,
        4.682436466217041,
        3.803476333618164,
        3.1084072589874268,
        2.076692581176758,
        1.813301682472229
      ],
      "decision_pc_order_1based": [
        1,
        5,
        4,
        8,
        6,
        3,
        2,
        7
      ],
      "decision_pc_correlations": [
        0.6878980994224548,
        0.07589800655841827,
        -0.07651019096374512,
        -0.12799906730651855,
        0.539128839969635,
        -0.08695987612009048,
        0.03529705852270126,
        -0.12003523111343384
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0002868175506592,
          0.4940166175365448,
          0.6227675676345825,
          0.7967584729194641,
          0.2865409553050995
        ],
        [
          0.4940165877342224,
          0.9999868869781494,
          0.32604914903640747,
          0.473050057888031,
          0.2909071743488312
        ],
        [
          0.6227675676345825,
          0.32604914903640747,
          0.9999698400497437,
          0.6467740535736084,
          0.3724355101585388
        ],
        [
          0.7967584729194641,
          0.473050057888031,
          0.6467740535736084,
          0.999822199344635,
          0.2940802574157715
        ],
        [
          0.2865409851074219,
          0.29090720415115356,
          0.3724355101585388,
          0.2940802574157715,
          0.9996089935302734
        ]
      ],
      "overlap_residualized": [
        [
          1.000196933746338,
          0.4300985336303711,
          0.5833204984664917,
          0.6979885101318359,
          0.2760098874568939
        ],
        [
          0.4300985336303711,
          0.9998628497123718,
          0.32439500093460083,
          0.44609397649765015,
          0.30117905139923096
        ],
        [
          0.5833204984664917,
          0.32439500093460083,
          1.0000150203704834,
          0.5446836948394775,
          0.2951439619064331
        ],
        [
          0.6979885101318359,
          0.44609397649765015,
          0.5446837544441223,
          1.0000145435333252,
          0.26467543840408325
        ],
        [
          0.27600985765457153,
          0.30117902159690857,
          0.2951439321041107,
          0.26467543840408325,
          1.0001908540725708
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          44.062042236328125,
          83.1259994506836
        ],
        "HISTORY": [
          63.59590530395508,
          77.98133087158203
        ],
        "MATH": [
          41.740299224853516,
          74.63469696044922
        ],
        "SCIENCE": [
          42.461788177490234,
          85.24986267089844
        ],
        "SUBJECTIVE": [
          51.174041748046875,
          81.01921081542969
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -9.519205115058206,
          "GEOGRAPHY": -7.7426137082716995,
          "SCIENCE": -7.211614001880992,
          "MATH": -7.377073987325033,
          "SUBJECTIVE": -2.659367830856987
        },
        "HISTORY": {
          "HISTORY": -9.402778430418534,
          "GEOGRAPHY": -8.378740422865924,
          "SCIENCE": -7.688993779095736,
          "MATH": -7.5104907035827635,
          "SUBJECTIVE": -3.5396218507186226
        },
        "MATH": {
          "HISTORY": -19.93619407307018,
          "GEOGRAPHY": -15.7807936668396,
          "SCIENCE": -14.197392983870072,
          "MATH": -15.546951421101888,
          "SUBJECTIVE": -5.396259639574134
        },
        "SCIENCE": {
          "HISTORY": -8.868562524968928,
          "GEOGRAPHY": -7.091796706704533,
          "SCIENCE": -6.776895588094538,
          "MATH": -6.647768624623617,
          "SUBJECTIVE": -2.9389695706574814
        },
        "SUBJECTIVE": {
          "HISTORY": -14.799251339652322,
          "GEOGRAPHY": -11.161525838515338,
          "SCIENCE": -11.458522774956442,
          "MATH": -11.885104688008626,
          "SUBJECTIVE": -9.154142587081246
        }
      }
    },
    {
      "layer": -11,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        33.15547561645508,
        11.72330379486084,
        6.95522403717041,
        4.588284969329834,
        3.524324417114258,
        3.425086259841919,
        2.2277355194091797,
        1.926897644996643
      ],
      "decision_pc_order_1based": [
        1,
        5,
        8,
        6,
        4,
        2,
        3,
        7
      ],
      "decision_pc_correlations": [
        0.6712940335273743,
        0.11241290718317032,
        0.08814885467290878,
        -0.12429986894130707,
        0.5374922752380371,
        -0.13019059598445892,
        0.013357195071876049,
        -0.17019209265708923
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.000096321105957,
          0.37126779556274414,
          0.5752377510070801,
          0.7400400638580322,
          0.18016594648361206
        ],
        [
          0.37126779556274414,
          0.9999604225158691,
          0.23163744807243347,
          0.38365888595581055,
          0.17936234176158905
        ],
        [
          0.5752377510070801,
          0.23163744807243347,
          1.0003366470336914,
          0.5566527247428894,
          0.2530360221862793
        ],
        [
          0.7400400638580322,
          0.38365888595581055,
          0.5566527247428894,
          1.0000509023666382,
          0.19724471867084503
        ],
        [
          0.18016594648361206,
          0.17936234176158905,
          0.2530360221862793,
          0.19724470376968384,
          0.9998821020126343
        ]
      ],
      "overlap_residualized": [
        [
          0.999802827835083,
          0.42722100019454956,
          0.47394809126853943,
          0.6673986315727234,
          0.2046678215265274
        ],
        [
          0.42722100019454956,
          0.9999886751174927,
          0.36469465494155884,
          0.41354620456695557,
          0.22632044553756714
        ],
        [
          0.47394809126853943,
          0.36469465494155884,
          0.9998146891593933,
          0.47724586725234985,
          0.2561921775341034
        ],
        [
          0.6673986315727234,
          0.4135461747646332,
          0.47724586725234985,
          0.9999129772186279,
          0.18803688883781433
        ],
        [
          0.2046678364276886,
          0.22632044553756714,
          0.2561921775341034,
          0.18803688883781433,
          0.9997482299804688
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          44.77462387084961,
          89.03239440917969
        ],
        "HISTORY": [
          80.51882934570312,
          87.66991424560547
        ],
        "MATH": [
          42.2059211730957,
          67.2061767578125
        ],
        "SCIENCE": [
          43.796688079833984,
          83.31095886230469
        ],
        "SUBJECTIVE": [
          54.05003356933594,
          67.71360778808594
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -5.411373485218395,
          "GEOGRAPHY": -3.5662920615252327,
          "SCIENCE": -3.1990228349512275,
          "MATH": -3.512672011057536,
          "SUBJECTIVE": 0.10728554103685461
        },
        "HISTORY": {
          "HISTORY": -5.151110779155385,
          "GEOGRAPHY": -4.6615619939916275,
          "SCIENCE": -4.114903818477284,
          "MATH": -4.0476407686869305,
          "SUBJECTIVE": -1.7377587608669116
        },
        "MATH": {
          "HISTORY": -9.94276161627336,
          "GEOGRAPHY": -6.856960352729349,
          "SCIENCE": -5.781599196520719,
          "MATH": -7.067214647928874,
          "SUBJECTIVE": 0.5963425428971
        },
        "SCIENCE": {
          "HISTORY": -4.805945656516335,
          "GEOGRAPHY": -3.0511985666611614,
          "SCIENCE": -2.752632054415616,
          "MATH": -3.201660696665446,
          "SUBJECTIVE": -0.3844525088434634
        },
        "SUBJECTIVE": {
          "HISTORY": -8.834497820247304,
          "GEOGRAPHY": -7.595495981328628,
          "SCIENCE": -7.009889364242554,
          "MATH": -7.222797934214274,
          "SUBJECTIVE": -7.5203594539476475
        }
      }
    },
    {
      "layer": -10,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        32.58476257324219,
        13.781055450439453,
        7.036142826080322,
        4.450367450714111,
        4.366236686706543,
        2.912714719772339,
        2.3591392040252686,
        1.810724139213562
      ],
      "decision_pc_order_1based": [
        1,
        5,
        2,
        6,
        7,
        4,
        8,
        3
      ],
      "decision_pc_correlations": [
        0.6467827558517456,
        0.2512527108192444,
        0.01755264773964882,
        0.04318543151021004,
        0.4833223223686218,
        0.16654182970523834,
        0.05037391930818558,
        -0.035925596952438354
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0001472234725952,
          0.3911762237548828,
          0.5122042894363403,
          0.7368302345275879,
          0.18307660520076752
        ],
        [
          0.3911762535572052,
          1.0002291202545166,
          0.26715216040611267,
          0.3886127471923828,
          0.1872234344482422
        ],
        [
          0.5122042894363403,
          0.26715216040611267,
          1.0001847743988037,
          0.5189764499664307,
          0.24912017583847046
        ],
        [
          0.7368302345275879,
          0.3886127471923828,
          0.5189765095710754,
          0.9998681545257568,
          0.23022936284542084
        ],
        [
          0.18307660520076752,
          0.1872234344482422,
          0.24912017583847046,
          0.23022937774658203,
          1.0001158714294434
        ]
      ],
      "overlap_residualized": [
        [
          1.0000638961791992,
          0.47157612442970276,
          0.4078221917152405,
          0.6654437780380249,
          0.25135666131973267
        ],
        [
          0.47157615423202515,
          1.000009536743164,
          0.46744078397750854,
          0.45301005244255066,
          0.2987809479236603
        ],
        [
          0.40782222151756287,
          0.46744078397750854,
          0.9999080300331116,
          0.4008382558822632,
          0.3589906692504883
        ],
        [
          0.6654437780380249,
          0.45301005244255066,
          0.4008382558822632,
          0.9996306896209717,
          0.23268131911754608
        ],
        [
          0.25135666131973267,
          0.2987809479236603,
          0.3589906692504883,
          0.23268131911754608,
          1.0002024173736572
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          51.65987014770508,
          69.75086975097656
        ],
        "HISTORY": [
          70.90866088867188,
          85.73621368408203
        ],
        "MATH": [
          41.753517150878906,
          75.77600860595703
        ],
        "SCIENCE": [
          51.26198959350586,
          73.99861907958984
        ],
        "SUBJECTIVE": [
          36.48405456542969,
          72.45732879638672
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -7.42540734464472,
          "GEOGRAPHY": -5.198472191305721,
          "SCIENCE": -4.9388721639459785,
          "MATH": -5.304136880238851,
          "SUBJECTIVE": -1.186098865840746
        },
        "HISTORY": {
          "HISTORY": -6.0730861750516025,
          "GEOGRAPHY": -5.047641978544347,
          "SCIENCE": -4.5950894789262255,
          "MATH": -4.66649481455485,
          "SUBJECTIVE": -1.8654840510824453
        },
        "MATH": {
          "HISTORY": -15.732802152633667,
          "GEOGRAPHY": -12.290383535272936,
          "SCIENCE": -11.7770074931058,
          "MATH": -13.208122825622558,
          "SUBJECTIVE": -4.332807582357655
        },
        "SCIENCE": {
          "HISTORY": -6.512550050562078,
          "GEOGRAPHY": -4.513451295740464,
          "SCIENCE": -4.352515892548994,
          "MATH": -4.829571978251139,
          "SUBJECTIVE": -0.9791445110155188
        },
        "SUBJECTIVE": {
          "HISTORY": -6.933691675012762,
          "GEOGRAPHY": -5.8158349149367385,
          "SCIENCE": -6.0351456078616055,
          "MATH": -6.859940179189047,
          "SUBJECTIVE": -6.463585957236912
        }
      }
    },
    {
      "layer": -9,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        31.100671768188477,
        13.15372371673584,
        7.209622383117676,
        5.146151065826416,
        4.170422077178955,
        3.0503482818603516,
        2.3455159664154053,
        2.121735095977783
      ],
      "decision_pc_order_1based": [
        1,
        4,
        2,
        5,
        6,
        3,
        7,
        8
      ],
      "decision_pc_correlations": [
        0.6158372163772583,
        0.33334487676620483,
        0.03902943804860115,
        -0.4291263818740845,
        -0.26650750637054443,
        0.09513162076473236,
        -0.017659688368439674,
        -0.003310598200187087
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9998430013656616,
          0.41069626808166504,
          0.40373170375823975,
          0.7450572848320007,
          0.16477546095848083
        ],
        [
          0.41069626808166504,
          0.999989926815033,
          0.2966744303703308,
          0.40743541717529297,
          0.168602854013443
        ],
        [
          0.40373173356056213,
          0.2966744303703308,
          0.9998284578323364,
          0.4361445903778076,
          0.23758861422538757
        ],
        [
          0.7450572848320007,
          0.40743541717529297,
          0.4361445903778076,
          1.000106692314148,
          0.20567046105861664
        ],
        [
          0.16477546095848083,
          0.1686028391122818,
          0.23758861422538757,
          0.20567047595977783,
          0.999954879283905
        ]
      ],
      "overlap_residualized": [
        [
          1.0000615119934082,
          0.5035838484764099,
          0.5196101665496826,
          0.6664628982543945,
          0.1373145431280136
        ],
        [
          0.5035838484764099,
          1.000034213066101,
          0.48175132274627686,
          0.501917839050293,
          0.1900767683982849
        ],
        [
          0.5196101665496826,
          0.48175132274627686,
          1.0000433921813965,
          0.5165047645568848,
          0.28423723578453064
        ],
        [
          0.6664628982543945,
          0.501917839050293,
          0.5165047645568848,
          0.9997211694717407,
          0.16894032061100006
        ],
        [
          0.1373145431280136,
          0.1900767683982849,
          0.28423723578453064,
          0.16894032061100006,
          1.0002100467681885
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          53.1610221862793,
          76.56768798828125
        ],
        "HISTORY": [
          74.2571029663086,
          85.42078399658203
        ],
        "MATH": [
          39.553897857666016,
          74.36043548583984
        ],
        "SCIENCE": [
          54.2425422668457,
          76.40003967285156
        ],
        "SUBJECTIVE": [
          34.98632049560547,
          86.62818908691406
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -6.232427011836659,
          "GEOGRAPHY": -4.625273760627298,
          "SCIENCE": -4.274422493847934,
          "MATH": -4.342013009389242,
          "SUBJECTIVE": -0.3492715047753375
        },
        "HISTORY": {
          "HISTORY": -4.737976377660578,
          "GEOGRAPHY": -4.115843828986673,
          "SCIENCE": -3.7429460395466196,
          "MATH": -3.716735617319743,
          "SUBJECTIVE": -0.7350266912709111
        },
        "MATH": {
          "HISTORY": -13.888460831208663,
          "GEOGRAPHY": -12.710091927472282,
          "SCIENCE": -12.501949592070146,
          "MATH": -12.899628734588623,
          "SUBJECTIVE": -6.473348783410114
        },
        "SCIENCE": {
          "HISTORY": -6.861791415648027,
          "GEOGRAPHY": -5.241679079392377,
          "SCIENCE": -4.991836157712069,
          "MATH": -5.284165573120117,
          "SUBJECTIVE": -1.5496637924857761
        },
        "SUBJECTIVE": {
          "HISTORY": -7.214980688962069,
          "GEOGRAPHY": -6.672567816341624,
          "SCIENCE": -6.654533364556053,
          "MATH": -6.739209047953287,
          "SUBJECTIVE": -6.916008576102879
        }
      }
    },
    {
      "layer": -8,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        30.938636779785156,
        13.689187049865723,
        7.2525434494018555,
        5.227115631103516,
        4.326626300811768,
        2.9548778533935547,
        2.2301127910614014,
        2.076261520385742
      ],
      "decision_pc_order_1based": [
        1,
        5,
        2,
        4,
        7,
        6,
        3,
        8
      ],
      "decision_pc_correlations": [
        0.6058133840560913,
        0.3791043758392334,
        0.02871965430676937,
        -0.18129537999629974,
        -0.4613843560218811,
        0.07026638090610504,
        -0.17069722712039948,
        0.017976120114326477
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0001904964447021,
          0.39686131477355957,
          0.44027024507522583,
          0.7330595254898071,
          0.14981670677661896
        ],
        [
          0.39686134457588196,
          1.000162124633789,
          0.3012683391571045,
          0.4037659764289856,
          0.1880672574043274
        ],
        [
          0.4402702748775482,
          0.3012683391571045,
          0.9996073842048645,
          0.47960227727890015,
          0.2414100617170334
        ],
        [
          0.7330595254898071,
          0.403766006231308,
          0.47960227727890015,
          1.0000364780426025,
          0.1941378265619278
        ],
        [
          0.14981669187545776,
          0.1880672574043274,
          0.2414100468158722,
          0.1941378265619278,
          1.0000154972076416
        ]
      ],
      "overlap_residualized": [
        [
          0.9999365210533142,
          0.4275820553302765,
          0.5209760665893555,
          0.5695311427116394,
          0.35450175404548645
        ],
        [
          0.4275820553302765,
          0.9998071193695068,
          0.34120309352874756,
          0.364531934261322,
          0.34175026416778564
        ],
        [
          0.5209760665893555,
          0.34120309352874756,
          1.0001722574234009,
          0.5500936508178711,
          0.3421880900859833
        ],
        [
          0.5695311427116394,
          0.364531934261322,
          0.5500936508178711,
          1.0000500679016113,
          0.3131248950958252
        ],
        [
          0.35450175404548645,
          0.34175026416778564,
          0.3421880602836609,
          0.3131248950958252,
          0.9999516010284424
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          48.949790954589844,
          67.93783569335938
        ],
        "HISTORY": [
          70.04496765136719,
          89.0947265625
        ],
        "MATH": [
          58.89036178588867,
          80.40715789794922
        ],
        "SCIENCE": [
          53.05812454223633,
          74.9256362915039
        ],
        "SUBJECTIVE": [
          48.718910217285156,
          69.42776489257812
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -9.178346460515803,
          "GEOGRAPHY": -7.264869914335363,
          "SCIENCE": -6.947585322640159,
          "MATH": -7.177302996317546,
          "SUBJECTIVE": -2.232357066610585
        },
        "HISTORY": {
          "HISTORY": -8.507873686877163,
          "GEOGRAPHY": -7.5920544792624085,
          "SCIENCE": -7.203343478116122,
          "MATH": -7.419091828664144,
          "SUBJECTIVE": -3.352321956468665
        },
        "MATH": {
          "HISTORY": -14.10434417291121,
          "GEOGRAPHY": -12.967035181382123,
          "SCIENCE": -12.575716300444169,
          "MATH": -12.687253189086913,
          "SUBJECTIVE": -6.565921265146007
        },
        "SCIENCE": {
          "HISTORY": -11.012845928018743,
          "GEOGRAPHY": -9.161204141729018,
          "SCIENCE": -8.736790353601629,
          "MATH": -9.060050296783448,
          "SUBJECTIVE": -3.286396026611328
        },
        "SUBJECTIVE": {
          "HISTORY": -8.788499962199818,
          "GEOGRAPHY": -8.352436458363252,
          "SCIENCE": -8.418554544448853,
          "MATH": -8.568043963114421,
          "SUBJECTIVE": -9.06934698768284
        }
      }
    },
    {
      "layer": -7,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        31.32105255126953,
        15.953961372375488,
        8.031706809997559,
        5.302031993865967,
        4.040238380432129,
        2.757812738418579,
        2.481097459793091,
        1.7370108366012573
      ],
      "decision_pc_order_1based": [
        2,
        1,
        5,
        7,
        3,
        4,
        6,
        8
      ],
      "decision_pc_correlations": [
        0.4862387478351593,
        0.5215160846710205,
        0.18923673033714294,
        -0.08823729306459427,
        -0.4525909125804901,
        -0.0527578704059124,
        0.2718231678009033,
        -0.009617877192795277
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0002588033676147,
          0.4214872419834137,
          0.5409941673278809,
          0.6943529844284058,
          0.21002361178398132
        ],
        [
          0.4214872121810913,
          0.9998676776885986,
          0.4127894341945648,
          0.3799871504306793,
          0.23751325905323029
        ],
        [
          0.5409941673278809,
          0.4127894341945648,
          1.0003305673599243,
          0.4770178496837616,
          0.3196709454059601
        ],
        [
          0.6943529844284058,
          0.37998712062835693,
          0.4770178496837616,
          0.9998094439506531,
          0.2891865372657776
        ],
        [
          0.21002361178398132,
          0.23751325905323029,
          0.3196709454059601,
          0.2891865372657776,
          0.9997915029525757
        ]
      ],
      "overlap_residualized": [
        [
          0.999805212020874,
          0.31610557436943054,
          0.19798274338245392,
          0.4141848385334015,
          0.13393399119377136
        ],
        [
          0.31610557436943054,
          1.0001049041748047,
          0.16197660565376282,
          0.4632844626903534,
          0.11337938904762268
        ],
        [
          0.19798274338245392,
          0.16197660565376282,
          0.9997814893722534,
          0.3493374288082123,
          0.09571927785873413
        ],
        [
          0.4141848087310791,
          0.463284432888031,
          0.3493374288082123,
          0.9998271465301514,
          0.10430918633937836
        ],
        [
          0.13393399119377136,
          0.11337938904762268,
          0.09571928530931473,
          0.10430918633937836,
          1.0000324249267578
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          28.542922973632812,
          53.4406623840332
        ],
        "HISTORY": [
          27.86298942565918,
          72.62574005126953
        ],
        "MATH": [
          17.125669479370117,
          59.976409912109375
        ],
        "SCIENCE": [
          26.940534591674805,
          54.39588928222656
        ],
        "SUBJECTIVE": [
          29.100547790527344,
          60.2318000793457
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -14.979342048818415,
          "GEOGRAPHY": -12.933827568502988,
          "SCIENCE": -12.10099831494418,
          "MATH": -11.843929004669189,
          "SUBJECTIVE": -5.07797732560531
        },
        "HISTORY": {
          "HISTORY": -14.836939529939132,
          "GEOGRAPHY": -13.455794671002556,
          "SCIENCE": -12.652219512245871,
          "MATH": -12.397977479298909,
          "SUBJECTIVE": -6.012819269429082
        },
        "MATH": {
          "HISTORY": -15.478758746927435,
          "GEOGRAPHY": -14.952058876261992,
          "SCIENCE": -14.060882286591964,
          "MATH": -13.147685146331787,
          "SUBJECTIVE": -6.876661383587381
        },
        "SCIENCE": {
          "HISTORY": -15.714882438833063,
          "GEOGRAPHY": -14.768394554362578,
          "SCIENCE": -14.055174177343195,
          "MATH": -12.977264149983723,
          "SUBJECTIVE": -6.912675795347794
        },
        "SUBJECTIVE": {
          "HISTORY": -7.302204543893987,
          "GEOGRAPHY": -7.506346786723418,
          "SCIENCE": -7.469205596230247,
          "MATH": -6.900677522023519,
          "SUBJECTIVE": -7.310226606286091
        }
      }
    },
    {
      "layer": -6,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        31.54689598083496,
        18.337831497192383,
        7.908197402954102,
        5.343599796295166,
        3.874772310256958,
        2.724545955657959,
        2.413078546524048,
        1.6393855810165405
      ],
      "decision_pc_order_1based": [
        2,
        5,
        1,
        3,
        7,
        6,
        4,
        8
      ],
      "decision_pc_correlations": [
        0.4045288860797882,
        0.5799485445022583,
        0.2962605357170105,
        -0.03888639435172081,
        -0.43230319023132324,
        0.15963253378868103,
        0.21086934208869934,
        0.030151402577757835
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0001533031463623,
          0.4698675274848938,
          0.5580339431762695,
          0.543604850769043,
          0.25941964983940125
        ],
        [
          0.4698675274848938,
          0.9999350309371948,
          0.46788376569747925,
          0.4029539227485657,
          0.28476664423942566
        ],
        [
          0.5580339431762695,
          0.46788379549980164,
          0.9999811053276062,
          0.39954155683517456,
          0.3676793873310089
        ],
        [
          0.543604850769043,
          0.4029539227485657,
          0.39954155683517456,
          0.9999287128448486,
          0.3376791179180145
        ],
        [
          0.25941964983940125,
          0.28476664423942566,
          0.3676793873310089,
          0.3376791477203369,
          1.0000327825546265
        ]
      ],
      "overlap_residualized": [
        [
          1.000169277191162,
          0.5329243540763855,
          0.44810402393341064,
          0.5270780324935913,
          0.3108888268470764
        ],
        [
          0.5329242944717407,
          0.9999948143959045,
          0.3835051357746124,
          0.33961451053619385,
          0.2538188695907593
        ],
        [
          0.44810402393341064,
          0.3835051655769348,
          1.0002466440200806,
          0.5212359428405762,
          0.3696165978908539
        ],
        [
          0.5270780324935913,
          0.33961451053619385,
          0.5212359428405762,
          0.9999585151672363,
          0.3237549066543579
        ],
        [
          0.3108888268470764,
          0.2538188397884369,
          0.3696165978908539,
          0.3237548768520355,
          1.0000357627868652
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          23.612276077270508,
          78.09302520751953
        ],
        "HISTORY": [
          39.00495147705078,
          78.15572357177734
        ],
        "MATH": [
          32.27818298339844,
          73.32796478271484
        ],
        "SCIENCE": [
          26.346935272216797,
          71.56047821044922
        ],
        "SUBJECTIVE": [
          40.373023986816406,
          76.4603042602539
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -14.91102875362743,
          "GEOGRAPHY": -13.147376593421487,
          "SCIENCE": -12.010167837142944,
          "MATH": -11.181908671061198,
          "SUBJECTIVE": -4.969116729238759
        },
        "HISTORY": {
          "HISTORY": -16.904288855465975,
          "GEOGRAPHY": -15.69477964850033,
          "SCIENCE": -14.33352203802629,
          "MATH": -13.492407035827636,
          "SUBJECTIVE": -6.691075076227603
        },
        "MATH": {
          "HISTORY": -16.29611973329024,
          "GEOGRAPHY": -16.034647857441623,
          "SCIENCE": -14.825164253061468,
          "MATH": -13.527904796600343,
          "SUBJECTIVE": -7.339348005211872
        },
        "SCIENCE": {
          "HISTORY": -13.518960996107621,
          "GEOGRAPHY": -12.16534454682294,
          "SCIENCE": -11.245667587627064,
          "MATH": -9.876962820688883,
          "SUBJECTIVE": -4.838683418605639
        },
        "SUBJECTIVE": {
          "HISTORY": -9.935418128967285,
          "GEOGRAPHY": -9.851908739875345,
          "SCIENCE": -9.434929392554544,
          "MATH": -8.52108138402303,
          "SUBJECTIVE": -6.94558512646219
        }
      }
    },
    {
      "layer": -5,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        33.33702087402344,
        18.02922821044922,
        7.543654918670654,
        5.323879718780518,
        3.824204444885254,
        2.648237943649292,
        2.3828094005584717,
        1.5340739488601685
      ],
      "decision_pc_order_1based": [
        2,
        5,
        1,
        3,
        6,
        8,
        7,
        4
      ],
      "decision_pc_correlations": [
        0.42065417766571045,
        0.5767236351966858,
        0.29723820090293884,
        -0.009169496595859528,
        -0.42877647280693054,
        0.22416208684444427,
        -0.10099408030509949,
        0.10144458711147308
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0000492334365845,
          0.47519177198410034,
          0.5454956293106079,
          0.571539044380188,
          0.2599167227745056
        ],
        [
          0.47519180178642273,
          0.9999706149101257,
          0.4993748068809509,
          0.41352078318595886,
          0.2839502990245819
        ],
        [
          0.5454956293106079,
          0.4993748068809509,
          1.0000801086425781,
          0.42285966873168945,
          0.3678736984729767
        ],
        [
          0.571539044380188,
          0.4135207533836365,
          0.42285966873168945,
          1.0000357627868652,
          0.3385016918182373
        ],
        [
          0.2599167227745056,
          0.2839502692222595,
          0.3678736984729767,
          0.3385016918182373,
          0.9999678730964661
        ]
      ],
      "overlap_residualized": [
        [
          0.9999982118606567,
          0.525708019733429,
          0.5157639384269714,
          0.5556895732879639,
          0.370927631855011
        ],
        [
          0.525708019733429,
          0.9999765157699585,
          0.39435943961143494,
          0.3755326271057129,
          0.28744828701019287
        ],
        [
          0.5157639384269714,
          0.39435943961143494,
          0.9999550580978394,
          0.5315529108047485,
          0.3763786554336548
        ],
        [
          0.5556895732879639,
          0.3755326569080353,
          0.5315529108047485,
          1.000133991241455,
          0.36831510066986084
        ],
        [
          0.370927631855011,
          0.28744828701019287,
          0.3763786554336548,
          0.36831510066986084,
          0.9999264478683472
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          25.230796813964844,
          80.47376251220703
        ],
        "HISTORY": [
          39.77097702026367,
          78.82154846191406
        ],
        "MATH": [
          30.25214385986328,
          69.29859924316406
        ],
        "SCIENCE": [
          29.288875579833984,
          73.87039947509766
        ],
        "SUBJECTIVE": [
          41.73860549926758,
          78.974853515625
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -8.365854610096324,
          "GEOGRAPHY": -7.003800392150879,
          "SCIENCE": -6.683417515321211,
          "MATH": -6.223165448506673,
          "SUBJECTIVE": -2.216140539749809
        },
        "HISTORY": {
          "HISTORY": -10.15836204182018,
          "GEOGRAPHY": -9.635971125434427,
          "SCIENCE": -8.876383152875034,
          "MATH": -8.147968006134032,
          "SUBJECTIVE": -3.5910484272500742
        },
        "MATH": {
          "HISTORY": -13.791558915918523,
          "GEOGRAPHY": -13.665673171772676,
          "SCIENCE": -12.657954237677835,
          "MATH": -11.506407737731934,
          "SUBJECTIVE": -6.1842533609141475
        },
        "SCIENCE": {
          "HISTORY": -6.521843043240634,
          "GEOGRAPHY": -5.4188659331377815,
          "SCIENCE": -5.225589340383356,
          "MATH": -4.285054365793864,
          "SUBJECTIVE": -1.3897839629131814
        },
        "SUBJECTIVE": {
          "HISTORY": -7.98682713508606,
          "GEOGRAPHY": -7.671745131997501,
          "SCIENCE": -7.344023769552058,
          "MATH": -6.454528681437174,
          "SUBJECTIVE": -5.567626268967338
        }
      }
    },
    {
      "layer": -4,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        36.0684700012207,
        18.0643310546875,
        7.386340141296387,
        4.8155741691589355,
        3.4780960083007812,
        2.9353370666503906,
        2.1520657539367676,
        1.5931386947631836
      ],
      "decision_pc_order_1based": [
        2,
        1,
        5,
        3,
        6,
        8,
        4,
        7
      ],
      "decision_pc_correlations": [
        0.41355156898498535,
        0.5843605399131775,
        0.32139483094215393,
        0.06332547217607498,
        -0.3825783133506775,
        0.27606359124183655,
        -0.026914851740002632,
        0.21902695298194885
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0001471042633057,
          0.5373687744140625,
          0.5926928520202637,
          0.6917375922203064,
          0.28843697905540466
        ],
        [
          0.5373687744140625,
          0.9999805688858032,
          0.5274603366851807,
          0.45354872941970825,
          0.3046923577785492
        ],
        [
          0.5926929116249084,
          0.5274603366851807,
          1.00001859664917,
          0.48599833250045776,
          0.3806200623512268
        ],
        [
          0.6917375922203064,
          0.45354875922203064,
          0.48599833250045776,
          1.0002540349960327,
          0.33594799041748047
        ],
        [
          0.28843697905540466,
          0.3046923577785492,
          0.3806200623512268,
          0.33594799041748047,
          1.0000181198120117
        ]
      ],
      "overlap_residualized": [
        [
          0.9999983310699463,
          0.3333091139793396,
          0.24395093321800232,
          0.3651546239852905,
          0.11213384568691254
        ],
        [
          0.333309143781662,
          1.0001227855682373,
          0.12992240488529205,
          0.47163525223731995,
          0.10711304843425751
        ],
        [
          0.24395093321800232,
          0.12992240488529205,
          1.0002425909042358,
          0.19032543897628784,
          0.044251516461372375
        ],
        [
          0.3651546239852905,
          0.47163528203964233,
          0.19032543897628784,
          1.0000801086425781,
          0.08255752921104431
        ],
        [
          0.11213383823633194,
          0.10711304098367691,
          0.044251516461372375,
          0.08255752176046371,
          0.9997672438621521
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          19.314010620117188,
          48.16402053833008
        ],
        "HISTORY": [
          20.697696685791016,
          62.588993072509766
        ],
        "MATH": [
          12.155763626098633,
          50.679691314697266
        ],
        "SCIENCE": [
          20.17620086669922,
          55.69419860839844
        ],
        "SUBJECTIVE": [
          24.99981689453125,
          73.4442138671875
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -11.939676133069126,
          "GEOGRAPHY": -10.680220744189095,
          "SCIENCE": -9.916270819577305,
          "MATH": -9.335585339864094,
          "SUBJECTIVE": -4.441846702409827
        },
        "HISTORY": {
          "HISTORY": -13.024882251566106,
          "GEOGRAPHY": -12.849167346954346,
          "SCIENCE": -12.267761078747837,
          "MATH": -11.660081418355306,
          "SUBJECTIVE": -6.809660103010095
        },
        "MATH": {
          "HISTORY": -15.427955389022827,
          "GEOGRAPHY": -15.699113368988037,
          "SCIENCE": -14.803532080216842,
          "MATH": -13.757652537027996,
          "SUBJECTIVE": -8.074099457782248
        },
        "SCIENCE": {
          "HISTORY": -10.181035887111317,
          "GEOGRAPHY": -9.441142979790182,
          "SCIENCE": -8.896281545812434,
          "MATH": -7.914525381724039,
          "SUBJECTIVE": -3.563857638317606
        },
        "SUBJECTIVE": {
          "HISTORY": -9.458952448584817,
          "GEOGRAPHY": -9.845249512616325,
          "SCIENCE": -9.401509003205733,
          "MATH": -8.576206270853678,
          "SUBJECTIVE": -6.869470948758333
        }
      }
    },
    {
      "layer": -3,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        37.5715217590332,
        18.051891326904297,
        6.9254150390625,
        5.158593654632568,
        3.23881459236145,
        2.8950045108795166,
        2.111915349960327,
        1.6084802150726318
      ],
      "decision_pc_order_1based": [
        2,
        5,
        1,
        3,
        6,
        8,
        4,
        7
      ],
      "decision_pc_correlations": [
        0.36949610710144043,
        0.6270701885223389,
        0.30874601006507874,
        0.06005638465285301,
        -0.3800297677516937,
        0.2831014394760132,
        -0.010119873099029064,
        0.1745162159204483
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9998142123222351,
          0.5459001064300537,
          0.5949797630310059,
          0.7125900983810425,
          0.31151360273361206
        ],
        [
          0.5459001064300537,
          1.0002433061599731,
          0.5516993999481201,
          0.4710114300251007,
          0.3298259973526001
        ],
        [
          0.5949797630310059,
          0.5516993999481201,
          0.9999673962593079,
          0.508186399936676,
          0.38890665769577026
        ],
        [
          0.7125900983810425,
          0.4710114300251007,
          0.508186399936676,
          1.0003299713134766,
          0.33031904697418213
        ],
        [
          0.31151360273361206,
          0.3298259973526001,
          0.3889066278934479,
          0.33031904697418213,
          0.999885618686676
        ]
      ],
      "overlap_residualized": [
        [
          0.9998088479042053,
          0.48693597316741943,
          0.4930058419704437,
          0.5889654159545898,
          0.46684426069259644
        ],
        [
          0.48693597316741943,
          0.999895453453064,
          0.43049168586730957,
          0.4592575430870056,
          0.3312043845653534
        ],
        [
          0.4930058717727661,
          0.4304916560649872,
          1.0002716779708862,
          0.5435500144958496,
          0.37135058641433716
        ],
        [
          0.5889654159545898,
          0.4592575430870056,
          0.5435500144958496,
          0.9998734593391418,
          0.3414815366268158
        ],
        [
          0.4668442904949188,
          0.3312043845653534,
          0.37135058641433716,
          0.3414815068244934,
          1.000097393989563
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          26.880170822143555,
          79.44577026367188
        ],
        "HISTORY": [
          41.38471603393555,
          87.1994857788086
        ],
        "MATH": [
          30.88532257080078,
          77.96492004394531
        ],
        "SCIENCE": [
          27.68097496032715,
          71.58472442626953
        ],
        "SUBJECTIVE": [
          50.497806549072266,
          79.57492065429688
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -13.669879111376675,
          "GEOGRAPHY": -12.68033468022066,
          "SCIENCE": -11.745915629646994,
          "MATH": -10.88570343653361,
          "SUBJECTIVE": -5.308908649112867
        },
        "HISTORY": {
          "HISTORY": -13.91193769194863,
          "GEOGRAPHY": -14.08136656705071,
          "SCIENCE": -13.30340227213773,
          "MATH": -12.419552612304688,
          "SUBJECTIVE": -6.803317609040634
        },
        "MATH": {
          "HISTORY": -17.922662713310935,
          "GEOGRAPHY": -18.437794713413012,
          "SCIENCE": -17.201052579012785,
          "MATH": -15.898906103769939,
          "SUBJECTIVE": -9.311615321947182
        },
        "SCIENCE": {
          "HISTORY": -10.789232232353903,
          "GEOGRAPHY": -10.309099618126364,
          "SCIENCE": -9.592584458264438,
          "MATH": -8.423255983988444,
          "SUBJECTIVE": -3.6075255559838335
        },
        "SUBJECTIVE": {
          "HISTORY": -12.565195777199484,
          "GEOGRAPHY": -13.456819674547981,
          "SCIENCE": -12.787725296887485,
          "MATH": -11.716129843393961,
          "SUBJECTIVE": -9.572788611702297
        }
      }
    },
    {
      "layer": -2,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        37.28333282470703,
        18.425018310546875,
        7.256786823272705,
        5.2063751220703125,
        3.239927053451538,
        2.894683599472046,
        1.948932409286499,
        1.861349105834961
      ],
      "decision_pc_order_1based": [
        2,
        5,
        1,
        3,
        4,
        6,
        8,
        7
      ],
      "decision_pc_correlations": [
        0.33271121978759766,
        0.6633610725402832,
        0.2780090570449829,
        0.12976394593715668,
        -0.46991246938705444,
        0.0684286579489708,
        -0.024019505828619003,
        -0.05806240439414978
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          1.0000128746032715,
          0.5814396142959595,
          0.6025575995445251,
          0.7395364046096802,
          0.32751670479774475
        ],
        [
          0.5814396142959595,
          0.9999575614929199,
          0.5491732358932495,
          0.49739739298820496,
          0.35918092727661133
        ],
        [
          0.6025575995445251,
          0.5491732358932495,
          0.9999644160270691,
          0.5259029865264893,
          0.3931499719619751
        ],
        [
          0.7395364046096802,
          0.49739742279052734,
          0.525903046131134,
          1.0000814199447632,
          0.31096377968788147
        ],
        [
          0.32751673460006714,
          0.35918092727661133,
          0.3931499719619751,
          0.3109637498855591,
          0.9998965263366699
        ]
      ],
      "overlap_residualized": [
        [
          1.000192403793335,
          0.48454180359840393,
          0.4757261574268341,
          0.4742048978805542,
          0.48061877489089966
        ],
        [
          0.48454180359840393,
          1.0002573728561401,
          0.4268387258052826,
          0.4308305084705353,
          0.40100064873695374
        ],
        [
          0.4757261574268341,
          0.426838755607605,
          0.9998321533203125,
          0.5441685318946838,
          0.42792946100234985
        ],
        [
          0.4742048978805542,
          0.4308305084705353,
          0.5441685318946838,
          0.9997408986091614,
          0.3936193287372589
        ],
        [
          0.48061880469322205,
          0.40100061893463135,
          0.42792946100234985,
          0.3936193287372589,
          1.00001859664917
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          34.46577072143555,
          86.52936553955078
        ],
        "HISTORY": [
          45.58708572387695,
          77.3302993774414
        ],
        "MATH": [
          29.593341827392578,
          69.90640258789062
        ],
        "SCIENCE": [
          37.5738410949707,
          81.88260650634766
        ],
        "SUBJECTIVE": [
          50.402099609375,
          81.22903442382812
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -11.482855623418635,
          "GEOGRAPHY": -11.195806895985323,
          "SCIENCE": -10.457041350277988,
          "MATH": -9.83264315923055,
          "SUBJECTIVE": -3.8606632274130117
        },
        "HISTORY": {
          "HISTORY": -6.999592434276234,
          "GEOGRAPHY": -7.779927786658792,
          "SCIENCE": -7.473620761524547,
          "MATH": -6.940405019124349,
          "SUBJECTIVE": -2.4689879002778428
        },
        "MATH": {
          "HISTORY": -20.2831345688213,
          "GEOGRAPHY": -20.98633322996252,
          "SCIENCE": -19.80152078108354,
          "MATH": -18.530069732666014,
          "SUBJECTIVE": -11.969406791355299
        },
        "SCIENCE": {
          "HISTORY": -7.667646364732222,
          "GEOGRAPHY": -7.673977599424474,
          "SCIENCE": -7.1135478453202685,
          "MATH": -6.35378459294637,
          "SUBJECTIVE": -0.8526057160418966
        },
        "SUBJECTIVE": {
          "HISTORY": -9.480235836722635,
          "GEOGRAPHY": -10.508788978352266,
          "SCIENCE": -10.1392859545621,
          "MATH": -9.308669344584148,
          "SUBJECTIVE": -7.255134147146474
        }
      }
    },
    {
      "layer": -1,
      "fit_split": "train",
      "eval_split": "test",
      "explained_variance_topk_pct": [
        30.017074584960938,
        24.521303176879883,
        7.2115068435668945,
        5.592580318450928,
        3.7211661338806152,
        2.8267102241516113,
        2.1206326484680176,
        1.97453773021698
      ],
      "decision_pc_order_1based": [
        1,
        5,
        3,
        2,
        6,
        8,
        7,
        4
      ],
      "decision_pc_correlations": [
        0.734175443649292,
        -0.26151689887046814,
        0.266190767288208,
        0.023280702531337738,
        0.4500155746936798,
        0.1090562492609024,
        0.029492652043700218,
        0.05981798470020294
      ],
      "categories": [
        "GEOGRAPHY",
        "HISTORY",
        "MATH",
        "SCIENCE",
        "SUBJECTIVE"
      ],
      "overlap_raw": [
        [
          0.9999820590019226,
          0.6267102956771851,
          0.6543393731117249,
          0.7291480302810669,
          0.2718639373779297
        ],
        [
          0.6267102956771851,
          0.999748945236206,
          0.537237823009491,
          0.5360242128372192,
          0.3168937861919403
        ],
        [
          0.6543393731117249,
          0.537237823009491,
          1.0001968145370483,
          0.5434489250183105,
          0.3726535439491272
        ],
        [
          0.7291480302810669,
          0.5360241532325745,
          0.5434489250183105,
          0.9996406435966492,
          0.28447040915489197
        ],
        [
          0.2718639373779297,
          0.3168937563896179,
          0.3726535439491272,
          0.2844703793525696,
          0.9996961355209351
        ]
      ],
      "overlap_residualized": [
        [
          1.0000898838043213,
          0.7050822973251343,
          0.42699238657951355,
          0.4717370867729187,
          0.4181174635887146
        ],
        [
          0.7050822973251343,
          0.9996163845062256,
          0.44197365641593933,
          0.4294380843639374,
          0.43964648246765137
        ],
        [
          0.42699238657951355,
          0.44197362661361694,
          0.9997732043266296,
          0.5382075905799866,
          0.42658841609954834
        ],
        [
          0.4717370867729187,
          0.4294380843639374,
          0.5382075905799866,
          0.99996018409729,
          0.4068206548690796
        ],
        [
          0.4181174635887146,
          0.43964648246765137,
          0.42658841609954834,
          0.4068206548690796,
          0.9996626377105713
        ]
      ],
      "decision_vs_category_angles_deg": {
        "GEOGRAPHY": [
          47.629432678222656,
          72.233154296875
        ],
        "HISTORY": [
          58.391998291015625,
          77.55425262451172
        ],
        "MATH": [
          33.33626174926758,
          88.0426025390625
        ],
        "SCIENCE": [
          51.26609802246094,
          74.1324234008789
        ],
        "SUBJECTIVE": [
          69.72491455078125,
          73.0725326538086
        ]
      },
      "cross_effect_alpha": 1.0,
      "cross_effect_matrix": {
        "GEOGRAPHY": {
          "HISTORY": -12.193264722824097,
          "GEOGRAPHY": -11.901982223286348,
          "SCIENCE": -11.326732288707387,
          "MATH": -10.945664501190185,
          "SUBJECTIVE": -5.77470124286154
        },
        "HISTORY": {
          "HISTORY": -8.69119581309232,
          "GEOGRAPHY": -9.351757778840906,
          "SCIENCE": -9.063766154375942,
          "MATH": -8.743226941426595,
          "SUBJECTIVE": -4.407687539639681
        },
        "MATH": {
          "HISTORY": -17.385195537046954,
          "GEOGRAPHY": -17.697216146132526,
          "SCIENCE": -16.984192154624246,
          "MATH": -16.031398741404214,
          "SUBJECTIVE": -10.693438592164412
        },
        "SCIENCE": {
          "HISTORY": -10.145026943900369,
          "GEOGRAPHY": -10.2623652009403,
          "SCIENCE": -9.78420615196228,
          "MATH": -9.170736090342205,
          "SUBJECTIVE": -4.339201927185059
        },
        "SUBJECTIVE": {
          "HISTORY": -10.210654172030361,
          "GEOGRAPHY": -10.874383112963509,
          "SCIENCE": -10.690874251452358,
          "MATH": -9.99974349339803,
          "SUBJECTIVE": -7.751808705537216
        }
      }
    }
  ]
}
